Flexible block-iterative analysis for the Frank-Wolfe algorithm

We prove that the block-coordinate Frank-Wolfe (BCFW) algorithm converges with state-of-the-art rates in both convex and nonconvex settings under a very mild "block-iterative" assumption. This appears to be the first result on BCFW addressing the setting of nonconvex objective functions with Lipschitz-continuous gradients and no additional assumptions. This analysis newly allows for (I) progress without activating the most-expensive linear minimization oracle(s), LMO(s), at every iteration, (II) parallelized updates that do not require all LMOs, and therefore (III) deterministic parallel update strategies that take into account the numerical cost of the problem's LMOs. Our results apply for short-step BCFW as well as an adaptive method for convex functions. New relationships between updated coordinates and primal progress are proven, and a favorable speedup is demonstrated using FrankWolfe.jl.

==> BCFW_A20_100_custom10-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 76890.52979905966 0.0 0.0 0.0 0.0 0.0
100.0 0.03370759909999999 3.7291533299816377 5.1974746272215 0.0 16.979406016516375 10.0 100.0
200.0 0.052568464399999994 1.2531333002602696 2.0191314615696383 0.0 10.564277484340868 20.0 200.0
300.0 0.0720466079 0.6160069757931688 1.1211762471478357 0.0 7.683929151116112 30.0 300.0
400.0 0.09217531270000001 0.32208600584613556 2.453233260164743 0.0 6.132853221804107 40.0 400.0
500.0 0.1132307141 0.20514149721867633 0.42680146561529086 0.0 5.073388819018523 50.0 500.0
600.0 0.13540021785000003 0.15037646452617479 0.8780527634281563 0.0 4.33480533492304 60.0 600.0
700.0 0.15817242524999994 0.12327732352478218 0.2713211888651238 0.0 3.799284798157021 70.0 700.0
800.0 0.18137886745000004 0.10541889448910564 0.2378997806775886 0.0 3.377076560136 80.0 800.0
900.0 0.2049185993 0.08742318187139285 0.20035600581824614 0.0 3.0595694822392847 90.0 900.0
1000.0 0.22887841604999998 0.07359280990945341 0.3607696635203528 0.0 2.7836937940364193 100.0 1000.0
1100.0 0.25333775155 0.06405907960536711 0.5003747106701092 0.0 2.5648338859736026 110.0 1100.0
1200.0 0.27803453545 0.05824088255816442 0.13899050348943243 0.0 2.3725448788050674 120.0 1200.0
1300.0 0.30283158619999995 0.0536817248051686 0.13029087194512792 0.0 2.2106868022842017 130.0 1300.0
1400.0 0.32801688400000006 0.04994505631602987 0.12149669041623641 0.0 2.0680105318030484 140.0 1400.0
1500.0 0.35342299224999996 0.045565531945807286 0.11188951572419514 0.0 1.9500121924060068 150.0 1500.0
1600.0 0.3792949128 0.04258825030155236 0.10899650545912767 0.0 1.8366853788764392 160.0 1600.0
1700.0 0.40502840860000006 0.040176732800044544 0.10135473915605275 0.0 1.739618918848075 170.0 1700.0
1800.0 0.43134177754999997 0.03774248184289351 0.23147469582623798 0.0 1.6516190869692122 180.0 1800.0
1900.0 0.4579167496 0.03519541303272815 0.08852923371503388 0.0 1.5740687230960257 190.0 1900.0
2000.0 0.48436875710000005 0.03352260992687454 0.08339957401927375 0.0 1.502644544683207 200.0 2000.0
2100.0 0.5111187976 0.032416325497282746 0.08091016971957228 0.0 1.4353647382837063 210.0 2100.0
2200.0 0.5375532912000002 0.03063094098880758 0.0759086748208898 0.0 1.3792527931108631 220.0 2200.0
2300.0 0.5645876391 0.02889557549247545 0.07142625452224363 0.0 1.3264928125869908 230.0 2300.0
2400.0 0.5920354164000001 0.027532776635061984 0.5070812012145066 0.0 1.2770013268426403 240.0 2400.0
2500.0 0.6197998370000001 0.026314776306046388 0.0650560788447176 0.0 1.2327651823168426 250.0 2500.0
2600.0 0.6479014969000001 0.02519663438983838 0.6075991021521185 0.0 1.1900768336129826 260.0 2600.0
2700.0 0.6759519331499999 0.02398342622123217 0.05795660200282734 0.0 1.1514255402888471 270.0 2700.0
2800.0 0.7047354103500001 0.02310057847744105 0.05529931970653298 0.0 1.1136570608857683 280.0 2800.0
2900.0 0.73376367105 0.02220395073670875 0.45869662600123373 0.0 1.080434339336253 290.0 2900.0
3000.0 0.76320010105 0.021448314521357627 0.051130462016244604 0.0 1.0473190302988498 300.0 3000.0
3100.0 0.79264656185 0.0205316481573219 0.05030466963386114 0.0 1.0186842243269358 310.0 3100.0
3200.0 0.8226974996499999 0.019989430895068147 0.14686812099468727 0.0 0.9896128718100751 320.0 3200.0
3300.0 0.8521119546500001 0.01940521337768242 0.04603297709911268 0.0 0.9642060192265397 330.0 3300.0
3400.0 0.8822471378500001 0.018864957977991433 0.04514745034528994 0.0 0.9382575483914779 340.0 3400.0
3500.0 0.9128165154500001 0.018144540064916285 0.2103991210903863 0.0 0.9150085596825314 350.0 3500.0
3600.0 0.9434419926500001 0.01756632027664625 0.04091765417030388 0.0 0.892986441113899 360.0 3600.0
3700.0 0.9739901872500001 0.01703746036110389 0.039525219452715823 0.0 0.8725613674921482 370.0 3700.0
3800.0 1.0051105135999996 0.016520992106378782 0.31807278376818415 0.0 0.8525383254554058 380.0 3800.0
3900.0 1.0363943801000002 0.01617139788731432 0.03770831325133537 0.0 0.8324840896868162 390.0 3900.0
4000.0 1.0682692140499999 0.01577932998156635 0.035924617916828716 0.0 0.8134923414996293 400.0 4000.0
4100.0 1.1011637218499997 0.015296359176206966 0.0346244093434365 0.0 0.7958782524575027 410.0 4100.0
4200.0 1.1339561112 0.014847071046872556 0.03313606475397086 0.0 0.7808670082841473 420.0 4200.0
4300.0 1.1676770114 0.014605609151653426 0.03320590734120799 0.0 0.7641379111549247 430.0 4300.0
4400.0 1.2008997978500002 0.01425497436718634 0.03192618076786339 0.0 0.7482542892443815 440.0 4400.0
4500.0 1.2345643744500001 0.013977482585184295 0.03149676796591253 0.0 0.7334653038627759 450.0 4500.0
4600.0 1.2679463530499997 0.013829479380974414 0.03133255437077198 0.0 0.718238539293629 460.0 4600.0
4700.0 1.3011954143 0.013455720677475844 0.030178585000891767 0.0 0.705418490409562 470.0 4700.0
4800.0 1.3360395937 0.01323019978452428 0.2832911875276132 0.0 0.6923807141387647 480.0 4800.0
4900.0 1.3696859037000002 0.0130019487197754 0.029519923015253902 0.0 0.6794805957641861 490.0 4900.0
5000.0 1.40419733115 0.012822909496351004 0.028918743493748532 0.0 0.666538439091712 500.0 5000.0
5100.0 1.4389965538000002 0.012525894963719997 0.02928243516685406 0.0 0.6551460184071464 510.0 5100.0
5200.0 1.4740479574 0.012366033581489935 0.02801105627535237 0.0 0.6435128755168978 520.0 5200.0
5300.0 1.50888222675 0.012157368407028496 0.02804677909281898 0.0 0.6319614055123858 530.0 5300.0
5400.0 1.54433585375 0.011890087848713343 0.2989626221812095 0.0 0.6220661787929787 540.0 5400.0
5500.0 1.5798679548000003 0.011760956485429316 0.026145723465885652 0.0 0.6113350661397055 550.0 5500.0
5600.0 1.6154336709000003 0.011509674585676189 0.042906194724264615 0.0 0.601562939090032 560.0 5600.0
5700.0 1.65255283545 0.011368276482339361 0.025376687124902247 0.0 0.5919249347061059 570.0 5700.0
5800.0 1.6885240075999999 0.011182970526377681 0.024521824565263754 0.0 0.5826265602900171 580.0 5800.0
5900.0 1.7245534608499995 0.01102300569794356 0.024949001365285495 0.0 0.5738243973814383 590.0 5900.0
6000.0 1.7603927361999996 0.010877006672292027 0.04022182279475267 0.0 0.5647107455031017 600.0 6000.0
6100.0 1.7958465569999997 0.010738803155862352 0.023880469954320686 0.0 0.5559451517563039 610.0 6100.0
6200.0 1.8318132519500003 0.010594504743256326 0.023172656513865405 0.0 0.5478245747807108 620.0 6200.0
6300.0 1.8682744863500003 0.010461235315392767 0.1027162127993794 0.0 0.5397867126217473 630.0 6300.0
6400.0 1.9048105588499997 0.010346870004052948 0.022828596105311134 0.0 0.5317433961773391 640.0 6400.0
6500.0 1.9403385703999998 0.010217643719961167 0.02267881747764435 0.0 0.5242201292187029 650.0 6500.0
6600.0 1.97793980565 0.010073791576702858 0.02203260947427167 0.0 0.5169330289791144 660.0 6600.0
6700.0 2.0149225726499997 0.00996636555991379 0.02187060041241515 0.0 0.5098640712833266 670.0 6700.0
6800.0 2.0521215697999997 0.009781593158412497 0.021454137216691288 0.0 0.5031993994512821 680.0 6800.0
6900.0 2.0892068175000005 0.009670689324328208 0.02082928856064662 0.0 0.4962967646253729 690.0 6900.0
7000.0 2.1266892147 0.009573531721122306 0.021483334338478953 0.0 0.48955297078984444 700.0 7000.0
7100.0 2.163495606899999 0.00942619455407903 0.020276224579448502 0.0 0.48366929154833427 710.0 7100.0
7200.0 2.2013342743999997 0.009295819570897508 0.019913238191076724 0.0 0.4774761053257781 720.0 7200.0
7300.0 2.2403079620499997 0.009147294953152764 0.01943705830274602 0.0 0.47179991584073905 730.0 7300.0
7400.0 2.27805824135 0.009038884964037375 0.019275670448987987 0.0 0.4659063864493613 740.0 7400.0
7500.0 2.31543961595 0.00896550262092924 0.019421804251617984 0.0 0.46019479985087336 750.0 7500.0
7600.0 2.3520006076 0.008863002346288748 0.019113213953525426 0.0 0.4549557952756324 760.0 7600.0
7700.0 2.3892281274 0.008766873563079248 0.018959643910471433 0.0 0.44959042297136914 770.0 7700.0
7800.0 2.427134861999999 0.00867397511804004 0.08846584435997946 0.0 0.4445680838871187 780.0 7800.0
7900.0 2.4644504084000003 0.008545624884477621 0.01919927986861125 0.0 0.43999584151482457 790.0 7900.0
8000.0 2.50259443825 0.008466313536367686 0.018510185288594955 0.0 0.43508210150247173 800.0 8000.0
8100.0 2.54125881895 0.008382551775543862 0.01802350838928999 0.0 0.4302093794810164 810.0 8100.0
8200.0 2.5780525360500004 0.008321448437814145 0.01844717259739929 0.0 0.4252319506984771 820.0 8200.0
8300.0 2.6150743075999996 0.00818960453230888 0.01733140866070213 0.0 0.42095721611233 830.0 8300.0
8400.0 2.6529996128999995 0.008137281952051196 0.01751282340495856 0.0 0.41628048225724823 840.0 8400.0
8500.0 2.6901425264999994 0.008043374539261622 0.058858518495600164 0.0 0.4117288953511293 850.0 8500.0
8600.0 2.7282270778499997 0.007973688785110152 0.17101152873191777 0.0 0.40733952417704045 860.0 8600.0
8700.0 2.76616061155 0.00787446797446728 0.016965736241068643 0.0 0.4029251774560861 870.0 8700.0
8800.0 2.8045452782000004 0.007832353811319269 0.01717321020171688 0.0 0.3985438704897927 880.0 8800.0
8900.0 2.8405711803500004 0.007777623765261453 0.016792703479116454 0.0 0.3944278587732925 890.0 8900.0
9000.0 2.8785026499999997 0.007697515256255892 0.01652837103960267 0.0 0.39063163717334304 900.0 9000.0
9100.0 2.9156962901999997 0.007634516671920407 0.016355111776735855 0.0 0.38672438286373323 910.0 9100.0
9200.0 2.95299453585 0.00755812438959452 0.01647409453722285 0.0 0.38294615878754235 920.0 9200.0
9300.0 2.9902010828999996 0.007479170491493417 0.016030329386121533 0.0 0.37941762540257157 930.0 9300.0
9400.0 3.0274981527000002 0.007409515361544881 0.015688915428930816 0.0 0.3757383965334636 940.0 9400.0
9500.0 3.0661557506499997 0.007342911919723759 0.015542789486554923 0.0 0.3721783029330725 950.0 9500.0
9600.0 3.1041511768999994 0.0072772919982279265 0.015460488672946627 0.0 0.36855320606531555 960.0 9600.0
9700.0 3.1415626920999995 0.007232255040220384 0.0440208256813467 0.0 0.36494881320843137 970.0 9700.0
9800.0 3.17872072345 0.007170760474467144 0.015292165325357557 0.0 0.3615798819336327 980.0 9800.0
9900.0 3.216262108549999 0.007101896813495127 0.015185843283161804 0.0 0.35839610183949716 990.0 9900.0
10000.0 3.2535395305499994 0.007055276067815519 0.015262158338176854 0.0 0.3549793304823991 1000.0 10000.0


==> BCFW_A20_100_custom20-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 76890.52979905966 0.0 0.0 0.0 0.0 0.0
100.0 0.017969205949999994 3.5783614625354994 5.05789871303555 0.0 14.25019123330135 5.0 100.0
200.0 0.032614803899999996 1.1880322402154373 2.0908310625345154 0.0 9.143844309271136 10.0 200.0
300.0 0.0473132724 0.6287713959367361 1.2159753755149179 0.0 6.802456640872594 15.0 300.0
400.0 0.0627743402 0.31006712610758036 0.6408990851796819 0.0 5.571015956321577 20.0 400.0
500.0 0.0779889986 0.18834683261598698 0.6020990239957407 0.0 4.754847478343463 25.0 500.0
600.0 0.09365900190000001 0.14359532979109602 0.3413920005174339 0.0 4.048627390604794 30.0 600.0
700.0 0.10959001259999998 0.10207234378832317 0.3941623510094282 0.0 3.5455658567151054 35.0 700.0
800.0 0.12584058195 0.08677694587281344 0.20880676472711457 0.0 3.1537227194247883 40.0 800.0
900.0 0.14232747264999995 0.06985824743251044 0.3352869294109334 0.0 2.8541392503907987 45.0 900.0
1000.0 0.15907921099999997 0.062017479328384154 0.15156353214011423 0.0 2.609015300234441 50.0 1000.0
1100.0 0.17609400765000002 0.05429341897282845 0.9260959310211939 0.0 2.417246171241037 55.0 1100.0
1200.0 0.19338827390000002 0.050295198728104284 0.40179712656723654 0.0 2.235890293418551 60.0 1200.0
1300.0 0.21067535065000004 0.04509630623434445 0.14327865901538098 0.0 2.0948327344352804 65.0 1300.0
1400.0 0.22828561149999999 0.041429481086852966 0.10455691475619297 0.0 1.9577543690532944 70.0 1400.0
1500.0 0.24594844995000004 0.037627575677669195 0.09830550227162602 0.0 1.8499158443691375 75.0 1500.0
1600.0 0.26369006715000004 0.03571896269416829 0.09008517566887791 0.0 1.743563248068924 80.0 1600.0
1700.0 0.28132449245 0.034202635221717036 0.08802280175175686 0.0 1.6532589585395912 85.0 1700.0
1800.0 0.2992138524 0.03150492022499386 0.12379918512441243 0.0 1.5773712872818813 90.0 1800.0
1900.0 0.31756135474999997 0.028961359072971326 0.10588996721240865 0.0 1.5130074578572812 95.0 1900.0
2000.0 0.33602373119999995 0.027472502856675136 0.1043147067970299 0.0 1.4467933528255965 100.0 2000.0
2100.0 0.3547412576 0.026565285996566185 0.06812485373447785 0.0 1.3817573876998586 105.0 2100.0
2200.0 0.37316656745 0.02548560366775089 0.06406248890721648 0.0 1.3269249389602036 110.0 2200.0
2300.0 0.39208543885 0.024181811802526328 0.060144419211245706 0.0 1.272892592415676 115.0 2300.0
2400.0 0.41091467029999995 0.022893769302222068 0.058450105420078315 0.0 1.2329353709243767 120.0 2400.0
2500.0 0.4300885562 0.022253964787249256 0.05531395731570804 0.0 1.1899710490379072 125.0 2500.0
2600.0 0.44931467630000005 0.02153893137875968 0.053750577547138335 0.0 1.147542114081867 130.0 2600.0
2700.0 0.46843694895 0.0206320512811284 0.05086305414646999 0.0 1.109718718784617 135.0 2700.0
2800.0 0.4876163536 0.019754464203453788 0.45677548863083367 0.0 1.0764396848916842 140.0 2800.0
2900.0 0.5069007410500002 0.01907128081386693 0.048114902333311144 0.0 1.0443237804907977 145.0 2900.0
3000.0 0.52661653195 0.018595648016688827 0.044943666184996185 0.0 1.0120949967716728 150.0 3000.0
3100.0 0.5461772791999999 0.018026543096586654 0.05284488293222286 0.0 0.9825699791027915 155.0 3100.0
3200.0 0.5659826874499999 0.017500328981860405 0.04322718615727258 0.0 0.9550185564273062 160.0 3200.0
3300.0 0.5860220142499999 0.016891790766083985 0.09894919452174704 0.0 0.9283778251883051 165.0 3300.0
3400.0 0.6067703296 0.016323007494394602 0.04135274643907592 0.0 0.9041867572413209 170.0 3400.0
3500.0 0.62725224325 0.01584657285514582 0.36080902702957796 0.0 0.8839442743699347 175.0 3500.0
3600.0 0.64797626665 0.015484206403141843 0.18152329428341504 0.0 0.8613637311908441 180.0 3600.0
3700.0 0.66838544885 0.015233097717995114 0.035949955446029545 0.0 0.8393471962865918 185.0 3700.0
3800.0 0.6890165971 0.014886537966881792 0.046727258248903725 0.0 0.8184927214215604 190.0 3800.0
3900.0 0.7094474278 0.014489418601222593 0.03441764526301765 0.0 0.7988798252784615 195.0 3900.0
4000.0 0.7303309843500002 0.014135706844571772 0.033491775851393055 0.0 0.7817103958979174 200.0 4000.0
4100.0 0.75153584905 0.013704522144894848 0.03092408747531488 0.0 0.7649686706831353 205.0 4100.0
4200.0 0.7732286745499999 0.01352469034311161 0.031151867042008934 0.0 0.7475767115919858 210.0 4200.0
4300.0 0.7945855376500001 0.013260445138131549 0.036548736297333226 0.0 0.7315737967545759 215.0 4300.0
4400.0 0.8160777076999999 0.012973603648685026 0.02978223430060492 0.0 0.7176551118848828 220.0 4400.0
4500.0 0.8382757962999999 0.012757881008531872 0.029213739327575892 0.0 0.702936632857314 225.0 4500.0
4600.0 0.8600444746999999 0.01257462113281618 0.1070784816426202 0.0 0.6886872714055304 230.0 4600.0
4700.0 0.8819648977500002 0.01226146106117929 0.18468010506226956 0.0 0.6756868612600337 235.0 4700.0
4800.0 0.9040579943499998 0.01212578179728579 0.027978145539304333 0.0 0.6622473877078086 240.0 4800.0
4900.0 0.92632202605 0.011913191843089796 0.21678715128750675 0.0 0.6509645493159576 245.0 4900.0
5000.0 0.9482824093500002 0.01164140266239066 0.026191941992795315 0.0 0.6393571961814432 250.0 5000.0
5100.0 0.9709839295 0.011447306109315401 0.027139679002598345 0.0 0.6274992630990968 255.0 5100.0
5200.0 0.9939726459000001 0.011287789426716701 0.025158888858994997 0.0 0.6162965879659091 260.0 5200.0
5300.0 1.0170060184 0.011089835629295443 0.02462848341427725 0.0 0.6054711707146248 265.0 5300.0
5400.0 1.03989928165 0.010967715918440786 0.03135088893961778 0.0 0.5947811295378539 270.0 5400.0
5500.0 1.06295582425 0.010772533998049214 0.023672280291921415 0.0 0.5845359094818567 275.0 5500.0
5600.0 1.0868472544999999 0.010586383016091171 0.02323844836233575 0.0 0.5759638599940279 280.0 5600.0
5700.0 1.11050413915 0.010444166290919224 0.02318192789792509 0.0 0.5663856760698875 285.0 5700.0
5800.0 1.13429074975 0.010325536416566576 0.022823384556273967 0.0 0.5570726486867423 290.0 5800.0
5900.0 1.1578144928500003 0.010193059323467802 0.022639833944157382 0.0 0.5482378577633422 295.0 5900.0
6000.0 1.1809199975999998 0.010068016829517837 0.02231534953413862 0.0 0.5396431551672493 300.0 6000.0
6100.0 1.2042591145500001 0.009898273302210776 0.07484875142665369 0.0 0.5315948824951168 305.0 6100.0
6200.0 1.2287758546999998 0.009783650762639335 0.02786029408517498 0.0 0.5234151054235078 310.0 6200.0
6300.0 1.2524505279000002 0.009660270730829661 0.021168115740314082 0.0 0.5156703861340953 315.0 6300.0
6400.0 1.2763721477500003 0.00950190416175217 0.02181547118825231 0.0 0.5081944841449972 320.0 6400.0
6500.0 1.299753061 0.009398183660223169 0.029508898875815565 0.0 0.501190100393264 325.0 6500.0
6600.0 1.3239214905500003 0.009308130955936054 0.020307752915976713 0.0 0.49396411967293063 330.0 6600.0
6700.0 1.3475994658999997 0.009231548902393897 0.020284200043431778 0.0 0.48691607640736995 335.0 6700.0
6800.0 1.3708718339500001 0.009118880469947625 0.021698077616575655 0.0 0.4801328236077702 340.0 6800.0
6900.0 1.3941968164500003 0.00901012106804599 0.01968572336352583 0.0 0.47399851296119955 345.0 6900.0
7000.0 1.4334151312999999 0.008860025122715148 0.05688370182794167 0.0 0.4681099872026335 350.0 7000.0
7100.0 1.4583694396499998 0.008745887790182306 0.019049179139724894 0.0 0.46276894203135555 355.0 7100.0
7200.0 1.4825099444000003 0.008688647163134226 0.018850589381854667 0.0 0.4566207861985798 360.0 7200.0
7300.0 1.5061850037500002 0.008568665742167433 0.1286029686603264 0.0 0.45169882431485725 365.0 7300.0
7400.0 1.52999402815 0.008472672607794085 0.05891372658592808 0.0 0.4464979253996235 370.0 7400.0
7500.0 1.5542687952999998 0.008411334848095586 0.01824971104089928 0.0 0.44080369608514647 375.0 7500.0
7600.0 1.577935667 0.008312543618858003 0.0905888427396996 0.0 0.43584880878675725 380.0 7600.0
7700.0 1.6021063719000002 0.008230041651969488 0.02714513266308536 0.0 0.430518993047274 385.0 7700.0
7800.0 1.6267113575000003 0.008123893837148843 0.15920766238187198 0.0 0.42571038188394955 390.0 7800.0
7900.0 1.6512314148500002 0.008054059760757142 0.01735470386001631 0.0 0.42061020848972086 395.0 7900.0
8000.0 1.6755778665999999 0.007972617737955413 0.1794712091408419 0.0 0.41610881745413736 400.0 8000.0
8100.0 1.6991619864499998 0.007910606054844324 0.017108650774753854 0.0 0.41134461340892114 405.0 8100.0
8200.0 1.7238250671499997 0.007822060195923434 0.1921907123155758 0.0 0.4070547136890689 410.0 8200.0
8300.0 1.7479915351499997 0.007742299546629071 0.018032294079189916 0.0 0.4024669800805724 415.0 8300.0
8400.0 1.7724993090499996 0.007670115946885954 0.07097321570029132 0.0 0.3982035781961118 420.0 8400.0
8500.0 1.7962017745500003 0.007579861561683851 0.019309645295071887 0.0 0.393976523626787 425.0 8500.0
8600.0 1.8204086396499999 0.0075178187284883095 0.15598367867356266 0.0 0.38991935925629123 430.0 8600.0
8700.0 1.8444423645 0.007447519930827461 0.01588334298867775 0.0 0.3856937817966 435.0 8700.0
8800.0 1.8693145847000003 0.007379351320139808 0.02387769760531023 0.0 0.3815199011181017 440.0 8800.0
8900.0 1.8940292289499996 0.007310902454400771 0.1096612509796554 0.0 0.3776447542011926 445.0 8900.0
9000.0 1.9186615162999998 0.007242510792087651 0.015332272709400654 0.0 0.37406302671267216 450.0 9000.0
9100.0 1.9435642030000004 0.007197749550412832 0.01555708692705485 0.0 0.37023733606252984 455.0 9100.0
9200.0 1.9675823051500003 0.007122588254770208 0.03508404061556138 0.0 0.3664369596905461 460.0 9200.0
9300.0 1.9920946190000006 0.007052443530503956 0.1475779563791567 0.0 0.36322561274234316 465.0 9300.0
9400.0 2.0166439921999997 0.007004530745755676 0.015023171315130326 0.0 0.35954169955421905 470.0 9400.0
9500.0 2.04149347475 0.006923787814455554 0.014558925520117741 0.0 0.35620149957275665 475.0 9500.0
9600.0 2.0667459957000003 0.006844393806002168 0.014312076953659245 0.0 0.3526676551512311 480.0 9600.0
9700.0 2.0924703864000005 0.006796219643732536 0.014242597695755282 0.0 0.34932397512677943 485.0 9700.0
9800.0 2.1177021508 0.006748759763752908 0.014273876258397083 0.0 0.3462835456910063 490.0 9800.0
9900.0 2.1422192217499996 0.006688402271406815 0.013979948893221752 0.0 0.3430945571579709 495.0 9900.0
10000.0 2.16655317485 0.00664861838003099 0.026355904786635076 0.0 0.3400704916471489 500.0 10000.0


==> BCFW_A20_100_custom5-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 76890.52979905966 0.0 0.0 0.0 0.0 0.0
100.0 0.04203113095 2.8384402399849207 4.116858656771956 0.0 53.09144400794631 20.0 100.0
200.0 0.0699333854 0.9958491700530603 1.69496361230765 0.0 28.682711372508297 40.0 200.0
300.0 0.10004015205000001 0.4221967341294313 1.3202398099848638 0.0 19.93685780501361 60.0 300.0
400.0 0.13234721859999998 0.23573775493442778 0.9586768909528072 0.0 15.338734482180502 80.0 400.0
500.0 0.16667983865000005 0.16249151242865925 0.37665208256956983 0.0 12.450284703825202 100.0 500.0
600.0 0.20279053694999996 0.11213527700094153 0.26557439628838436 0.0 10.517522597493874 120.0 600.0
700.0 0.24084945060000001 0.09174936670216109 0.208222035736642 0.0 9.098280499235631 140.0 700.0
800.0 0.28017957725000003 0.07988354917005092 0.18884446978301297 0.0 7.995606652061959 160.0 800.0
900.0 0.32004450149999997 0.0678027469060303 0.15591342432498673 0.0 7.150886815353749 180.0 900.0
1000.0 0.36108863625000004 0.062137158959352914 0.14244170073248105 0.0 6.4617205188265405 200.0 1000.0
1100.0 0.4025783409 0.05539026836704053 0.1242267661895508 0.0 5.904816941615394 220.0 1100.0
1200.0 0.44613693315 0.05156251605893938 0.11608998425852782 0.0 5.430566956348118 240.0 1200.0
1300.0 0.4908348786 0.048133631660753656 0.10858536308960201 0.0 5.026862431885934 260.0 1300.0
1400.0 0.5354258659500001 0.044798307579307625 0.10038230418414444 0.0 4.684128287964157 280.0 1400.0
1500.0 0.5805473751500001 0.04073745429717313 0.5905882337940189 0.0 4.3925543962481495 300.0 1500.0
1600.0 0.6265381225000001 0.038145992759027504 0.08380059275827283 0.0 4.130619640913271 320.0 1600.0
1700.0 0.67341221455 0.03610391799754578 0.5591272692571424 0.0 3.898279612271418 340.0 1700.0
1800.0 0.7203024966 0.034619888879382624 0.07592319511581405 0.0 3.689735402946924 360.0 1800.0
1900.0 0.7680714200500001 0.032817796460459535 0.07168957808343975 0.0 3.505675855304267 380.0 1900.0
2000.0 0.8172196367 0.03121879249933871 0.07227200365797039 0.0 3.3395633562966816 400.0 2000.0
2100.0 0.8661164018 0.02964226377446382 0.06490536488516045 0.0 3.1888820364140282 420.0 2100.0
2200.0 0.9157225194000003 0.02887999382276211 0.06292089539727709 0.0 3.048057998948078 440.0 2200.0
2300.0 0.96640546625 0.027804635788769082 0.05951674789721593 0.0 2.9200348424930556 460.0 2300.0
2400.0 1.0180414166000005 0.027126088146662647 0.05836799932891344 0.0 2.801878136663126 480.0 2400.0
2500.0 1.0684158791999998 0.025756738600892302 0.054199889238593126 0.0 2.6961846240384215 500.0 2500.0
2600.0 1.12113961345 0.025027852703308807 0.05266327926694183 0.0 2.5958662990633496 520.0 2600.0
2700.0 1.1748571509999999 0.02392927484927069 0.059780244444950704 0.0 2.5057319736002506 540.0 2700.0
2800.0 1.23036487955 0.023557408547724205 0.04946373405781811 0.0 2.4181798491935047 560.0 2800.0
2900.0 1.2835717195 0.022909655928976418 0.15791831204258952 0.0 2.3370292627066447 580.0 2900.0
3000.0 1.3370732844000004 0.022365339439878656 0.04669218991545056 0.0 2.2621119260703093 600.0 3000.0
3100.0 1.3912392763 0.021694997256855583 0.044683189874067504 0.0 2.1926685497267187 620.0 3100.0
3200.0 1.4462990664500004 0.02133882140363006 0.044364186124088906 0.0 2.126114694077496 640.0 3200.0
3300.0 1.5013618486 0.020955112908141428 0.052674055317910064 0.0 2.063664024324181 660.0 3300.0
3400.0 1.5560998896000002 0.020405050370642754 0.04216901640790337 0.0 2.006199556620009 680.0 3400.0
3500.0 1.6126642153000001 0.020024445437350817 0.3670863036270422 0.0 1.9510107981007905 700.0 3500.0
3600.0 1.6700957875500002 0.019643890049252946 0.04041904909550461 0.0 1.8985584211886322 720.0 3600.0
3700.0 1.7258491703499999 0.019328984069643382 0.04032374395140805 0.0 1.8487819163647394 740.0 3700.0
3800.0 1.78267413905 0.01887600413498173 0.03854071515497804 0.0 1.8027794289135641 760.0 3800.0
3900.0 1.8416454709 0.018548055154140132 0.03792671361058966 0.0 1.7583073518508334 780.0 3900.0
4000.0 1.899120767 0.01809491877423901 0.03658336873390979 0.0 1.716380043192596 800.0 4000.0
4100.0 1.9565695768000002 0.017762356695445694 0.035618484029666594 0.0 1.6759612825452102 820.0 4100.0
4200.0 2.01657094835 0.01733830915328651 0.03438399900770184 0.0 1.6386061731413006 840.0 4200.0
4300.0 2.0758990733000005 0.017163432954125882 0.03454881558573898 0.0 1.6013493373539478 860.0 4300.0
4400.0 2.1339655693 0.0169720179619837 0.034452836683029744 0.0 1.5657856902330587 880.0 4400.0
4500.0 2.1925048891 0.0166616332684388 0.03342459513067929 0.0 1.5324424119574567 900.0 4500.0
4600.0 2.2532588753 0.01624692704902598 0.033983508083320194 0.0 1.501053294078002 920.0 4600.0
4700.0 2.3142713914500006 0.016000821697031917 0.0563488278778609 0.0 1.470340785837125 940.0 4700.0
4800.0 2.3771022880499997 0.015773190180767217 0.10617822588913772 0.0 1.4405447321788099 960.0 4800.0
4900.0 2.4407208016000004 0.015509863216900514 0.030793924642115954 0.0 1.412590678525334 980.0 4900.0
5000.0 2.5040338509499995 0.015344966070957514 0.03023560237861902 0.0 1.385179833538953 1000.0 5000.0
5100.0 2.5655167025 0.015136637648078344 0.030078825940811443 0.0 1.359093391175979 1020.0 5100.0
5200.0 2.6280442305999996 0.014984709326787254 0.029697097358017503 0.0 1.3337261990007734 1040.0 5200.0
5300.0 2.69233688165 0.01475506465025688 0.02909272407728477 0.0 1.3094997577027259 1060.0 5300.0
5400.0 2.7548918373999998 0.014621370492656983 0.02903524392099686 0.0 1.2858143309974426 1080.0 5400.0
5500.0 2.8166667399999996 0.014405772074511278 0.028703055596672446 0.0 1.2634669702537844 1100.0 5500.0
5600.0 2.8795900686500002 0.014148711899084962 0.02760927739134795 0.0 1.2419286221116783 1120.0 5600.0
5700.0 2.9426159986500005 0.01400886291788564 0.027540861083963038 0.0 1.220812602038326 1140.0 5700.0
5800.0 3.00524010795 0.0138285029273576 0.027562563718491823 0.0 1.20068168551628 1160.0 5800.0
5900.0 3.0679069514499995 0.013643544320433864 0.026963199033446888 0.0 1.1810722079400988 1180.0 5900.0
6000.0 3.1307953533 0.013495707193085077 0.026488540288569385 0.0 1.1620549463235414 1200.0 6000.0
6100.0 3.19456618465 0.013318756494983822 0.02590061556344796 0.0 1.1438286230097772 1220.0 6100.0
6200.0 3.259508040549999 0.013156127993741057 0.025484148235479454 0.0 1.1259101668815983 1240.0 6200.0
6300.0 3.3236768052500003 0.012975038344662303 0.024995402030563624 0.0 1.1085685858013006 1260.0 6300.0
6400.0 3.3912351541500003 0.01285362550465019 0.02492299175234382 0.0 1.0918158231536212 1280.0 6400.0
6500.0 3.4557180586999996 0.012703004238249743 0.024490888908311692 0.0 1.075623364326043 1300.0 6500.0
6600.0 3.5215230716500003 0.012568366118914199 0.024360112554153008 0.0 1.0598846789272862 1320.0 6600.0
6700.0 3.5853148631 0.01236257549187297 0.23129243623446696 0.0 1.0451711983979157 1340.0 6700.0
6800.0 3.6522476984 0.012254948504563242 0.023633306711397694 0.0 1.0303201808095381 1360.0 6800.0
6900.0 3.71958848855 0.012091110366695195 0.02305058508744675 0.0 1.0161732105027692 1380.0 6900.0
7000.0 3.7849504057000005 0.012013206998941192 0.023250062321104707 0.0 1.0019987659476786 1400.0 7000.0
7100.0 3.8487151475500005 0.011916747281589507 0.02315161035205087 0.0 0.9883302292863055 1420.0 7100.0
7200.0 3.912555444200001 0.011833770551418788 0.023277453577046543 0.0 0.9749357299411475 1440.0 7200.0
7300.0 3.9752553915 0.011677524751195965 0.022540208566466182 0.0 0.9623250619747694 1460.0 7300.0
7400.0 4.03968253015 0.011544015103855835 0.19938722007498993 0.0 0.9499871822591586 1480.0 7400.0
7500.0 4.104299073550001 0.011467915571065862 0.022425780076751993 0.0 0.9376304018596797 1500.0 7500.0
7600.0 4.16759771265 0.01132849895140713 0.2714028309983262 0.0 0.9258722906267272 1520.0 7600.0
7700.0 4.232847880949999 0.011245393075001341 0.02173768177604959 0.0 0.9141685506285325 1540.0 7700.0
7800.0 4.29724576775 0.0111106067210329 0.02139214922207059 0.0 0.9030079079561716 1560.0 7800.0
7900.0 4.36326085545 0.010971091065929623 0.020870289274028942 0.0 0.8922237724433494 1580.0 7900.0
8000.0 4.429060109699999 0.010891571719565599 0.1657138134655264 0.0 0.8814308602265083 1600.0 8000.0
8100.0 4.4938326160500015 0.010817283873692494 0.020787071275449855 0.0 0.8708902351447797 1620.0 8100.0
8200.0 4.55803116605 0.010716108678330933 0.02071918920717436 0.0 0.8607414206690311 1640.0 8200.0
8300.0 4.6243460350999985 0.01061797245462905 0.02038000501382876 0.0 0.8507723742264157 1660.0 8300.0
8400.0 4.68982778695 0.010481213037015623 0.019848865157071908 0.0 0.8413742555868524 1680.0 8400.0
8500.0 4.75822085505 0.010393869214225259 0.020048741941303207 0.0 0.8318995638727865 1700.0 8500.0
8600.0 4.826336840149999 0.010272983509291735 0.1901306656316653 0.0 0.8228605622398407 1720.0 8600.0
8700.0 4.8943523761500005 0.010143726521503018 0.018959185861773333 0.0 0.8139665397801317 1740.0 8700.0
8800.0 4.96163738425 0.010089482690021448 0.01954104277493973 0.0 0.8049413069048481 1760.0 8800.0
8900.0 5.02727701445 0.010036337543456028 0.019181772990363163 0.0 0.7961181512406929 1780.0 8900.0
9000.0 5.09143491145 0.009934523481091908 0.01901187462213786 0.0 0.787745010683891 1800.0 9000.0
9100.0 5.1589870305 0.00984639805231513 0.018704673414050868 0.0 0.7795042945936783 1820.0 9100.0
9200.0 5.224575784850002 0.009759497712994782 0.22191104058260924 0.0 0.7713513486770534 1840.0 9200.0
9300.0 5.289425759300001 0.009706726908895203 0.01920193881966485 0.0 0.7632655020413582 1860.0 9300.0
9400.0 5.35413704565 0.009645007178724425 0.018467588114144767 0.0 0.7554204907115 1880.0 9400.0
9500.0 5.42018112005 0.009525073702032195 0.01792333017204309 0.0 0.7480532830351645 1900.0 9500.0
9600.0 5.4887324809499995 0.009421038319013062 0.021650410842274252 0.0 0.7407471974719386 1920.0 9600.0
9700.0 5.5552817689000005 0.009334908109679891 0.01762444850263737 0.0 0.733490412511022 1940.0 9700.0
9800.0 5.621752005199999 0.009275527796955101 0.01771328030669936 0.0 0.7262705567024694 1960.0 9800.0
9900.0 5.6879973409 0.009207653828199538 0.017507589363616606 0.0 0.7192584478628632 1980.0 9900.0
10000.0 5.753546881750001 0.009161174861543017 0.017594695546271615 0.0 0.7122459490078752 2000.0 10000.0


==> BCFW_A20_100_cyclic-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 76890.52979905966 0.0 0.0 0.0 0.0 0.0
100.0 0.03466255995 12.969761337554136 16.431590741774563 0.0 3210.2437010800613 50.0 50.0
200.0 0.0849358502 5.046945420074179 6.979193235572791 0.0 1625.8874241780638 100.0 100.0
300.0 0.1257181833 2.748433497433004 4.16742308114197 0.0 1089.3050465257352 150.0 150.0
400.0 0.17305353625 1.6360414373715162 2.7007728361029915 0.0 819.1675777167621 200.0 200.0
500.0 0.22697961979999998 1.0553145506730144 1.8823305103657126 0.0 656.4344612365281 250.0 250.0
600.0 0.28574107549999994 0.7270483675917013 1.3927209698390584 0.0 547.660040754313 300.0 300.0
700.0 0.34781102264999997 0.5285761262601696 1.0790117596524398 0.0 469.8197550426802 350.0 350.0
800.0 0.41398257904999997 0.3957519867783723 0.8545899318617544 0.0 411.3608683666213 400.0 400.0
900.0 0.4838586705000001 0.3171266313123914 0.7175852853976952 0.0 365.84212187576793 450.0 450.0
1000.0 0.55644055915 0.26252443512550633 0.6197589992323207 0.0 329.39740439389595 500.0 500.0
1100.0 0.63199691295 0.2212885509050666 0.5437599570059634 0.0 299.5591310571555 550.0 550.0
1200.0 0.71088918935 0.190127291941649 0.48436025558883866 0.0 274.6800724622789 600.0 600.0
1300.0 0.79172705255 0.16389914342104653 0.4318100335337161 0.0 253.61835286709993 650.0 650.0
1400.0 0.87441060625 0.1425978138405779 0.3869686081715803 0.0 235.5577105939567 700.0 700.0
1500.0 0.9588179124500001 0.125544119398371 0.3501857430235856 0.0 219.89925694977978 750.0 750.0
1600.0 1.0447856996999998 0.11115868909049356 0.31729530368431125 0.0 206.19349192802238 800.0 800.0
1700.0 1.13274199675 0.09925753097982058 0.28894176527724624 0.0 194.09648451220582 850.0 850.0
1800.0 1.2229176670000002 0.08935620421978599 0.2645570378640295 0.0 183.34064958749843 900.0 900.0
1900.0 1.3147625238 0.08097596546726514 0.24316467879583986 0.0 173.71461321398175 950.0 950.0
2000.0 1.4086163442000001 0.07383240946079092 0.2241773611192698 0.0 165.04921434163643 1000.0 1000.0
2100.0 1.5039895293000003 0.06777379348762037 0.20758951628748584 0.0 157.20746182965146 1050.0 1050.0
2200.0 1.6013193407000004 0.06262640078472939 0.19322355852940398 0.0 150.0772516894628 1100.0 1100.0
2300.0 1.7002971015 0.05829382725917424 0.18070221656355567 0.0 143.56592774182022 1150.0 1150.0
2400.0 1.7999579185999999 0.05448321117318146 0.16944056209407 0.0 137.59627260049123 1200.0 1200.0
2500.0 1.9021552640000003 0.0510788348643737 0.1590834003674292 0.0 132.10338382974007 1250.0 1250.0
2600.0 2.00607486615 0.04809854011473587 0.1496792273925412 0.0 127.03231520427958 1300.0 1300.0
2700.0 2.11210751115 0.0454788432667621 0.14132758172856363 0.0 122.33627800264594 1350.0 1350.0
2800.0 2.2198575002999994 0.04316566891684738 0.13379935927663394 0.0 117.97514991731272 1400.0 1400.0
2900.0 2.3298865062 0.04111968738517802 0.12705375311318176 0.0 113.9143364270585 1450.0 1450.0
3000.0 2.4405442919499993 0.03926702894668013 0.1207354766672227 0.0 110.1238466678679 1500.0 1500.0
3100.0 2.5540524908999993 0.037624349014353776 0.1151467357638513 0.0 106.57755532316152 1550.0 1550.0
3200.0 2.6698463767000007 0.03613745709995994 0.10999076582261728 0.0 103.25259749821767 1600.0 1600.0
3300.0 2.7863475987499995 0.03480461731810876 0.10534389437096092 0.0 100.12888203139177 1650.0 1650.0
3400.0 2.90511553005 0.03358270185711953 0.100955887003048 0.0 97.18867534795224 1700.0 1700.0
3500.0 3.0258103729500005 0.03214597585249625 0.09513582185168779 0.0 94.41665753176 1750.0 1750.0
3600.0 3.15312832755 0.031176863828108886 0.091724352794633 0.0 91.79802068369841 1800.0 1800.0
3700.0 3.2796883928500002 0.03026902873608155 0.0883719739880992 0.0 89.32076430702065 1850.0 1850.0
3800.0 3.408474594450001 0.029436349974681413 0.08537121777987422 0.0 86.97373761837069 1900.0 1900.0
3900.0 3.5382074073 0.028663667036110996 0.08247329584640695 0.0 84.74693415328865 1950.0 1950.0
4000.0 3.669553336499999 0.027958401311216963 0.07990986902347606 0.0 82.63134722685949 2000.0 2000.0
4100.0 3.802613391349999 0.02730415184368772 0.07754278833653232 0.0 80.61884877701335 2050.0 2050.0
4200.0 3.9361122976 0.026680835342807234 0.07519113081585298 0.0 78.70208279587283 2100.0 2100.0
4300.0 4.07171865235 0.026097141008619006 0.07296401931262074 0.0 76.87437430719955 2150.0 2150.0
4400.0 4.209048295850001 0.025555454159640535 0.07091380857923477 0.0 75.12965698844975 2200.0 2200.0
4500.0 4.3479073362 0.02504074600313768 0.06897246888416886 0.0 73.46240332330272 2250.0 2250.0
4600.0 4.488141410299999 0.024575268814227315 0.06726539270489669 0.0 71.86756831425818 2300.0 2300.0
4700.0 4.6306227447 0.024127023783723264 0.06561063753812167 0.0 70.34053425970603 2350.0 2350.0
4800.0 4.77536538845 0.02370430815894809 0.06407153763391346 0.0 68.87706664343376 2400.0 2400.0
4900.0 4.92180410095 0.023293360556623875 0.06253357081907587 0.0 67.47327777387692 2450.0 2450.0
5000.0 5.0686243410500005 0.022914097060038663 0.061083794361873854 0.0 66.1255876586687 2500.0 2500.0
5100.0 5.2175673603999995 0.02255596318906602 0.059826423952638576 0.0 64.83070068297101 2550.0 2550.0
5200.0 5.3667805492500005 0.022210547325238066 0.05856646663243649 0.0 63.58557341611164 2600.0 2600.0
5300.0 5.51670988005 0.021883040395019995 0.05740134540006531 0.0 62.38739147083632 2650.0 2650.0
5400.0 5.6675310928 0.021571769256047084 0.056313710111043226 0.0 61.233548743490594 2700.0 2700.0
5500.0 5.820134903349998 0.021272417689780426 0.05519861328775211 0.0 60.121629110199535 2750.0 2750.0
5600.0 5.97269313945 0.02098788523907868 0.05418274898519547 0.0 59.04938833869668 2800.0 2800.0
5700.0 6.1276205581 0.020715469407614165 0.053322021457841665 0.0 58.01473975887987 2850.0 2850.0
5800.0 6.2826054789 0.020451163232371592 0.05232985485247834 0.0 57.015740225265866 2900.0 2900.0
5900.0 6.438958232350001 0.020196098000110484 0.05144656064191365 0.0 56.05057848616789 2950.0 2950.0
6000.0 6.5958590566 0.019951437794973326 0.05060223325205944 0.0 55.11756331646391 3000.0 3000.0
6100.0 6.753862930150001 0.019716970876430588 0.049813026196559196 0.0 54.21511550709671 3050.0 3050.0
6200.0 6.9125293040999995 0.01948866987741009 0.04901415202776058 0.0 53.341756845886316 3100.0 3100.0
6300.0 7.0717593863 0.019267504056003283 0.04827244301774392 0.0 52.4961028026561 3150.0 3150.0
6400.0 7.233376836749999 0.019057205535232494 0.04759666724053552 0.0 51.676855780077375 3200.0 3200.0
6500.0 7.393534865999999 0.018852247772065508 0.04689486342089689 0.0 50.882798135312925 3250.0 3250.0
6600.0 7.5556425252 0.018654836356333353 0.04629826265093333 0.0 50.112785690185554 3300.0 3300.0
6700.0 7.720101389450001 0.01846226141234599 0.04564006447154375 0.0 49.365742248994124 3350.0 3350.0
6800.0 7.885665751299999 0.018275914649302873 0.04503944801568608 0.0 48.64065547736372 3400.0 3400.0
6900.0 8.049408828699999 0.0180956123162916 0.0444643907483886 0.0 47.93657119174847 3450.0 3450.0
7000.0 8.213180100449998 0.01791728432925305 0.04389000326049432 0.0 47.25258944964291 3500.0 3500.0
7100.0 8.378734440399999 0.01774710144391435 0.04336708227753925 0.0 46.58786168745659 3550.0 3550.0
7200.0 8.543578756550001 0.01757937113518358 0.04284738029167838 0.0 45.94158611184102 3600.0 3600.0
7300.0 8.7088698741 0.017417904156344078 0.04237604804804502 0.0 45.31300481398407 3650.0 3650.0
7400.0 8.874629425549998 0.017259091589749663 0.04185061297171595 0.0 44.701401098750104 3700.0 3700.0
7500.0 9.041704943000001 0.01710433479665874 0.04137435492036154 0.0 44.10609595110006 3750.0 3750.0
7600.0 9.21030508725 0.016954909608366993 0.040910140121168254 0.0 43.52644660803671 3800.0 3800.0
7700.0 9.377620308849998 0.016808307095643717 0.04050634357046478 0.0 42.96184340000634 3850.0 3850.0
7800.0 9.5444531887 0.01666445800325381 0.04007072285915468 0.0 42.41170792791344 3900.0 3900.0
7900.0 9.713194512649999 0.01652358450290671 0.039645134716924796 0.0 41.875491026160276 3950.0 3950.0
8000.0 9.88156193275 0.016386391276123773 0.039243070835224395 0.0 41.352671173788515 4000.0 4000.0
8100.0 10.0509494614 0.01625213163472721 0.03885300571991276 0.0 40.842752206600366 4050.0 4050.0
8200.0 10.220033326349999 0.01612044053768586 0.03842981003621161 0.0 40.3452624786087 4100.0 4100.0
8300.0 10.389206952750001 0.015992429246499063 0.03808709015680732 0.0 39.85975303644701 4150.0 4150.0
8400.0 10.5595812498 0.01586757406194437 0.03776342212110865 0.0 39.38579633420159 4200.0 4200.0
8500.0 10.731537145449998 0.015743365300000516 0.03738346751802098 0.0 38.92298480533908 4250.0 4250.0
8600.0 10.902734542950002 0.015621888072173754 0.03700001680379325 0.0 38.47092958662647 4300.0 4300.0
8700.0 11.0755659503 0.0155036645774383 0.036656639496330724 0.0 38.029260120173255 4350.0 4350.0
8800.0 11.24828321435 0.015388824961953828 0.036362727012268004 0.0 37.59762268906468 4400.0 4400.0
8900.0 11.421190379350001 0.015274738213044666 0.03606953511141765 0.0 37.17567922311039 4450.0 4450.0
9000.0 11.5927533206 0.015163266904724068 0.03577378115893562 0.0 36.76310683373921 4500.0 4500.0
9100.0 11.766148327999998 0.015053842702861336 0.03546547559837436 0.0 36.35959659815317 4550.0 4550.0
9200.0 11.938148898300001 0.014946022155695456 0.03515922917282535 0.0 35.96485330429424 4600.0 4600.0
9300.0 12.109302224850003 0.014838442576029762 0.03486370742944861 0.0 35.5785940534191 4650.0 4650.0
9400.0 12.301666208947367 0.01460942507290541 0.034462393637039124 0.0 35.200547121332065 4700.0 4700.0
9500.0 12.475270639789473 0.01450661661648213 0.03416912884730588 0.0 34.830454122775706 4750.0 4750.0
9600.0 12.648947432578945 0.014406925334757306 0.03391471499528078 0.0 34.46806688236046 4800.0 4800.0
9700.0 12.823166418263156 0.01430804261317828 0.03360182917834289 0.0 34.11314721452248 4850.0 4850.0
9800.0 12.997779458052632 0.014211708193405956 0.033362992255642716 0.0 33.76546658246967 4900.0 4900.0
9900.0 13.172125426842108 0.014116320182605011 0.03311863591519916 0.0 33.42480587105306 4950.0 4950.0
10000.0 13.347336123368422 0.014022510844097754 0.03287666268573719 0.0 33.090954357259974 5000.0 5000.0


==> BCFW_A20_100_ecyc20-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 76890.52979905966 0.0 0.0 0.0 0.0 0.0
100.0 0.0276898118 3.9248981290363147 5.463174563535119 0.0 14.097967069222092 5.0 95.0
200.0 0.05785847004999998 1.4432295100026988 2.9475309889844885 0.0 9.235812867922787 10.0 190.0
300.0 0.07226380195000001 0.6983938797905057 1.3364848801253122 0.0 6.915238690127843 15.0 285.0
400.0 0.08681919760000001 0.29437004911535425 2.78114524767396 0.0 5.609434930358934 20.0 380.0
500.0 0.10184130035000001 0.20657656448859765 0.45917233748216085 0.0 4.630614185578916 25.0 475.0
600.0 0.11736317665 0.13897830137275766 0.31864349167449935 0.0 3.9574209997210312 30.0 570.0
700.0 0.13303667995 0.10867598602420903 0.6771284857761626 0.0 3.463968480508275 35.0 665.0
800.0 0.1490515733 0.0857923098385996 0.27257278496784704 0.0 3.0985254481828406 40.0 760.0
900.0 0.16532774885000007 0.07022955314275574 0.44345855218924407 0.0 2.815946475324501 45.0 855.0
1000.0 0.18188881544999996 0.06235632671371063 0.16014740502594202 0.0 2.566297553396684 50.0 950.0
1100.0 0.19851532315000003 0.05285354222186327 0.15273839756761884 0.0 2.3540970876245515 55.0 1045.0
1200.0 0.21526668004999996 0.04868328967884498 0.1222908074644308 0.0 2.173126267107745 60.0 1140.0
1300.0 0.23237758944999998 0.043855764291730784 0.13155782462941656 0.0 2.021555781673406 65.0 1235.0
1400.0 0.24943270125 0.04037079731211919 0.1031560482827106 0.0 1.8948376883581812 70.0 1330.0
1500.0 0.26677027595 0.03683841706808772 0.09370729139588527 0.0 1.7860625244189374 75.0 1425.0
1600.0 0.28424394775 0.034553402394996505 0.1450523568590493 0.0 1.6827950092780246 80.0 1520.0
1700.0 0.3019100777 0.03227281047612553 0.0850855131121562 0.0 1.593854451345741 85.0 1615.0
1800.0 0.31958054170000005 0.030551723846389288 0.08947803907132362 0.0 1.5123002965511656 90.0 1710.0
1900.0 0.33735485600000004 0.028826455993439592 0.07579140474571862 0.0 1.442221655613021 95.0 1805.0
2000.0 0.3554586031 0.02767203355256248 0.07391674229512223 0.0 1.3745141124090228 100.0 1900.0
2100.0 0.37342862585 0.025865636457369185 0.0674834987549867 0.0 1.318307703565518 105.0 1995.0
2200.0 0.39164451100000003 0.024734612134763644 0.0953130877920229 0.0 1.266112371244766 110.0 2090.0
2300.0 0.41017148270000003 0.0229267024529904 0.0904450487075081 0.0 1.2215545564685804 115.0 2185.0
2400.0 0.4286441676 0.0222534655311074 0.0812359787053178 0.0 1.1739145276607885 120.0 2280.0
2500.0 0.44742340724999996 0.021269329903480134 0.05458374646309633 0.0 1.1333545320506124 125.0 2375.0
2600.0 0.466027024 0.020641280047670386 0.05333307536809615 0.0 1.094835435369884 130.0 2470.0
2700.0 0.4848670810000001 0.02010783233135153 0.05254014119650282 0.0 1.0587914004294672 135.0 2565.0
2800.0 0.50371908435 0.019052353700235808 0.07202995299186185 0.0 1.023327690996184 140.0 2660.0
2900.0 0.52273453695 0.018473699335620698 0.09459678943448273 0.0 0.9919828852276815 145.0 2755.0
3000.0 0.54183489635 0.017695793916629156 0.06315397258104796 0.0 0.9609981218636104 150.0 2850.0
3100.0 0.5611514594499999 0.01713732427614362 0.04368604477138819 0.0 0.9318618101501486 155.0 2945.0
3200.0 0.5805469654500002 0.016624463977137717 0.2397598322807633 0.0 0.9067434246894794 160.0 3040.0
3300.0 0.6003836524000001 0.016215717235240575 0.041473102396719086 0.0 0.8821843229530704 165.0 3135.0
3400.0 0.6201213080999999 0.015742468488095646 0.03923130915572877 0.0 0.8589177981605446 170.0 3230.0
3500.0 0.6402970386999999 0.015173173212386806 0.2619740717305466 0.0 0.8388701651413794 175.0 3325.0
3600.0 0.6603151034500001 0.014666109510176056 0.08278249829577204 0.0 0.8187437538349501 180.0 3420.0
3700.0 0.6805701919499999 0.0143404022078908 0.036894527479180185 0.0 0.7977955697846619 185.0 3515.0
3800.0 0.70092494005 0.014073830262029427 0.10777124712600512 0.0 0.7782349413963563 190.0 3610.0
3900.0 0.7214648639500001 0.013721723133284097 0.03328874056122674 0.0 0.7594178633462932 195.0 3705.0
4000.0 0.7424085838499999 0.013458217864858246 0.03291416055245653 0.0 0.7427499942365537 200.0 3800.0
4100.0 0.7629850712499999 0.013201289817560111 0.0324021582853392 0.0 0.7255383012188316 205.0 3895.0
4200.0 0.7838008169 0.012920317665253162 0.04350777230238983 0.0 0.7093431925803579 210.0 3990.0
4300.0 0.8046868567499998 0.01270453730549551 0.031012647543562276 0.0 0.693744537323783 215.0 4085.0
4400.0 0.8257068258999999 0.012465097305997114 0.2505742837141044 0.0 0.6797456726766337 220.0 4180.0
4500.0 0.8463509148999998 0.012210227617704005 0.03664723617428409 0.0 0.6656116575282153 225.0 4275.0
4600.0 0.8676451837999999 0.011939984727645524 0.028874972420563867 0.0 0.6519082753047437 230.0 4370.0
4700.0 0.8890697602500002 0.01168869732900258 0.049208426146059116 0.0 0.6388406194057946 235.0 4465.0
4800.0 0.9106993344 0.011539896926006434 0.027580645975517275 0.0 0.6261643998914024 240.0 4560.0
4900.0 0.9323645257000001 0.011293795505708673 0.21985511107352057 0.0 0.6148440899327534 245.0 4655.0
5000.0 0.95419023205 0.011131087775971604 0.0265446514728526 0.0 0.6035255969770131 250.0 4750.0
5100.0 0.9760715728000001 0.010978929445771588 0.026220337429694568 0.0 0.5923338660575541 255.0 4845.0
5200.0 0.9977602615500001 0.010856282198331391 0.02604293304513434 0.0 0.5814916982611843 260.0 4940.0
5300.0 1.0193615595999999 0.010732782018723595 0.02587929010704094 0.0 0.5712302203182291 265.0 5035.0
5400.0 1.0411529848999999 0.010532649458045551 0.043241572787850215 0.0 0.5612878541139402 270.0 5130.0
5500.0 1.0628266265999997 0.010396294334877296 0.024844700722372774 0.0 0.5520567392135894 275.0 5225.0
5600.0 1.0849259981 0.010228661010010867 0.024225716800313598 0.0 0.5426755784881437 280.0 5320.0
5700.0 1.1069212179 0.010139180831366204 0.024373966251074262 0.0 0.5336175475507435 285.0 5415.0
5800.0 1.1287758722999999 0.010016211925909265 0.05499514447977202 0.0 0.524972358213204 290.0 5510.0
5900.0 1.1503381773999999 0.009856223392292352 0.024109366303850237 0.0 0.516529410447818 295.0 5605.0
6000.0 1.1729202834500003 0.009722163438721574 0.14011747635968613 0.0 0.5087319078245707 300.0 5700.0
6100.0 1.1953229736 0.009596435376884377 0.12294974578777582 0.0 0.5012702136948265 305.0 5795.0
6200.0 1.21813762745 0.009450941249774426 0.022162766705453543 0.0 0.4935756978729108 310.0 5890.0
6300.0 1.2414362611 0.009307967032211725 0.021714637677709755 0.0 0.48643810118200687 315.0 5985.0
6400.0 1.2644990213 0.009216034631815247 0.05988972962072926 0.0 0.4793214784894829 320.0 6080.0
6500.0 1.2875773082 0.00911317224935168 0.021221470720979997 0.0 0.472487611428371 325.0 6175.0
6600.0 1.3108231298999997 0.008978451064146383 0.020838861956203596 0.0 0.46609750867189376 330.0 6270.0
6700.0 1.334729839 0.008834125748410972 0.020192342178562164 0.0 0.45991137323167663 335.0 6365.0
6800.0 1.35873483255 0.00876654311376172 0.020405032235184025 0.0 0.45350174347884975 340.0 6460.0
6900.0 1.3815466162499999 0.008649879933262383 0.02025632257388891 0.0 0.4472408476298902 345.0 6555.0
7000.0 1.40459311995 0.008576871591127787 0.020165639180381213 0.0 0.441156412450304 350.0 6650.0
7100.0 1.4274074626499997 0.008460729565086058 0.02247138235885023 0.0 0.435276647205854 355.0 6745.0
7200.0 1.4504586577 0.008337623290873394 0.04371956756153161 0.0 0.42996851031777994 360.0 6840.0
7300.0 1.4743470706 0.008239874937337454 0.018604090016697623 0.0 0.42453654895069065 365.0 6935.0
7400.0 1.4987988685 0.00815406189337309 0.019149725873525557 0.0 0.41911449944022255 370.0 7030.0
7500.0 1.5218437156500002 0.00805644252893216 0.03323225979691656 0.0 0.41392854416039127 375.0 7125.0
7600.0 1.5460117406500002 0.007978641770711864 0.01819010051629595 0.0 0.40904378336917846 380.0 7220.0
7700.0 1.5699216981 0.007886218945997083 0.017792046084017042 0.0 0.40405718485427844 385.0 7315.0
7800.0 1.5936598864999998 0.00781988761688786 0.171174165369198 0.0 0.39980732713912237 390.0 7410.0
7900.0 1.6176476084000004 0.007715567349863649 0.053468188249214274 0.0 0.39517593940356177 395.0 7505.0
8000.0 1.6412555837999996 0.007656981973622525 0.01765114683886606 0.0 0.3904663932870937 400.0 7600.0
8100.0 1.66467207615 0.007573259560947154 0.12265412546212506 0.0 0.38642368165024954 405.0 7695.0
8200.0 1.6883928369499999 0.007506453956855588 0.017334902878282467 0.0 0.3819326763903402 410.0 7790.0
8300.0 1.7117291730999997 0.007394629178668209 0.08259792665927343 0.0 0.37874750460129963 415.0 7885.0
8400.0 1.7360329448000003 0.007336340888070324 0.01687668241740918 0.0 0.3744479796669715 420.0 7980.0
8500.0 1.7600386072000003 0.00726717341270164 0.016410397916470542 0.0 0.3702627644297732 425.0 8075.0
8600.0 1.7837473671999997 0.007200181129407658 0.016282718450849307 0.0 0.366264227438008 430.0 8170.0
8700.0 1.8074629473499997 0.007145661636304172 0.016171854785596226 0.0 0.362481488233378 435.0 8265.0
8800.0 1.8308959659499997 0.007095489188769982 0.016239506023805243 0.0 0.3585562482855962 440.0 8360.0
8900.0 1.8550717796 0.007045447291367034 0.016250600206219733 0.0 0.354728212167096 445.0 8455.0
9000.0 1.8789705276500002 0.006920476403276662 0.11028825303935716 0.0 0.35131444623483016 450.0 8550.0
9100.0 1.903980399 0.006877364511513671 0.015344572100623602 0.0 0.3477588892814769 455.0 8645.0
9200.0 1.9286297763500002 0.006806944120557557 0.015162228880365263 0.0 0.3441583872558679 460.0 8740.0
9300.0 1.9530849992000001 0.006752495588584734 0.04386390008386966 0.0 0.3408126073709902 465.0 8835.0
9400.0 1.97732179195 0.006696867710727162 0.029018272691576225 0.0 0.3376481134961267 470.0 8930.0
9500.0 2.0019826354499997 0.006654349214815346 0.014915338867350799 0.0 0.3343392149769276 475.0 9025.0
9600.0 2.0254128996499996 0.006601529778291178 0.01488752377215855 0.0 0.3311784645661087 480.0 9120.0
9700.0 2.0495533044 0.006534492457512156 0.02072266720712467 0.0 0.32808207373975085 485.0 9215.0
9800.0 2.07388617205 0.006485980305070622 0.01462147204390355 0.0 0.32490629444007035 490.0 9310.0
9900.0 2.09767089775 0.0064086600451883245 0.01601658418348452 0.0 0.32222348871220396 495.0 9405.0
10000.0 2.1229254301999996 0.0063769901281604795 0.01424876763935993 0.0 0.31916659719489343 500.0 9500.0


==> BCFW_A20_100_full-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 76890.52979905966 0.0 0.0 0.0 0.0 0.0
100.0 0.1342757581 5.554610627212225 7.593603346971416 0.0 1682.3672285677897 100.0 100.0
200.0 0.21459748010000007 1.6645049103450815 2.7311086868217935 0.0 847.6347243952786 200.0 200.0
300.0 0.3206194416 0.7182008569716762 1.3738846822287283 0.0 566.6790702299554 300.0 300.0
400.0 0.4450197401499999 0.3998897384279393 0.8577589966145792 0.0 425.6303732362733 400.0 400.0
500.0 0.5805760513500001 0.2588874934770019 0.6037569715128169 0.0 340.81976804441416 500.0 500.0
600.0 0.7287342963999999 0.1814970659054028 0.5720795226466946 0.0 284.2009983161299 600.0 600.0
700.0 0.8899954255500001 0.13932086047157602 0.36623821354682584 0.0 243.71705716534703 700.0 700.0
800.0 1.0582889404999998 0.1107362291334252 0.30273631964787306 0.0 213.33203192322927 800.0 800.0
900.0 1.2367117149499998 0.08980246280607694 0.2507808961526578 0.0 189.68611213032136 900.0 900.0
1000.0 1.4219620111500002 0.07593315265052629 0.2156303961783356 0.0 170.75964290166354 1000.0 1000.0
1100.0 1.6161811769 0.06464132357729736 0.18389217018913376 0.0 155.26906866666656 1100.0 1100.0
1200.0 1.8185491370000002 0.057305324574671246 0.16307278692423716 0.0 142.35516968103727 1200.0 1200.0
1300.0 2.02719479955 0.05153517360918626 0.14591203659329469 0.0 131.42504037943596 1300.0 1300.0
1400.0 2.2406635278500002 0.046970026841008004 0.1317310606363246 0.0 122.05412547357197 1400.0 1400.0
1500.0 2.4654578860000003 0.04287589372845996 0.11781367647623535 0.0 113.93134007324663 1500.0 1500.0
1600.0 2.6973985891499996 0.03996685172037004 0.1083340562085657 0.0 106.82213222920065 1600.0 1600.0
1700.0 2.93580252475 0.03753612578347151 0.10028266347180825 0.0 100.5482983856802 1700.0 1700.0
1800.0 3.1807316134 0.03548942430469558 0.09335747911403436 0.0 94.970753133443 1800.0 1800.0
1900.0 3.4309966802 0.0337304700886315 0.08734888720474619 0.0 89.9796690104961 1900.0 1900.0
2000.0 3.6892909668000002 0.032215107372547805 0.08212713503162926 0.0 85.48716341017887 2000.0 2000.0
2100.0 3.954953965700001 0.030889314302134686 0.07757406338972975 0.0 81.42208096155798 2100.0 2100.0
2200.0 4.228624261549999 0.02972662508170873 0.07358979292311789 0.0 77.72619245951003 2200.0 2200.0
2300.0 4.5111334771500005 0.028690817510860132 0.07013847033326769 0.0 74.35138368264072 2300.0 2300.0
2400.0 4.798149908200001 0.02774922960100506 0.06690712180315349 0.0 71.25755174345181 2400.0 2400.0
2500.0 5.0903005096000005 0.02690740225611989 0.0640908876594694 0.0 68.4110061348171 2500.0 2500.0
2600.0 5.38822393915 0.026145886273859005 0.061574178269558 0.0 65.78323970743595 2600.0 2600.0
2700.0 5.691648757 0.025447347357150485 0.059350138780319625 0.0 63.34996225589813 2700.0 2700.0
2800.0 5.9992138506999995 0.02480599179314794 0.05736287116889007 0.0 61.090352052221775 2800.0 2800.0
2900.0 6.3098641516 0.024207530873829562 0.055420978519693576 0.0 58.986456158680525 2900.0 2900.0
3000.0 6.624746707600001 0.02365681605102641 0.053748830544924374 0.0 57.02271413586557 3000.0 3000.0
3100.0 6.944884332049999 0.023141077561750895 0.052205711031471716 0.0 55.18557246842404 3100.0 3100.0
3200.0 7.26924987845 0.022657634175018336 0.050756618684896324 0.0 53.463169447747724 3200.0 3200.0
3300.0 7.594501178600001 0.02219917527202968 0.04938551220511303 0.0 51.84508023427271 3300.0 3300.0
3400.0 7.921283110499999 0.021771523793635453 0.04819515487142703 0.0 50.32210737783733 3400.0 3400.0
3500.0 8.24965055 0.02136467459684261 0.047045124137423844 0.0 48.886103928948266 3500.0 3500.0
3600.0 8.5788855047 0.020978430384470267 0.045999973901998066 0.0 47.52982533220664 3600.0 3600.0
3700.0 8.910742640299999 0.020611332044221036 0.04503655715135527 0.0 46.24681186732031 3700.0 3700.0
3800.0 9.242860677900001 0.020259310294966755 0.04408160456475199 0.0 45.031282292979526 3800.0 3800.0
3900.0 9.57889513075 0.019925452410949878 0.04322452761483798 0.0 43.878048164718884 3900.0 3900.0
4000.0 9.9143404382 0.019604360005099446 0.042350615159986386 0.0 42.78244009677507 4000.0 4000.0
4100.0 10.2524218804 0.01929623609358485 0.041600303952264654 0.0 41.740243386636834 4100.0 4100.0
4200.0 10.592314934699997 0.018999781129279324 0.04081377447576055 0.0 40.7476453638343 4200.0 4200.0
4300.0 10.934387564949999 0.018715469272932196 0.04009865558577459 0.0 39.80118681524559 4300.0 4300.0
4400.0 11.275105874900001 0.01843965054158844 0.03943918568197048 0.0 38.89772341695481 4400.0 4400.0
4500.0 11.618177552150003 0.018175132723127402 0.03879013981200953 0.0 38.03439006559742 4500.0 4500.0
4600.0 11.9633328039 0.017919982632124198 0.038170181661892406 0.0 37.2085711612887 4600.0 4600.0
4700.0 12.30995970205 0.017672128749666123 0.037546010025161114 0.0 36.417872723555575 4700.0 4700.0
4800.0 12.6568575905 0.017432906086845338 0.03699554702909251 0.0 35.66010105285577 4800.0 4800.0
4900.0 13.005661718549998 0.017200609734185447 0.03638486528072775 0.0 34.9332408490231 4900.0 4900.0
5000.0 13.353286437400001 0.016975429921485614 0.03586854179867735 0.0 34.235438189001655 5000.0 5000.0
5100.0 13.7058393615 0.016758998019659667 0.03535579367656051 0.0 33.56498502293613 5100.0 5100.0
5200.0 14.058615177000002 0.016548074890432654 0.034905371913803884 0.0 32.920303992961244 5200.0 5200.0
5300.0 14.4123558252 0.01634244963986096 0.03439930763965384 0.0 32.299936716354345 5300.0 5300.0
5400.0 14.76472660445 0.01614294088189442 0.03391311544603354 0.0 31.70253281134097 5400.0 5400.0
5500.0 15.118901155799998 0.015949322057159106 0.03349580477242271 0.0 31.126840787335468 5500.0 5500.0
5600.0 15.473253129700002 0.015760682670285114 0.03307177682616434 0.0 30.57169771090576 5600.0 5600.0
5700.0 15.82986066285 0.015577322514097477 0.03265126459882306 0.0 30.03602242599778 5700.0 5700.0
5800.0 16.186170173550003 0.015396537242756577 0.032195243531629086 0.0 29.518808522863186 5800.0 5800.0
5900.0 16.543898259399995 0.015223607078902726 0.03185319521534025 0.0 29.01911736970005 5900.0 5900.0
6000.0 16.902593345600003 0.01505368616644458 0.031463583043377534 0.0 28.536073506738322 6000.0 6000.0
6100.0 17.259702594249998 0.0148867278643938 0.031099608779770905 0.0 28.068858370244655 6100.0 6100.0
6200.0 17.6185996072 0.014724784573995457 0.030743692774336757 0.0 27.616706229876634 6200.0 6200.0
6300.0 17.979082709600004 0.014566994180666601 0.030386601743011422 0.0 27.17890028989193 6300.0 6300.0
6400.0 18.339276451299998 0.014412816209405339 0.0300299279469503 0.0 26.754768337377264 6400.0 6400.0
6500.0 18.69937954065 0.014261379908683721 0.02969627217010044 0.0 26.343679344245103 6500.0 6500.0
6600.0 19.059760970200003 0.01411258243272139 0.029356407091668046 0.0 25.945040523405012 6600.0 6600.0
6700.0 19.4191160069 0.01396898466210913 0.02905816408162894 0.0 25.558294659350302 6700.0 6700.0
6800.0 19.7820854522 0.013828238956213514 0.028738620851085674 0.0 25.182917578785524 6800.0 6800.0
6900.0 20.1443602707 0.013689771809931741 0.028445133006456146 0.0 24.818414946993844 6900.0 6900.0
7000.0 20.506462496650002 0.013554350372208864 0.028138497306225967 0.0 24.464320870926112 7000.0 7000.0
7100.0 20.870561346149998 0.013422000682947674 0.027849511447493876 0.0 24.1201957180758 7100.0 7100.0
7200.0 21.23239112445 0.013292578729859509 0.027561150758665276 0.0 23.78562439234184 7200.0 7200.0
7300.0 21.596726459550002 0.013166108519198222 0.027307466017425935 0.0 23.460214176703214 7300.0 7300.0
7400.0 21.95983849255 0.013041673795514902 0.02702904313241694 0.0 23.143594030422374 7400.0 7400.0
7500.0 22.32342926335 0.01291939642143598 0.026763770245482564 0.0 22.835412409603617 7500.0 7500.0
7600.0 22.688709945550002 0.01279990360249297 0.026507994509003884 0.0 22.53533625930428 7600.0 7600.0
7700.0 23.055504310749996 0.01268358040217923 0.026257872733893777 0.0 22.243049956739526 7700.0 7700.0
7800.0 23.421913525100003 0.01256855558911868 0.02601588162296572 0.0 21.95825412252565 7800.0 7800.0
7900.0 23.786514325800002 0.012456086810900142 0.025783412695631718 0.0 21.680664312942728 7900.0 7900.0
8000.0 24.15203325955 0.012344786597274452 0.025520564223255215 0.0 21.41001025659192 8000.0 8000.0
8100.0 24.5198280686 0.012236142899352358 0.0252800580567292 0.0 21.146035143277018 8100.0 8100.0
8200.0 24.885909200799997 0.012129717305534811 0.025041974238618963 0.0 20.888494996601494 8200.0 8200.0
8300.0 25.250457248100002 0.01202585653471644 0.02487577053604013 0.0 20.637157125106565 8300.0 8300.0
8400.0 25.618172865749994 0.011923257941623463 0.024620998081126066 0.0 20.39180025418058 8400.0 8400.0
8500.0 25.98634694135 0.01182217446786155 0.024402695678961864 0.0 20.15221329243842 8500.0 8500.0
8600.0 26.3502580654 0.011723107497926757 0.024182112455290526 0.0 19.918194900565545 8600.0 8600.0
8700.0 26.71848961395 0.0116258720463894 0.023976413927537476 0.0 19.68955319371124 8700.0 8700.0
8800.0 27.08549783595 0.01153007178550015 0.0237696836290451 0.0 19.466104993435085 8800.0 8800.0
8900.0 27.452706002950002 0.011436358455037043 0.0235684107825719 0.0 19.247675300034892 8900.0 8900.0
9000.0 27.819201647100005 0.011343856693902216 0.023379550584093876 0.0 19.034096866816807 9000.0 9000.0
9100.0 28.185369210600005 0.011253335947487226 0.023194569985496037 0.0 18.825209861873343 9100.0 9100.0
9200.0 28.54912647045 0.011163483824973829 0.023004511491730224 0.0 18.62086133371022 9200.0 9200.0
9300.0 28.915983225550008 0.011075691958451626 0.022817354398330967 0.0 18.42090481330416 9300.0 9300.0
9400.0 29.281098451500007 0.010988713827680583 0.022630753645596823 0.0 18.22520024943665 9400.0 9400.0
9500.0 29.645652210100003 0.010903698031589307 0.02244842696393593 0.0 18.03361347008449 9500.0 9500.0
9600.0 30.009574942200004 0.010819603415086488 0.022246895957354997 0.0 17.8460157544499 9600.0 9600.0
9700.0 30.374501280400004 0.01073732194340067 0.022075542389227407 0.0 17.66228375128528 9700.0 9700.0
9800.0 30.73794808239999 0.010656251284152594 0.021920291746217017 0.0 17.48229922610248 9800.0 9800.0
9900.0 31.102327651399996 0.010576464266402585 0.021764817050759992 0.0 17.305948700910342 9900.0 9900.0
10000.0 31.46561228775 0.010498098239476946 0.021581953044941843 0.0 17.13312316213743 10000.0 10000.0


==> BCFW_A20_100_stoc-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 76890.52979905966 0.0 0.0 0.0 0.0 0.0
100.0 0.04233681040000001 10.02518505403808 12.604707797119342 0.0 3205.6441666642577 50.0 50.0
200.0 0.09788677869999998 4.69701845318305 6.487512034058855 0.0 1623.3031122517204 100.0 100.0
300.0 0.14445384225 2.6603633784167053 3.9628628496269167 0.0 1087.4778138814518 150.0 150.0
400.0 0.1975019032 1.595812472442508 2.5731243951832097 0.0 817.7831414417163 200.0 200.0
500.0 0.2577997702 0.9899908052406087 1.7155847116832643 0.0 655.3176706770387 250.0 250.0
600.0 0.32403371115 0.6620599341938888 1.226051348801012 0.0 546.7282572175542 300.0 300.0
700.0 0.39662912089999997 0.39462757551628036 1.4179251025563826 0.0 469.0322807025343 350.0 350.0
800.0 0.4786552970999998 0.29300964380536826 2.559207919114367 0.0 410.6622615691022 400.0 400.0
900.0 0.56610410045 0.22223469933579515 0.47676053216634895 0.0 365.2178377428582 450.0 450.0
1000.0 0.6604182208000001 0.18212711888748434 0.39129191832196974 0.0 328.8318061561456 500.0 500.0
1100.0 0.7610023211 0.15194705905886835 0.5266908228325345 0.0 299.03894864680626 550.0 550.0
1200.0 0.8624894336500001 0.12741018859614114 0.29703163767917873 0.0 274.20676997698 600.0 600.0
1300.0 0.9673723736500002 0.10794402493842989 0.29403487495117464 0.0 253.18683760791214 650.0 650.0
1400.0 1.0781326448500002 0.10016679466257983 0.5048583146177387 0.0 235.15001820924007 700.0 700.0
1500.0 1.1899734896999996 0.09236816384517385 0.39323082720135005 0.0 219.5124851019811 750.0 750.0
1600.0 1.3056433988000002 0.0877033985973246 0.20308182186836127 0.0 205.82339767438646 800.0 800.0
1700.0 1.4222467745 0.08257641034553613 0.2085888511203838 0.0 193.74565409798706 850.0 850.0
1800.0 1.5396073547000002 0.07310881496947333 0.17172706892459222 0.0 183.01044365631196 900.0 900.0
1900.0 1.6611336404499997 0.06930706864681999 0.1685739738762519 0.0 173.3997027622338 950.0 950.0
2000.0 1.7825192168500004 0.06282784987802978 0.37097102023915496 0.0 164.75540251801365 1000.0 1000.0
2100.0 1.9035604024000001 0.057029643272885885 0.14194157191135265 0.0 156.93439951446103 1050.0 1050.0
2200.0 2.03030460575 0.05392297050564955 0.13454336017758653 0.0 149.8164412061554 1100.0 1100.0
2300.0 2.1576240101 0.04989072334119291 0.12092993238333408 0.0 143.32175106389147 1150.0 1150.0
2400.0 2.2893331233999996 0.04732280507368426 0.3471395685834832 0.0 137.36371791126967 1200.0 1200.0
2500.0 2.4217918675999996 0.04604910243681288 0.10956913149857961 0.0 131.87931529381578 1250.0 1250.0
2600.0 2.5561310965500006 0.0441221330428211 0.10320642740595154 0.0 126.81749466730209 1300.0 1300.0
2700.0 2.6925433933000003 0.042913171491565115 0.1149973717939965 0.0 122.12891462728915 1350.0 1350.0
2800.0 2.82746192795 0.04077177679463314 0.6655458710531745 0.0 117.77779243793972 1400.0 1400.0
2900.0 2.9638331095499995 0.03957768821729471 0.10995070697827114 0.0 113.72454042753473 1450.0 1450.0
3000.0 3.10189702895 0.03796317609451895 0.0918339090554663 0.0 109.94192199364069 1500.0 1500.0
3100.0 3.2404514913999996 0.03659461357742068 0.08728471546329801 0.0 106.40282785557582 1550.0 1550.0
3200.0 3.38063484475 0.0351963665646952 0.3121579102197848 0.0 103.08485966748543 1600.0 1600.0
3300.0 3.523752256849999 0.03394025034513514 0.08081076177871441 0.0 99.96732796472023 1650.0 1650.0
3400.0 3.6711734383000008 0.032871427722891144 0.08058977115450591 0.0 97.03255887701752 1700.0 1700.0
3500.0 3.8180251770999996 0.03161470581648666 0.07823380521649168 0.0 94.26625101438125 1750.0 1750.0
3600.0 3.9679786705000004 0.0307679249701366 0.3436482143632914 0.0 91.65223549171695 1800.0 1800.0
3700.0 4.1191047832 0.030188997498812587 0.080028711989613 0.0 89.179391118526 1850.0 1850.0
3800.0 4.268589660750001 0.028661846346848697 0.09221719090643933 0.0 86.8391500295826 1900.0 1900.0
3900.0 4.42154386965 0.027348538515693042 0.3415894425552287 0.0 84.61797427442544 1950.0 1950.0
4000.0 4.577434329499999 0.026541718573709617 0.06204412851748782 0.0 82.50689445114125 2000.0 2000.0
4100.0 4.735836192100001 0.025811733439532747 0.07549128993681052 0.0 80.4987957067223 2050.0 2050.0
4200.0 4.8989313570999995 0.025201804433049434 0.05884486643649477 0.0 78.58533142443612 2100.0 2100.0
4300.0 5.061672928950001 0.02436382697738941 0.07595346544581774 0.0 76.7616035578038 2150.0 2150.0
4400.0 5.228294793 0.023938635976120733 0.05542864529988534 0.0 75.01968316110224 2200.0 2200.0
4500.0 5.390106365349999 0.023107159547337285 0.40074311301827104 0.0 73.35612685666202 2250.0 2250.0
4600.0 5.558252707299999 0.022660763262461987 0.06445117341354811 0.0 71.76415154892658 2300.0 2300.0
4700.0 5.728877507599999 0.02221978422375371 0.058016559423149316 0.0 70.23990489224987 2350.0 2350.0
4800.0 5.8999785697 0.02176740187205744 0.049295583973250276 0.0 68.77923404550518 2400.0 2400.0
4900.0 6.072376155349999 0.02149173396985221 0.05035410425251965 0.0 67.37745251012349 2450.0 2450.0
5000.0 6.24780170695 0.021163452905530993 0.050748421202676496 0.0 66.03194717501309 2500.0 2500.0
5100.0 6.424898988 0.02095669422004441 0.0462344533961775 0.0 64.73886269369704 2550.0 2550.0
5200.0 6.597428385300001 0.020340902998315934 0.04637553836693683 0.0 63.49684476860773 2600.0 2600.0
5300.0 6.77433828835 0.020112884205243188 0.051971159733223214 0.0 62.30035671541337 2650.0 2650.0
5400.0 6.951187337150001 0.019956182981258935 0.04530010662188661 0.0 61.14792959546764 2700.0 2700.0
5500.0 7.130839066749999 0.019533572781974137 0.052445984346092 0.0 60.03806748217206 2750.0 2750.0
5600.0 7.310404788850001 0.019100623396402013 0.16662051894140809 0.0 58.968002003175165 2800.0 2800.0
5700.0 7.493625659599999 0.018689630619440407 0.3360589501796481 0.0 57.9355262971354 2850.0 2850.0
5800.0 7.678726706650001 0.01832869753344591 0.2888274355091708 0.0 56.93829536145576 2900.0 2900.0
5900.0 7.866727112650001 0.01800456047197456 0.062120128577155855 0.0 55.9750430946918 2950.0 2950.0
6000.0 8.057047029549999 0.01753149501191305 0.2707539904107438 0.0 55.04407233155926 3000.0 3000.0
6100.0 8.250773465550001 0.017322740096960478 0.03827658215307215 0.0 54.14307060880356 3050.0 3050.0
6200.0 8.4446798658 0.01701996452033373 0.039208841760612706 0.0 53.27131545029607 3100.0 3100.0
6300.0 8.642362147199998 0.016888141734775923 0.03632662907032184 0.0 52.42676196512298 3150.0 3150.0
6400.0 8.833946781399998 0.016641849122653485 0.04891277354743859 0.0 51.60892745052581 3200.0 3200.0
6500.0 9.0306724158 0.0164567648370059 0.03630035852780974 0.0 50.81606697105994 3250.0 3250.0
6600.0 9.22537281125 0.01631497880827614 0.03927125745817579 0.0 50.04713673729129 3300.0 3300.0
6700.0 9.422353725449998 0.01610963981574847 0.056170461345494596 0.0 49.30131081859912 3350.0 3350.0
6800.0 9.6188045928 0.015897432361034258 0.15269572740125043 0.0 48.57739256351826 3400.0 3400.0
6900.0 9.810186738399999 0.01566546418640822 0.03443927565156967 0.0 47.8744163932748 3450.0 3450.0
7000.0 10.010615682549998 0.015339467464312913 0.03303453382655212 0.0 47.19198288505863 3500.0 3500.0
7100.0 10.206058111450002 0.015018302725331176 0.04022572276396732 0.0 46.52868618600472 3550.0 3550.0
7200.0 10.406922104699998 0.014923247569708208 0.03252691970853983 0.0 45.8831990750233 3600.0 3600.0
7300.0 10.610235453849999 0.0148569642665978 0.0330289880307236 0.0 45.2552771430967 3650.0 3650.0
7400.0 10.810830362850002 0.01473063315872739 0.03788002501842871 0.0 44.644534989342176 3700.0 3700.0
7500.0 11.006532986 0.014660156311590474 0.0320092429530093 0.0 44.04986619805354 3750.0 3750.0
7600.0 11.20461335005 0.014471051163052029 0.03196791410264905 0.0 43.47122071288587 3800.0 3800.0
7700.0 11.4070036591 0.014382169402729891 0.03179094859516575 0.0 42.907286395506 3850.0 3850.0
7800.0 11.6088715424 0.01421044270617072 0.031774974137368184 0.0 42.35801883881516 3900.0 3900.0
7900.0 11.8127420841 0.014116807382786612 0.030054879867168267 0.0 41.82246570772099 3950.0 3950.0
8000.0 12.013577745050002 0.013940416744789144 0.030753060200009785 0.0 41.30055312686884 4000.0 4000.0
8100.0 12.219119694 0.013773095366773801 0.029701184856521366 0.0 40.79139012300222 4050.0 4050.0
8200.0 12.421961195650002 0.013587782013262332 0.02983015107982399 0.0 40.29480856748574 4100.0 4100.0
8300.0 12.631478772200001 0.013407192743068442 0.02966658462352951 0.0 39.81020834211546 4150.0 4150.0
8400.0 12.841621231800001 0.013326674189840387 0.028429569733599152 0.0 39.336814528800346 4200.0 4200.0
8500.0 13.046477966499998 0.013224514165503604 0.02807817932467201 0.0 38.8746447346522 4250.0 4250.0
8600.0 13.24863135395 0.013147455001250367 0.02758964559197329 0.0 38.423044384220155 4300.0 4300.0
8700.0 13.455050661299998 0.012941167293882708 0.027426852313877224 0.0 37.98229713658743 4350.0 4350.0
8800.0 13.66533358835 0.01270227880206376 0.08016994411941708 0.0 37.551602979366116 4400.0 4400.0
8900.0 13.87849964805 0.01260856989666095 0.0268098989785996 0.0 37.130252725987454 4450.0 4450.0
9000.0 14.085982815550002 0.012518869133434399 0.026205456095484515 0.0 36.718232628994684 4500.0 4500.0
9100.0 14.299212437350002 0.012416189274739805 0.026062465332343243 0.0 36.315318920754756 4550.0 4550.0
9200.0 14.50938487585 0.012358326798969877 0.027296919306372826 0.0 35.921016595631826 4600.0 4600.0
9300.0 14.7199083444 0.012236320279508255 0.03692198079243636 0.0 35.53538800583442 4650.0 4650.0
9400.0 14.9304896721 0.012116062695714854 0.028260188879214686 0.0 35.15796030109591 4700.0 4700.0
9500.0 15.1436777007 0.011969969612725404 0.05853295986278776 0.0 34.78855330448052 4750.0 4750.0
9600.0 15.359108609099996 0.011906367174465571 0.024313358938260175 0.0 34.426629002444585 4800.0 4800.0
9700.0 15.5714616213 0.011785389054940688 0.1547859692337631 0.0 34.07226375371589 4850.0 4850.0
9800.0 15.79026380545 0.011711727708609534 0.024524168206374906 0.0 33.725062578124685 4900.0 4900.0
9900.0 16.001232838849997 0.011551865831808604 0.051159845356810285 0.0 33.385030601006626 4950.0 4950.0
10000.0 16.216360589950007 0.011466770879480096 0.023599817183601563 0.0 33.051664195277475 5000.0 5000.0


==> BCFW_A20_300_custom10-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 694510.6630536739 0.0 0.0 0.0 0.0 0.0
100.0 0.3504531069 11.666468290554842 13.86425917787104 0.0 37.83370839531724 10.0 100.0
200.0 0.55207616115 6.364486128721036 7.896855308126457 0.0 24.67720134062347 20.0 200.0
300.0 0.7621916881499999 4.2942468926069015 5.51202904064861 0.0 18.79332185134979 30.0 300.0
400.0 0.9775385923499998 3.1748341841169427 4.215201564566796 0.0 15.368968059051387 40.0 400.0
500.0 1.1962392579 2.4027086532226334 3.2932205561653034 0.0 13.088015676414733 50.0 500.0
600.0 1.4185195647 1.9356119682754727 2.734048523538351 0.0 11.428608923712352 60.0 600.0
700.0 1.64441194885 1.5896912318263874 2.305594899053261 0.0 10.17051679420167 70.0 700.0
800.0 1.873883531 1.3243321042034235 1.9732713404297257 0.0 9.176425637495512 80.0 800.0
900.0 2.1045572528000003 1.128249845613476 1.7209045743958769 0.0 8.369550330529371 90.0 900.0
1000.0 2.3367813881 0.9726929008394588 1.514532381169992 0.0 7.699576261450334 100.0 1000.0
1100.0 2.5701533159500003 0.8295397486647469 1.3210215203210907 0.0 7.165698704033139 110.0 1100.0
1200.0 2.80523255585 0.7135381254122495 1.1590461478573104 0.0 6.675720155078082 120.0 1200.0
1300.0 3.04257427875 0.6335216246943695 1.0482994093620266 0.0 6.249970217725193 130.0 1300.0
1400.0 3.2809191324 0.570281052152823 0.9598718484064573 0.0 5.877498292962958 140.0 1400.0
1500.0 3.5214010288499997 0.5021297178086457 0.8631069559265674 0.0 5.551098576887148 150.0 1500.0
1600.0 3.7613518819 0.45995302265444826 0.8029429125128995 0.0 5.257884844189338 160.0 1600.0
1700.0 4.00309952545 0.42311030374613773 0.7495643042424223 0.0 4.995680897456357 170.0 1700.0
1800.0 4.2450566238 0.394079540343079 0.7100832890696368 0.0 4.759806247123672 180.0 1800.0
1900.0 4.488392014650001 0.3663107950038339 0.670838533382691 0.0 4.546698264019177 190.0 1900.0
2000.0 4.73229700305 0.34174032635070145 0.6353162313553636 0.0 4.352838260311599 200.0 2000.0
2100.0 4.977242984150001 0.31916801070691847 0.6022666618625215 0.0 4.1757624958149915 210.0 2100.0
2200.0 5.22463708145 0.2995980731960336 0.5743119554596723 0.0 4.013337058457338 220.0 2200.0
2300.0 5.473420185149999 0.28135201408532695 0.5471165290680887 0.0 3.8638166896765687 230.0 2300.0
2400.0 5.72390757005 0.2638100629968075 0.5199291926649627 0.0 3.7255370147184 240.0 2400.0
2500.0 5.975614075449999 0.24845268316321928 0.4961141762248665 0.0 3.597320067416492 250.0 2500.0
2600.0 6.2288297767500005 0.23505131230064563 0.4762118092511033 0.0 3.478092453206817 260.0 2600.0
2700.0 6.4829238253499994 0.22203647632825246 0.455644126007286 0.0 3.366892518657509 270.0 2700.0
2800.0 6.736757936299999 0.2103501992094146 0.4373280132343965 0.0 3.2629216811756323 280.0 2800.0
2900.0 6.99100413825 0.1999500121477768 0.42131449927439285 0.0 3.1655234662567735 290.0 2900.0
3000.0 7.246833662049999 0.18981845255353474 0.405028224607532 0.0 3.074053087020526 300.0 3000.0
3100.0 7.503822897499998 0.18001478236811905 0.3885302982023945 0.0 2.987925019633857 310.0 3100.0
3200.0 7.76147950305 0.17159751176150237 0.37475246420189046 0.0 2.906704994458121 320.0 3200.0
3300.0 8.0193475411 0.16326597172795376 0.3605579773844948 0.0 2.8299774447778905 330.0 3300.0
3400.0 8.278828882899997 0.15591983115532662 0.34826925020102306 0.0 2.7573560972829307 340.0 3400.0
3500.0 8.540015804700001 0.14870720656111425 0.3357459373840504 0.0 2.6885272165610132 350.0 3500.0
3600.0 8.80197524855 0.13955171274385786 0.31819446005475205 0.0 2.624605089034854 360.0 3600.0
3700.0 9.065752140650002 0.13372625978159933 0.3083259528077757 0.0 2.562292329122986 370.0 3700.0
3800.0 9.331653688100001 0.12818990003032282 0.29855399803672594 0.0 2.502996804513972 380.0 3800.0
3900.0 9.5993536004 0.12267910304959007 0.2885895898495897 0.0 2.4464735050762036 390.0 3900.0
4000.0 9.86836376875 0.11779968259461257 0.2802573417678925 0.0 2.3925378348429724 400.0 4000.0
4100.0 10.13728656165 0.11311718325956906 0.2707909690938833 0.0 2.3410054135615415 410.0 4100.0
4200.0 10.407195601049997 0.10674536418340261 0.2766001557250634 0.0 2.291758957204214 420.0 4200.0
4300.0 10.6758085729 0.10092383575507942 0.24539053811171171 0.0 2.2481411856106273 430.0 4300.0
4400.0 10.945574765500002 0.09563303335370069 0.23465208505093452 0.0 2.202912078007504 440.0 4400.0
4500.0 11.21628446225 0.09229552336205604 0.228197490142323 0.0 2.1591908117870986 450.0 4500.0
4600.0 11.4907880411 0.08919669465435487 0.22230627299870925 0.0 2.117235515568465 460.0 4600.0
4700.0 11.7673405051 0.08625363576302202 0.21690239485136836 0.0 2.0769617333226793 470.0 4700.0
4800.0 12.043912364000002 0.08213957151799668 0.20820020873536182 0.0 2.0413942765904083 480.0 4800.0
4900.0 12.3201796511 0.07940818543604976 0.2024306985629874 0.0 2.0039932126257964 490.0 4900.0
5000.0 12.597500699900001 0.07698737179662844 0.19764028868375524 0.0 1.9679801185129526 500.0 5000.0
5100.0 12.87717108245 0.07472481703650805 0.1934012031339922 0.0 1.9332888218217148 510.0 5100.0
5200.0 13.156940543500003 0.07239195839964949 0.18855006931514628 0.0 1.8998528266140355 520.0 5200.0
5300.0 13.436428368349999 0.07030538858649946 0.18427135234533026 0.0 1.8675782739688842 530.0 5300.0
5400.0 13.715138029950001 0.06815612480639008 0.17951355669784178 0.0 1.836428073900165 540.0 5400.0
5500.0 13.99624151655 0.06620872954445639 0.17534935602605717 0.0 1.8063134955101512 550.0 5500.0
5600.0 14.277064688249999 0.06439544313729338 0.17162293855408042 0.0 1.7772036464006822 560.0 5600.0
5700.0 14.558440232249998 0.06260841032438857 0.16773284486762896 0.0 1.749047069595391 570.0 5700.0
5800.0 14.84107192955 0.06084972637188039 0.1715347380787713 0.0 1.721808756693296 580.0 5800.0
5900.0 15.1228614111 0.05923673638510073 0.1603195855190757 0.0 1.6954144887631073 590.0 5900.0
6000.0 15.405509908600001 0.057686758441551654 0.15684999579643372 0.0 1.6698403354775204 600.0 6000.0
6100.0 15.690166300749999 0.056158693533277015 0.15334579663607337 0.0 1.6450477067917764 610.0 6100.0
6200.0 15.973483225699999 0.054755063661431035 0.15028695375572407 0.0 1.6209976912012405 620.0 6200.0
6300.0 16.2596818487 0.053403896344216537 0.1471474944922498 0.0 1.5976604928907623 630.0 6300.0
6400.0 16.5464877626 0.052081300947836286 0.1440375842954788 0.0 1.5750031956192203 640.0 6400.0
6500.0 16.8329672527 0.05022638350510543 0.14124339949270975 0.0 1.5529983615401028 650.0 6500.0
6600.0 17.1201416224 0.04903711433468118 0.13649824729127663 0.0 1.5316004656467546 660.0 6600.0
6700.0 17.409185778 0.047885081652997055 0.1337020446076706 0.0 1.5107861359385646 670.0 6700.0
6800.0 17.69974113635 0.04681607508975662 0.13122971122260887 0.0 1.4905444202835996 680.0 6800.0
6900.0 17.99195257535 0.04576721885784989 0.12871210138031805 0.0 1.4708521426228371 690.0 6900.0
7000.0 18.287689024449996 0.04479194470734439 0.12659641920322878 0.0 1.4516894514891967 700.0 7000.0
7100.0 18.58230371155 0.04331397443751926 0.12249283853192343 0.0 1.4330589022323104 710.0 7100.0
7200.0 18.877527243000003 0.04238255886161007 0.12022848277319749 0.0 1.414864115568948 720.0 7200.0
7300.0 19.17476846815 0.04154345631988812 0.11819741314707861 0.0 1.3971376306076788 730.0 7300.0
7400.0 19.47141866885 0.0406671297329324 0.1159397524172685 0.0 1.3798610196205645 740.0 7400.0
7500.0 19.767824767799997 0.039901018018538556 0.11425692229690165 0.0 1.3630181749163455 750.0 7500.0
7600.0 20.06770776205 0.0391526350674492 0.11261292920244174 0.0 1.3465968014665828 760.0 7600.0
7700.0 20.3673521748 0.038370689312576325 0.11065268572322733 0.0 1.3305791789645034 770.0 7700.0
7800.0 20.662723528649998 0.03723517495376221 0.10717723933066621 0.0 1.314941934286445 780.0 7800.0
7900.0 20.95993373085 0.03655279662221629 0.1054986725555328 0.0 1.2996618167456946 790.0 7900.0
8000.0 21.262053356350002 0.035919349350935416 0.10411461732660843 0.0 1.2847445879575703 800.0 8000.0
8100.0 21.56239014925 0.03528981590901325 0.10263446582465985 0.0 1.270178195396751 810.0 8100.0
8200.0 21.864301513850002 0.03426558274758335 0.09919743675768068 0.0 1.256888702050805 820.0 8200.0
8300.0 22.1694866636 0.03369475685607089 0.09803498926452228 0.0 1.2429496296161353 830.0 8300.0
8400.0 22.474389197199997 0.033119115690879525 0.09633865822659048 0.0 1.2293234743812476 840.0 8400.0
8500.0 22.779912812000003 0.03257103992475371 0.09495464582644042 0.0 1.2160011368418835 850.0 8500.0
8600.0 23.086351151600002 0.03204397175420214 0.09367566641213879 0.0 1.2029728427338628 860.0 8600.0
8700.0 23.392355346699997 0.03152682476875891 0.09233893469448694 0.0 1.190228326038153 870.0 8700.0
8800.0 23.69774967285 0.031023689546160516 0.09106638239174927 0.0 1.1777584161338552 880.0 8800.0
8900.0 24.004945968 0.03052670584061105 0.08972877100855263 0.0 1.165553722851108 890.0 8900.0
9000.0 24.313940270349995 0.03005763058842063 0.0885411769803526 0.0 1.1536063137943398 900.0 9000.0
9100.0 24.62332514985 0.029582034617129455 0.0872344146959966 0.0 1.1419101670794987 910.0 9100.0
9200.0 24.929355090050002 0.02888337305653088 0.08480670052990699 0.0 1.1306649322971278 920.0 9200.0
9300.0 25.2389860559 0.028149040575521943 0.08227336001620258 0.0 1.1194307497094935 930.0 9300.0
9400.0 25.548171151099996 0.02774157160491756 0.08106930596285676 0.0 1.1084067896018277 940.0 9400.0
9500.0 25.86279877510001 0.027355780051455537 0.08008317199197451 0.0 1.0975986544730918 950.0 9500.0
9600.0 26.175865174649992 0.027000257688413833 0.07927614731140467 0.0 1.0870058174048403 960.0 9600.0
9700.0 26.492304203449997 0.026644784171111706 0.07841873116280261 0.0 1.076622775222557 970.0 9700.0
9800.0 26.807931342699998 0.026274976222703306 0.07740048128445307 0.0 1.0664414703295273 980.0 9800.0
9900.0 27.1239171004 0.025934286981280225 0.07655009721262847 0.0 1.0564566977081353 990.0 9900.0
10000.0 27.438909555799995 0.025593190177486284 0.07568104212148558 0.0 1.0466629158791059 1000.0 10000.0


==> BCFW_A20_300_custom20-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 694510.6630536739 0.0 0.0 0.0 0.0 0.0
100.0 0.34259179155 12.742908757536597 15.264013224327309 0.0 31.113743335644596 5.0 100.0
200.0 0.51959502385 7.066079523836493 8.84977538721522 0.0 22.10106012108534 10.0 200.0
300.0 0.6997785859500001 4.3488144670909215 5.67152364504791 0.0 17.293231982588267 15.0 300.0
400.0 0.8829400136500001 3.160731115725123 4.260344616132364 0.0 14.305443959619863 20.0 400.0
500.0 1.06871833125 2.4503894848594268 3.4252936573117454 0.0 12.28139244521948 25.0 500.0
600.0 1.2552670857 1.942748512132915 2.8055765171242983 0.0 10.788757241092606 30.0 600.0
700.0 1.4436814527500001 1.600123932827005 2.372769050990102 0.0 9.64188253398186 35.0 700.0
800.0 1.6327368273 1.2906893152333305 1.973357194914532 0.0 8.726614513937601 40.0 800.0
900.0 1.82336147155 1.0899266245565946 1.7087569858647182 0.0 7.974608929247179 45.0 900.0
1000.0 2.0149641623000005 0.9280318792617772 1.4869852334275702 0.0 7.347434868124353 50.0 1000.0
1100.0 2.2074267236499994 0.7742355357456016 1.26891550317661 0.0 6.870711752070236 55.0 1100.0
1200.0 2.4005993548999998 0.6710505962669326 1.1196243983752276 0.0 6.442762342385989 60.0 1200.0
1300.0 2.5947880907 0.5952467977382682 1.0127324890703684 0.0 6.034387567232465 65.0 1300.0
1400.0 2.7891277449000005 0.5333708135653514 0.9239596999405923 0.0 5.677003992418473 70.0 1400.0
1500.0 2.9846698691499998 0.46566223909697396 0.8194885981923952 0.0 5.363987081026233 75.0 1500.0
1600.0 3.1808770613499995 0.43092181987108746 0.7700102641288138 0.0 5.081645995236816 80.0 1600.0
1700.0 3.3776577485 0.3850952687941805 0.6986319493158664 0.0 4.838767768920371 85.0 1700.0
1800.0 3.5755483444 0.35766059862475535 0.6579813888813423 0.0 4.60986645006433 90.0 1800.0
1900.0 3.77376495085 0.3319648045395171 0.6306307285667836 0.0 4.403015759386629 95.0 1900.0
2000.0 3.9728516135 0.3097270310028547 0.5863654662033988 0.0 4.2146983364980874 100.0 2000.0
2100.0 4.173191033949999 0.2890661960049205 0.5540440999704646 0.0 4.04279810907104 105.0 2100.0
2200.0 4.3736333446 0.2742331782968739 0.5336885920721524 0.0 3.8851179309711608 110.0 2200.0
2300.0 4.574381837600001 0.25678842212231245 0.5054632131331356 0.0 3.7399350953719295 115.0 2300.0
2400.0 4.7766166735999995 0.24213763640749106 0.4840507610490438 0.0 3.6056996479100563 120.0 2400.0
2500.0 4.978734769699999 0.21788605730917143 0.4450928581786373 0.0 3.4997647012184374 125.0 2500.0
2600.0 5.18076803495 0.20740173868611 0.42422620515357823 0.0 3.3826224898156063 130.0 2600.0
2700.0 5.38347388625 0.1969299652409796 0.40732263256556517 0.0 3.2735224249348756 135.0 2700.0
2800.0 5.58691058715 0.1844312784531691 2.3344377661984574 0.0 3.1853567747002463 140.0 2800.0
2900.0 5.790880052899999 0.1754143343438887 0.36987435101459054 0.0 3.0891515191074785 145.0 2900.0
3000.0 5.995047136849999 0.16698890446390494 0.355850887080612 0.0 2.9988378699864837 150.0 3000.0
3100.0 6.199816540050001 0.16026827723407483 0.34545366147510315 0.0 2.9139435221308565 155.0 3100.0
3200.0 6.405273478700001 0.15344434100359036 0.33413525430131286 0.0 2.8339764569819663 160.0 3200.0
3300.0 6.611053388399999 0.14689339451334543 0.3229097830786844 0.0 2.758479330817756 165.0 3300.0
3400.0 6.816913543549998 0.14095804806729156 0.3132807929961439 0.0 2.687088495117425 170.0 3400.0
3500.0 7.023616711599999 0.13517406732722254 0.30313404611202666 0.0 2.6194871146993206 175.0 3500.0
3600.0 7.230375891949999 0.12997394584681818 0.29455620646943004 0.0 2.555363160442041 180.0 3600.0
3700.0 7.4372727886 0.12456251639929158 0.28461775810400086 0.0 2.4944328939897393 185.0 3700.0
3800.0 7.64366182685 0.11993929941776886 0.2760495733114582 0.0 2.4364409531284563 190.0 3800.0
3900.0 7.851297791399998 0.1130408517926788 0.262575050625875 0.0 2.3811975502731397 195.0 3900.0
4000.0 8.058571228649999 0.10901790467318806 0.2539816416202443 0.0 2.3285698420990286 200.0 4000.0
4100.0 8.267286953950002 0.10560941155574462 0.25595092958317134 0.0 2.2781878925351586 205.0 4100.0
4200.0 8.47594666995 0.10032716345178641 0.23759799468791507 0.0 2.230104679045642 210.0 4200.0
4300.0 8.68567181545 0.09670946884041622 0.23396579369658546 0.0 2.1839089061275536 215.0 4300.0
4400.0 8.8953620419 0.09368080501972885 0.2245356927211252 0.0 2.1396287203316455 220.0 4400.0
4500.0 9.105317283849999 0.09060712482617865 0.21854968833580016 0.0 2.097199284527383 225.0 4500.0
4600.0 9.315313334399999 0.08795991922097202 0.2140184157805714 0.0 2.056475023549465 230.0 4600.0
4700.0 9.526467729 0.0830485592823034 0.20177159979888454 0.0 2.017293268675285 235.0 4700.0
4800.0 9.738510055199999 0.07938516123024605 0.19354641566966216 0.0 1.9850957942880483 240.0 4800.0
4900.0 9.9506732722 0.07692026327978725 0.18941091304308852 0.0 1.9486261746854763 245.0 4900.0
5000.0 10.163309216249997 0.07493136089314403 0.18494389959625473 0.0 1.9135283664165528 250.0 5000.0
5100.0 10.375917719750001 0.0730515927145731 0.18127499474752765 0.0 1.8797319931348986 255.0 5100.0
5200.0 10.58967063095 0.07101411209570081 0.17690821275909038 0.0 1.8471486151567924 260.0 5200.0
5300.0 10.80332343185 0.06915243920554581 0.17307016431379002 0.0 1.8157153686397942 265.0 5300.0
5400.0 11.01712288695 0.06736553771916476 0.16951149521680756 0.0 1.785374542930776 270.0 5400.0
5500.0 11.2320345497 0.0657273075863338 0.16620966554185554 0.0 1.7560654803769058 275.0 5500.0
5600.0 11.447595064349999 0.06404858857661144 0.16339191485480195 0.0 1.7277434339229196 280.0 5600.0
5700.0 11.663256721 0.062486882430684856 0.15962910845674944 0.0 1.7003473115145407 285.0 5700.0
5800.0 11.87775352645 0.061030871594846756 0.1566261849650896 0.0 1.6738428728588917 290.0 5800.0
5900.0 12.0929485128 0.059622119089517825 0.1537385735400425 0.0 1.6481966806087316 295.0 5900.0
6000.0 12.308975589049998 0.058239297425986006 0.15094514449409666 0.0 1.6233437616360047 300.0 6000.0
6100.0 12.52408812795 0.0569499338303104 0.14808586131199478 0.0 1.5992578755804434 305.0 6100.0
6200.0 12.73980449925 0.0557048603066573 0.1455363818532792 0.0 1.5759153946123101 310.0 6200.0
6300.0 12.95667194895 0.05440269707239923 0.14270437148964518 0.0 1.553263985382044 315.0 6300.0
6400.0 13.174105624500001 0.05332173460943621 0.14056248939161503 0.0 1.5312752670129153 320.0 6400.0
6500.0 13.390326167349997 0.05216096634177707 0.1380537046255158 0.0 1.5099262022686202 325.0 6500.0
6600.0 13.608199784849997 0.050987550762801134 0.13522376496981953 0.0 1.4891797162055729 330.0 6600.0
6700.0 13.825081904600001 0.04999605318357019 0.1335521638472007 0.0 1.4690167761079078 335.0 6700.0
6800.0 14.043405465549998 0.04896608994543521 0.1310095857500226 0.0 1.4494127663690035 340.0 6800.0
6900.0 14.261040855799996 0.047956376539838884 0.12871603289968805 0.0 1.430343382233119 345.0 6900.0
7000.0 14.4793901035 0.04696515612934265 0.12659491805824585 0.0 1.411804802087359 350.0 7000.0
7100.0 14.696844568300003 0.04590759221670514 0.12359470710460665 0.0 1.393734257383662 355.0 7100.0
7200.0 14.914297809999999 0.04505920312856263 0.12159960162674041 0.0 1.3761262523440956 360.0 7200.0
7300.0 15.133526174399998 0.043884360738257654 0.12120017270094179 0.0 1.3590139558785512 365.0 7300.0
7400.0 15.352378040249999 0.04306206478233645 0.11668364356983711 0.0 1.342282127591053 370.0 7400.0
7500.0 15.572246238149997 0.04226350172085904 0.11482485817298405 0.0 1.3260129997018004 375.0 7500.0
7600.0 15.79244905405 0.04151426361287634 0.11317818158123952 0.0 1.3101066808356474 380.0 7600.0
7700.0 16.012561117349996 0.04074970197183293 0.1110818627587287 0.0 1.294594831707033 385.0 7700.0
7800.0 16.233784474300002 0.040070369306001746 0.11032154436165516 0.0 1.2794535165297545 390.0 7800.0
7900.0 16.455741413099997 0.039347166590348655 0.10809123438157733 0.0 1.2646707639036185 395.0 7900.0
8000.0 16.6772002358 0.03867846492736124 0.10633087765392105 0.0 1.2502420044236933 400.0 8000.0
8100.0 16.897155361 0.037624411325478155 0.10312727653824823 0.0 1.2361507721067486 405.0 8100.0
8200.0 17.116670269450005 0.03699413053334212 0.10155181400937052 0.0 1.2223590489981064 410.0 8200.0
8300.0 17.3376924989 0.0361640040210312 0.09937506380357902 0.0 1.2092122457856591 415.0 8300.0
8400.0 17.5593598138 0.03560719636271124 0.09811469127652049 0.0 1.1960232174009466 420.0 8400.0
8500.0 17.781845874899997 0.035018285214889006 0.09658807992803918 0.0 1.1831386805990518 425.0 8500.0
8600.0 18.00433933505 0.03447419072271 0.0955120169174293 0.0 1.1705246494475254 430.0 8600.0
8700.0 18.22741192195 0.03392506687891585 0.09408015675167944 0.0 1.1581865970856295 435.0 8700.0
8800.0 18.451567062000002 0.033461319183649176 0.09290699784472416 0.0 1.1461132010886383 440.0 8800.0
8900.0 18.67527912385 0.03293302414397974 0.09171021856809333 0.0 1.1342990445860044 445.0 8900.0
9000.0 18.899158619699996 0.03244693078162304 0.0903910804919141 0.0 1.1227310200320992 450.0 9000.0
9100.0 19.122443199049997 0.03198655017900207 0.089379862621689 0.0 1.1114055911447254 455.0 9100.0
9200.0 19.3471705161 0.03155499377313191 0.08825670939566861 0.0 1.1003157567843092 460.0 9200.0
9300.0 19.57177515715 0.031094436352673754 0.08699312724090061 0.0 1.0894506055132431 465.0 9300.0
9400.0 19.796489059849996 0.03041377632661013 0.08475331220697516 0.0 1.0789282073730295 470.0 9400.0
9500.0 20.021729059949998 0.02998918223579205 0.08378801337853099 0.0 1.068479895555564 475.0 9500.0
9600.0 20.247395039849998 0.029609129364002423 0.08281289086825169 0.0 1.0582385667766738 480.0 9600.0
9700.0 20.473010642700004 0.029184546764198703 0.08152462499582648 0.0 1.0481955805592 485.0 9700.0
9800.0 20.698597633249996 0.028617843361749374 0.07968624778497031 0.0 1.0384171265853075 490.0 9800.0
9900.0 20.924676005950005 0.028269381706417046 0.0789149761770976 0.0 1.0287483127106867 495.0 9900.0
10000.0 21.1507208141 0.02790968995510589 0.07836920761334368 0.0 1.019265604745335 500.0 10000.0


==> BCFW_A20_300_custom5-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 694510.6630536739 0.0 0.0 0.0 0.0 0.0
100.0 0.4830033575 8.356062666833415 10.206182270683659 0.0 412.83006226469416 20.0 100.0
200.0 0.7224631645 6.569665988114113 8.315691037560988 0.0 215.9533429226947 40.0 200.0
300.0 0.9741744298499999 4.91546042391208 6.499155181390984 0.0 147.56772011165845 60.0 300.0
400.0 1.23819872365 3.6158160787299343 5.005952866305009 0.0 112.53147888565555 80.0 400.0
500.0 1.516369884 2.6453963944532743 3.833290406001544 0.0 91.11071354800302 100.0 500.0
600.0 1.8089898552500003 1.9377620288022936 2.943966272954115 0.0 76.60441019281724 120.0 600.0
700.0 2.1122952259500005 1.4593480392586269 2.308787500064125 0.0 66.1067899818272 140.0 700.0
800.0 2.42505436725 1.119315729162998 1.8386417267853759 0.0 58.15096574250598 160.0 800.0
900.0 2.7414016877 0.8506859248318497 1.4906915559174938 0.0 51.941369291134905 180.0 900.0
1000.0 3.0631559376000004 0.6767216541070178 1.182914101520941 0.0 46.903273382846514 200.0 1000.0
1100.0 3.387213944 0.5176553113053842 0.934043919657449 0.0 42.78128102682586 220.0 1100.0
1200.0 3.7107249850499997 0.41604462281502635 0.7548524255689705 0.0 39.342209099601064 240.0 1200.0
1300.0 4.04258362715 0.350641885172611 0.6347861900754381 0.0 36.389268314450945 260.0 1300.0
1400.0 4.382535613250001 0.31144402066830107 0.5594855721303555 0.0 33.856827540923845 280.0 1400.0
1500.0 4.728230817800001 0.2902095105250121 0.5260811119534154 0.0 31.64326660223784 300.0 1500.0
1600.0 5.0812928451 0.2720647499927763 0.4985981222724278 0.0 29.703662093715902 320.0 1600.0
1700.0 5.437000250800001 0.25637191618750566 0.47395487043460005 0.0 27.990047535232634 340.0 1700.0
1800.0 5.79556923415 0.24215049336091526 0.45129407355961587 0.0 26.46522347615934 360.0 1800.0
1900.0 6.1592843768000005 0.22917272525122812 0.44629821877573467 0.0 25.09923248836472 380.0 1900.0
2000.0 6.5409725539 0.21795912228506115 0.41676318277684177 0.0 23.86854265029646 400.0 2000.0
2100.0 6.909533130450001 0.20765038889441736 0.39770981341719536 0.0 22.753954744942746 420.0 2100.0
2200.0 7.2814884276 0.19789109625742227 0.3857907880624294 0.0 21.739781898388028 440.0 2200.0
2300.0 7.656214495949999 0.18905296998823123 0.38250886423779173 0.0 20.813003011898584 460.0 2300.0
2400.0 8.035915961599999 0.18111255386842554 0.35573948810763534 0.0 19.962698089884682 480.0 2400.0
2500.0 8.41660799525 0.17345309875116338 0.34336754798323293 0.0 19.17977842921545 500.0 2500.0
2600.0 8.8003385996 0.1663838130673478 0.3330067034145797 0.0 18.456543733805486 520.0 2600.0
2700.0 9.185134864050001 0.15978958223068332 0.321924740106377 0.0 17.786353318302666 540.0 2700.0
2800.0 9.574888342750002 0.15354716278146527 0.31103895174476154 0.0 17.163693947839533 560.0 2800.0
2900.0 9.966580096600001 0.14770191821854134 0.3019993253753227 0.0 16.583426862581632 580.0 2900.0
3000.0 10.3603963262 0.1424761339701081 0.29460981829330585 0.0 16.04147479786945 600.0 3000.0
3100.0 10.758684030400001 0.1374267832792783 0.28418889354247556 0.0 15.534167562054266 620.0 3100.0
3200.0 11.157891784900002 0.13252663575885057 0.2762711162664725 0.0 15.058313924535497 640.0 3200.0
3300.0 11.5598482851 0.12800283954596958 0.27264724709568633 0.0 14.610962164341732 660.0 3300.0
3400.0 11.963523154099999 0.12365449295311019 0.26345528524105577 0.0 14.189766457515743 680.0 3400.0
3500.0 12.370899776 0.11969464979272086 0.255386285692411 0.0 13.792291927772371 700.0 3500.0
3600.0 12.778569552999999 0.11587238003366085 0.2515209716923513 0.0 13.416702119380735 720.0 3600.0
3700.0 13.188003938900001 0.11227043689113858 0.2413768152113449 0.0 13.061198650408606 740.0 3700.0
3800.0 13.6001962184 0.10887227662733079 0.23582349705746147 0.0 12.724213238924417 760.0 3800.0
3900.0 14.0113942946 0.10554142388289685 0.23066393845434066 0.0 12.404346745756005 780.0 3900.0
4000.0 14.424587104050001 0.10253015935347767 0.22497350074005418 0.0 12.100305348159656 800.0 4000.0
4100.0 14.84286371375 0.09956078149714437 0.21891533770467583 0.0 11.81095408749868 820.0 4100.0
4200.0 15.260471951 0.096690128484897 0.21354019319576317 0.0 11.535229521001078 840.0 4200.0
4300.0 15.679239006450004 0.0940254384909192 0.20930763184827206 0.0 11.272197125159723 860.0 4300.0
4400.0 16.101306315149998 0.09143028848688506 0.20729905099514617 0.0 11.021007465323814 880.0 4400.0
4500.0 16.522101550150005 0.08900068204211598 0.19977510922953118 0.0 10.780860694500968 900.0 4500.0
4600.0 16.945172041 0.0866195884648511 0.19582247268915393 0.0 10.551053812661335 920.0 4600.0
4700.0 17.37104809545 0.08439097045624162 0.1916784579205995 0.0 10.330920974757584 940.0 4700.0
4800.0 17.795431297749996 0.08221406410381146 0.18716209433072786 0.0 10.119880703786396 960.0 4800.0
4900.0 18.220753305950005 0.08009623815368665 0.18415251852741715 0.0 9.917373985380749 980.0 4900.0
5000.0 18.6508914014 0.07810160940512767 0.1806138957285702 0.0 9.722862839982936 1000.0 5000.0
5100.0 19.08340222785 0.07618591214775926 0.17588397751239568 0.0 9.535894184189035 1020.0 5100.0
5200.0 19.5161979644 0.07327719794034941 3.1561542555218263 0.0 9.358904478258383 1040.0 5200.0
5300.0 19.949966980150002 0.07152411351246275 0.16566879964025458 0.0 9.185813650622901 1060.0 5300.0
5400.0 20.3896769391 0.06986942420348621 0.1642314914109521 0.0 9.018913354520835 1080.0 5400.0
5500.0 20.8275866745 0.06832607067729765 0.1593072555196336 0.0 8.858008431564983 1100.0 5500.0
5600.0 21.265071037950005 0.06675362262431252 0.1573751094740865 0.0 8.702795000769093 1120.0 5600.0
5700.0 21.710457339850002 0.06529891066573099 0.15536407630959262 0.0 8.552977358316697 1140.0 5700.0
5800.0 22.1570901068 0.06389547818140819 0.15047956111557279 0.0 8.40826449169744 1160.0 5800.0
5900.0 22.60207424695 0.06257952599068148 0.14750571064595414 0.0 8.268398483619842 1180.0 5900.0
6000.0 23.050072699299996 0.061251835329706995 0.1453585860616001 0.0 8.13315440554423 1200.0 6000.0
6100.0 23.496404934600005 0.05997934969648079 0.14317966855816022 0.0 8.002297634960096 1220.0 6100.0
6200.0 23.9446480495 0.05877533922271072 0.14004772782390443 0.0 7.8756108493464465 1240.0 6200.0
6300.0 24.3969077018 0.057609655276843995 0.13725259293206007 0.0 7.752902397828714 1260.0 6300.0
6400.0 24.849596617099998 0.05645581045973954 0.1350605026553014 0.0 7.633984511264803 1280.0 6400.0
6500.0 25.302287441449998 0.05538384927839801 0.1325037348900112 0.0 7.518683041086214 1300.0 6500.0
6600.0 25.75404656595 0.054329875780648185 0.12986598056296808 0.0 7.406840433206588 1320.0 6600.0
6700.0 26.2094943661 0.053312571406095466 0.12812137356024622 0.0 7.298298897895372 1340.0 6700.0
6800.0 26.664649002300003 0.052339584740886146 0.12605338853935594 0.0 7.192914484729698 1360.0 6800.0
6900.0 27.124530761749998 0.051405500138311445 0.12416318921882878 0.0 7.090556563630495 1380.0 6900.0
7000.0 27.58592947235 0.05047287063365326 0.12195813480561062 0.0 6.991089425543303 1400.0 7000.0
7100.0 28.0491584413 0.04959939608113824 0.11969605712132833 0.0 6.894396362943689 1420.0 7100.0
7200.0 28.512661677550007 0.04874185112378049 0.1178625824751846 0.0 6.800359369430842 1440.0 7200.0
7300.0 28.976621255999998 0.047915135387613265 0.1161201591332905 0.0 6.708883005017158 1460.0 7300.0
7400.0 29.458760069150003 0.047086223773891475 0.11406450531138898 0.0 6.619853194449287 1480.0 7400.0
7500.0 29.923992798950003 0.04630882366319306 0.11463852730088567 0.0 6.5331590804882875 1500.0 7500.0
7600.0 30.389683473799995 0.045570672912085844 0.11058806180622996 0.0 6.448721340364045 1520.0 7600.0
7700.0 30.862385923150004 0.044831522922321586 0.10900970970332072 0.0 6.366453196469665 1540.0 7700.0
7800.0 31.347738135599997 0.04411943175380632 0.10838250984233073 0.0 6.28627234363737 1560.0 7800.0
7900.0 31.818796145 0.04343035683594056 0.10565778666371614 0.0 6.208098639209588 1580.0 7900.0
8000.0 32.29189992194999 0.04275779244652227 0.10441193739979866 0.0 6.131872892958642 1600.0 8000.0
8100.0 32.7692043955 0.04210216964019897 0.10276011785255187 0.0 6.057506911027794 1620.0 8100.0
8200.0 33.24560583544999 0.04146787048026155 0.10116393117630618 0.0 5.984922695144533 1640.0 8200.0
8300.0 33.7241410804 0.04085289843841043 0.1002016309848092 0.0 5.914069474534312 1660.0 8300.0
8400.0 34.20296502215 0.04026893034044146 0.09850728007459975 0.0 5.844884969354396 1680.0 8400.0
8500.0 34.68469824739999 0.039690982942533724 0.09678980167872923 0.0 5.777310144968369 1700.0 8500.0
8600.0 35.16917043275 0.039125180518706316 0.09576957151416518 0.0 5.711290804991867 1720.0 8600.0
8700.0 35.65282541540001 0.038578076245595325 0.09402952256282908 0.0 5.646772469013646 1740.0 8700.0
8800.0 36.137262016 0.03806304078113273 0.0931026056045559 0.0 5.583703904048782 1760.0 8800.0
8900.0 36.62106414445 0.03753856467603907 0.09270597352525686 0.0 5.522038916546427 1780.0 8900.0
9000.0 37.110024979550005 0.0370233815745027 0.09373127485694141 0.0 5.461730406747013 1800.0 9000.0
9100.0 37.61535920095 0.036547880713032645 0.08936037406653706 0.0 5.402737013296698 1820.0 9100.0
9200.0 38.11198985224999 0.03608676356431718 0.08816565025148886 0.0 5.345007342821302 1840.0 9200.0
9300.0 38.6158994452 0.03560926156504268 0.08689011183736911 0.0 5.288512016601321 1860.0 9300.0
9400.0 39.1114167144 0.03516148258884098 0.08573261317029465 0.0 5.233212337184632 1880.0 9400.0
9500.0 39.60526684324999 0.03471739437121822 0.08509761171596394 0.0 5.179052268964319 1900.0 9500.0
9600.0 40.097552902050005 0.034294288573760795 0.08360389322569169 0.0 5.126008118397541 1920.0 9600.0
9700.0 40.594064227800004 0.033870196903306685 0.08246186212897674 0.0 5.074046737263439 1940.0 9700.0
9800.0 41.09395972634999 0.03323360902689062 0.0806171315501387 0.0 5.023931527486015 1960.0 9800.0
9900.0 41.61383972735 0.03285264893264975 0.07973258765943383 0.0 4.974020726769018 1980.0 9900.0
10000.0 42.1372660652 0.032474500486945966 0.078979999624428 0.0 4.925097794385986 2000.0 10000.0


==> BCFW_A20_300_cyclic-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 694510.6630536739 0.0 0.0 0.0 0.0 0.0
100.0 0.41378683289999996 24.06863510940375 28.20906390723129 0.0 28823.7304348863 50.0 50.0
200.0 0.6505411545000002 19.55455598210971 23.406914598179622 0.0 14567.110137029462 100.0 100.0
300.0 0.88952043095 13.232094670524049 16.356141814017047 0.0 9750.356803247081 150.0 150.0
400.0 1.1377052738 10.14726628628081 12.87411964669958 0.0 7328.47969712889 200.0 200.0
500.0 1.39248683635 7.640341516927632 9.982682133956345 0.0 5870.902681811361 250.0 250.0
600.0 1.6582564398 5.715335875760249 7.678054038173326 0.0 4897.120826118939 300.0 300.0
700.0 1.9380579368500002 4.355319318937649 6.000414018693284 0.0 4200.48835474731 350.0 350.0
800.0 2.23540434405 3.4499842899700752 4.868534102806943 0.0 3677.4057069929736 400.0 400.0
900.0 2.55165123845 2.8464979741051453 4.112863872173301 0.0 3270.205784461208 450.0 450.0
1000.0 2.8880927661 2.4318686240837977 3.590291185058154 0.0 2944.2205504266626 500.0 500.0
1100.0 3.2441094551499994 2.0942090316320217 3.1577279265111198 0.0 2677.3549209288435 550.0 550.0
1200.0 3.618302879699999 1.8313063234757139 2.819698425652647 0.0 2454.861112062319 600.0 600.0
1300.0 4.01335218535 1.6203515520933442 2.544859663547527 0.0 2266.5210989401985 650.0 650.0
1400.0 4.433214271800001 1.4373513561009343 2.3022081446305247 0.0 2105.0302256916134 700.0 700.0
1500.0 4.877619454649999 1.2819438990031125 2.092793931285997 0.0 1965.0277685504273 750.0 750.0
1600.0 5.348901230599999 1.1519133148142964 1.9159961391469995 0.0 1842.4917266993548 800.0 800.0
1700.0 5.8451298071 1.0392015303081614 1.760284265962495 0.0 1734.3450416043652 850.0 850.0
1800.0 6.365496339299999 0.9433281954196684 1.6263206500018081 0.0 1638.1933053730454 900.0 900.0
1900.0 6.907097252499999 0.8606609141303568 1.509107417283076 0.0 1552.1455562998622 950.0 950.0
2000.0 7.472598943699998 0.7887355383079184 1.4068473302856352 0.0 1474.688539621171 1000.0 1000.0
2100.0 8.054755396849998 0.726522634249201 1.3168208638989873 0.0 1404.5968021919018 1050.0 1050.0
2200.0 8.6560627055 0.6715577462425358 1.2366549640740185 0.0 1340.8673705285646 1100.0 1100.0
2300.0 9.286698220749999 0.623310262096995 1.1657537556197377 0.0 1282.671560037966 1150.0 1150.0
2400.0 9.94153124255 0.5806678176656164 1.1024042471146607 0.0 1229.3185753974305 1200.0 1200.0
2500.0 10.623965561750001 0.5432503593003001 1.0469169162515588 0.0 1180.2280547973205 1250.0 1250.0
2600.0 11.33328740905 0.5096224233156661 0.9968468024607295 0.0 1134.9088035743875 1300.0 1300.0
2700.0 12.062729371400001 0.47926516178465467 0.9513945470438451 0.0 1092.9422770643073 1350.0 1350.0
2800.0 12.814005057199997 0.45182023071872013 0.9100588187250901 0.0 1053.9696767804955 1400.0 1400.0
2900.0 13.577446144799998 0.42609698783757527 0.8706822377269757 0.0 1017.6815999513324 1450.0 1450.0
3000.0 14.35588704255 0.4022303627972992 0.833771653896773 0.0 983.8098492549223 1500.0 1500.0
3100.0 15.1518944677 0.3797517743981174 0.7982127081440071 0.0 952.1207969801025 1550.0 1550.0
3200.0 15.955270288550002 0.35866445762699206 0.7643506294944329 0.0 922.409992825175 1600.0 1600.0
3300.0 16.76960929495 0.3387779432513866 0.7319380803055375 0.0 894.4977499671373 1650.0 1650.0
3400.0 17.59526802805 0.32013933085004614 0.7007976833120283 0.0 868.2254987174343 1700.0 1700.0
3500.0 18.42099469485 0.3029325879170559 0.671720843120283 0.0 843.4528069403099 1750.0 1750.0
3600.0 19.25563504545 0.28688228256416154 0.6441859237459173 0.0 820.0548256239482 1800.0 1800.0
3700.0 20.119201020849996 0.2719520550045301 0.6182295396059596 0.0 797.920195645563 1850.0 1850.0
3800.0 20.9595712298 0.2579010313641216 0.5934245547247777 0.0 776.9492639100574 1900.0 1900.0
3900.0 21.803793245 0.2447580201932941 0.569631564035382 0.0 757.052591288668 1950.0 1950.0
4000.0 22.648530022149995 0.23251046086448263 0.5472169700500219 0.0 738.149681347686 2000.0 2000.0
4100.0 23.499844417200002 0.2210268425383055 0.525889134743588 0.0 720.1678823866653 2050.0 2050.0
4200.0 24.3557490169 0.21035563967201165 0.505713005079018 0.0 703.0414579978845 2100.0 2100.0
4300.0 25.214528081899996 0.20032777375067715 0.48637225574738663 0.0 686.7107828003369 2150.0 2150.0
4400.0 26.08679690185 0.19103955893992602 0.46829428128815465 0.0 671.121648515219 2200.0 2200.0
4500.0 26.965880610350002 0.18239442714916462 0.4512114333093905 0.0 656.2246653782801 2250.0 2250.0
4600.0 27.851957027650002 0.17434402720286235 0.4351444710672996 0.0 641.9747389562139 2300.0 2300.0
4700.0 28.7480180218 0.16684675512795746 0.4199783922653257 0.0 628.3306009023174 2350.0 2350.0
4800.0 29.654209198249998 0.1598297455491636 0.40559933755989663 0.0 615.2544229957612 2400.0 2400.0
4900.0 30.5705572781 0.1533025165096407 0.3920856419647016 0.0 602.7114658248117 2450.0 2450.0
5000.0 31.500027521949995 0.14720497359667734 0.3793177063965759 0.0 590.6697637965514 2500.0 2500.0
5100.0 32.4445366201 0.14148339607606492 0.3672529631567528 0.0 579.0998571518809 2550.0 2550.0
5200.0 33.3893449979 0.1361449601911764 0.3558116022702715 0.0 567.9745498367572 2600.0 2600.0
5300.0 34.349386846950004 0.13115219615055637 0.34506244689599025 0.0 557.2686975394766 2650.0 2650.0
5400.0 35.32005178885 0.12643092985365817 0.33477493439713163 0.0 546.9590172760365 2700.0 2700.0
5500.0 36.31763376439999 0.12198781074450267 0.3249301629821665 0.0 537.0239152739312 2750.0 2750.0
5600.0 37.32011232875 0.11779417751455498 0.31561173427979367 0.0 527.4433405115482 2800.0 2800.0
5700.0 38.3119232152 0.11379560354858498 0.30650582051121567 0.0 518.1986471439908 2850.0 2850.0
5800.0 39.396053784700015 0.11004275369663012 0.29787681723382614 0.0 509.2724741471021 2900.0 2900.0
5900.0 40.412393020950006 0.10648123367905904 0.28966075820864035 0.0 500.6486379371991 2950.0 2950.0
6000.0 41.428529604050006 0.1030895175133361 0.28167863007498345 0.0 492.31203223772036 3000.0 3000.0
6100.0 42.457245545800006 0.09991972601165436 0.2741626591963352 0.0 484.24854134134216 3050.0 3050.0
6200.0 43.486848364450005 0.09688273521361011 0.2669072814800878 0.0 476.4449596482006 3100.0 3100.0
6300.0 44.54100375175 0.09400787948707462 0.25987839229252857 0.0 468.888919460838 3150.0 3150.0
6400.0 45.618284744849994 0.09126967354952627 0.25318188336346 0.0 461.5688245959305 3200.0 3200.0
6500.0 46.66865444690001 0.0886734042385203 0.24675522599095986 0.0 454.47379271177846 3250.0 3250.0
6600.0 47.77269116629999 0.08618995625296491 0.24044949029228735 0.0 447.59360058117136 3300.0 3300.0
6700.0 48.86723256250001 0.08382800377952958 0.2344221051246303 0.0 440.91863411661586 3350.0 3350.0
6800.0 49.946677781750004 0.08159358587575125 0.22866136193865216 0.0 434.4398460405943 3400.0 3400.0
6900.0 51.027153903599995 0.07943048863435219 0.2229946159383424 0.0 428.14871161889334 3450.0 3450.0
7000.0 52.136150010150004 0.07739436478491879 0.21763320539116088 0.0 422.0371938810387 3500.0 3500.0
7100.0 53.26864335685 0.07546335911363271 0.21246632118387593 0.0 416.09770905445043 3550.0 3550.0
7200.0 54.39853631295 0.07361048943381703 0.2074900028669316 0.0 410.3230936260641 3600.0 3600.0
7300.0 55.513257905650015 0.07184630000619019 0.2026658808155335 0.0 404.70657643710075 3650.0 3650.0
7400.0 56.63761672239999 0.0701666706182497 0.19803542911759398 0.0 399.24175216194783 3700.0 3700.0
7500.0 57.79138321920001 0.06856689343944875 0.19364258581156588 0.0 393.9225576659191 3750.0 3750.0
7600.0 58.93102757794999 0.06704975225930135 0.1894104718384457 0.0 388.74324814841754 3800.0 3800.0
7700.0 60.10091364120002 0.06558144998909719 0.1852080334976772 0.0 383.69837680499717 3850.0 3850.0
7800.0 61.302582674199996 0.06419313340849267 0.18124841701663558 0.0 378.7827759306102 3900.0 3900.0
7900.0 62.484790298949996 0.06287380800602352 0.1774908697267023 0.0 373.9915403981509 3950.0 3950.0
8000.0 63.68674936054998 0.06160872206527098 0.17385703610582734 0.0 369.3200095622993 4000.0 4000.0
8100.0 64.88693950875 0.06039100323383001 0.1703470611374487 0.0 364.76375233320374 4050.0 4050.0
8200.0 66.07934458495 0.059230466005187846 0.16690369383810114 0.0 360.3185536759379 4100.0 4100.0
8300.0 67.30101435675 0.058117491989317725 0.16362393576734258 0.0 355.980402391582 4150.0 4150.0
8400.0 68.5400054937 0.05704578672946781 0.1604318658711943 0.0 351.74547729375297 4200.0 4200.0
8500.0 69.78596585080001 0.05602810784268182 0.15740040081678142 0.0 347.61013733545843 4250.0 4250.0
8600.0 71.0435575671 0.05504586956975098 0.15444380198869298 0.0 343.5709108988004 4300.0 4300.0
8700.0 72.2743693957 0.05409764343747112 0.15156432687775687 0.0 339.6244853268505 4350.0 4350.0
8800.0 73.51313863440001 0.053191874258805075 0.14878241072550133 0.0 335.7676986991123 4400.0 4400.0
8900.0 74.778792982 0.05232304682000431 0.1461084127056786 0.0 331.99753138572623 4450.0 4450.0
9000.0 76.05572840889998 0.0514926773100927 0.14355121394616852 0.0 328.3110980602911 4500.0 4500.0
9100.0 77.34796793755001 0.050691873259075385 0.14107323769145466 0.0 324.70563993330853 4550.0 4550.0
9200.0 78.6458696217 0.04991320799034464 0.1386240129003209 0.0 321.17851737275214 4600.0 4600.0
9300.0 79.9602094543 0.049166935383891726 0.13627414771061683 0.0 317.7272048891177 4650.0 4650.0
9400.0 81.29735409585 0.048448728545854566 0.13402203439212856 0.0 314.3492844537025 4700.0 4700.0
9500.0 82.6279950917 0.04775769640398623 0.13183303632742685 0.0 311.04243974866404 4750.0 4750.0
9600.0 83.96913315265002 0.04708971294413486 0.12972192377834574 0.0 307.8044507063328 4800.0 4800.0
9700.0 85.32194640165001 0.04643971954428813 0.1275939962852078 0.0 304.6331889058739 4850.0 4850.0
9800.0 86.64502758975001 0.04581232652883123 0.12555138487563822 0.0 301.52661228780653 4900.0 4900.0
9900.0 88.0447113525 0.04521073126952746 0.12361621764620716 0.0 298.48276197094515 4950.0 4950.0
10000.0 89.40807722564998 0.044628047085343056 0.12168132859054825 0.0 295.4997571029846 5000.0 5000.0


==> BCFW_A20_300_ecyc20-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 694510.6630536739 0.0 0.0 0.0 0.0 0.0
100.0 0.33939655295 14.099665028273865 16.82121949986936 0.0 34.27048782447735 5.0 95.0
200.0 0.51214217895 8.07285575529965 10.01075441983915 0.0 24.246078617863677 10.0 190.0
300.0 0.68745832545 4.918835519764499 6.471433082060585 0.0 19.08887852487253 15.0 285.0
400.0 0.86564227845 3.298611815070303 4.443127069069894 0.0 15.767731175018687 20.0 380.0
500.0 1.04736375695 2.5296184645282302 3.527125233064787 0.0 13.482078944342094 25.0 475.0
600.0 1.2307831443500004 2.0241505400555 2.9230383362614147 0.0 11.813019871112358 30.0 570.0
700.0 1.4156920990499997 1.6100852826144947 2.377382748154404 0.0 10.53882372645204 35.0 665.0
800.0 1.6016431870999999 1.3316435878330677 2.0266609376728484 0.0 9.517339673556407 40.0 760.0
900.0 1.78847179605 1.1311694036639506 1.7517645781530207 0.0 8.683739907261023 45.0 855.0
1000.0 1.9775503939500005 0.9664328742328765 1.5384922855910181 0.0 7.991956575883011 50.0 950.0
1100.0 2.16630063445 0.8360516553952664 1.3538286167643505 0.0 7.405829096513962 55.0 1045.0
1200.0 2.3561582979500004 0.7183737103932955 1.2016539820378325 0.0 6.900916952752573 60.0 1140.0
1300.0 2.5463917465 0.6333090302165638 1.0649763540081998 0.0 6.462677414927639 65.0 1235.0
1400.0 2.737218768 0.5691972848001716 0.971099683294198 0.0 6.078645634743287 70.0 1330.0
1500.0 2.9284324702999998 0.5125685604416244 0.8875044502947459 0.0 5.740012388212644 75.0 1425.0
1600.0 3.12015602435 0.4589152494523094 0.8065461770440219 0.0 5.438526425878705 80.0 1520.0
1700.0 3.3135936421 0.4217487231995868 0.750892166827577 0.0 5.167095780321378 85.0 1615.0
1800.0 3.5068052723000003 0.38678754081959515 0.7004595275867006 0.0 4.923012557358217 90.0 1710.0
1900.0 3.7014907363000007 0.36333380060423803 0.6660937652396383 0.0 4.701923414029708 95.0 1805.0
2000.0 3.8964417838999994 0.3377038929164978 0.6263365467415346 0.0 4.500986185512611 100.0 1900.0
2100.0 4.0910540830999995 0.31720451658294124 0.5962613129645236 0.0 4.318013061200216 105.0 1995.0
2200.0 4.28715262325 0.29537760997887974 0.5636638787996755 0.0 4.149485495257281 110.0 2090.0
2300.0 4.48349368415 0.2786173963950461 0.5377492563468911 0.0 3.9941487557029736 115.0 2185.0
2400.0 4.6795781589 0.2634135765503555 0.5311215308823308 0.0 3.8508589475685975 120.0 2280.0
2500.0 4.877181073699999 0.24465437353364475 0.4840725750061097 0.0 3.717824823616335 125.0 2375.0
2600.0 5.074972902999999 0.23093976622702783 0.4610533950327261 0.0 3.5938777173047134 130.0 2470.0
2700.0 5.27367038045 0.21915663605062416 0.4445011402461412 0.0 3.478325789527827 135.0 2565.0
2800.0 5.4741283255 0.20352375953987326 0.41609210330019575 0.0 3.370410436036104 140.0 2660.0
2900.0 5.6742399229 0.19340283795094976 0.3980932377395859 0.0 3.269040056752575 145.0 2755.0
3000.0 5.874525139250001 0.18477662064068628 0.38457063112588136 0.0 3.1737189840996485 150.0 2850.0
3100.0 6.0751664705 0.17749077576702457 0.38250023245202835 0.0 3.0842106722161393 155.0 2945.0
3200.0 6.2759602590500005 0.16555816104737656 0.35225283389085604 0.0 3.000502419191459 160.0 3040.0
3300.0 6.4774377848 0.1552774937046693 0.6774806018329104 0.0 2.9225482560901597 165.0 3135.0
3400.0 6.6802539813 0.14908050575280946 0.3235550371262744 0.0 2.846667772537273 170.0 3230.0
3500.0 6.883097472749999 0.14389637508063263 0.3141913609322509 0.0 2.7748311080148467 175.0 3325.0
3600.0 7.086582686599999 0.13861977272969156 0.3055358820517064 0.0 2.706718312414648 180.0 3420.0
3700.0 7.290174297549998 0.1337484316973297 0.2977707236300536 0.0 2.6420544297725157 185.0 3515.0
3800.0 7.493184118099999 0.12866855133783864 0.28836031778233595 0.0 2.580664257711952 190.0 3610.0
3900.0 7.697004022 0.1236884346000608 0.27982475726655776 0.0 2.5220602073737424 195.0 3705.0
4000.0 7.901367098799999 0.11946341339454514 0.27146979808987 0.0 2.4663122972432743 200.0 3800.0
4100.0 8.106739642700001 0.11561036662700472 0.2662079157530167 0.0 2.4129716282881755 205.0 3895.0
4200.0 8.312174836299999 0.11145945714490704 0.2573625059989436 0.0 2.361990777323835 210.0 3990.0
4300.0 8.517820205849999 0.10783983103323672 0.25067515574318866 0.0 2.3131832926558493 215.0 4085.0
4400.0 8.724463422300001 0.10461405278089304 0.24515779350881287 0.0 2.2664452745610295 220.0 4180.0
4500.0 8.93066710335 0.10132134983630954 0.23920168117400734 0.0 2.221660858098061 225.0 4275.0
4600.0 9.137656127600001 0.09833025818446281 0.23394274922009467 0.0 2.1786895815023977 230.0 4370.0
4700.0 9.34409336285 0.09376059178589048 0.228966794559208 0.0 2.1375115319344618 235.0 4465.0
4800.0 9.551919227549998 0.09099961027183835 0.2184314321211324 0.0 2.097744067690915 240.0 4560.0
4900.0 9.75882878435 0.08857340222737708 0.21431989361377748 0.0 2.0594957885478538 245.0 4655.0
5000.0 9.96606258985 0.08603386212625051 0.20966854197635562 0.0 2.022687060711619 250.0 4750.0
5100.0 10.1738652809 0.08225424937175012 0.20365446469943346 0.0 1.987241122446269 255.0 4845.0
5200.0 10.38149434885 0.08002019922352308 0.19666975435216208 0.0 1.9529987568492346 260.0 4940.0
5300.0 10.591078318550002 0.07796554358131355 0.19303261280831446 0.0 1.9199480424915896 265.0 5035.0
5400.0 10.799086535549998 0.07567821656570864 0.18790824513073243 0.0 1.8880248593735776 270.0 5130.0
5500.0 11.007994523099999 0.07364788994368529 0.18518860194731368 0.0 1.8571826400388716 275.0 5225.0
5600.0 11.218992733499999 0.07189564448926503 0.1805067225567331 0.0 1.8273756935402006 280.0 5320.0
5700.0 11.4295900682 0.07001504574422765 0.17643626685963204 0.0 1.7985504493515563 285.0 5415.0
5800.0 11.64081663875 0.06827329273520315 0.17310262494882658 0.0 1.770661555538199 290.0 5510.0
5900.0 11.850903318499999 0.06666997077364424 0.16990311790253323 0.0 1.7436421547818832 295.0 5605.0
6000.0 12.061865515450002 0.06501227493213833 0.16614475622963318 0.0 1.7175115929993283 300.0 5700.0
6100.0 12.273297497149999 0.06359255420728997 0.16386485006932017 0.0 1.6921409893412613 305.0 5795.0
6200.0 12.484732281400003 0.06206607816572929 0.16759522693706194 0.0 1.6675628717318054 310.0 5890.0
6300.0 12.696123796900002 0.05991771161858776 0.15488903890253367 0.0 1.643669098422627 315.0 5985.0
6400.0 12.90937087255 0.05857758415467116 0.15193621677208569 0.0 1.6204580606203218 320.0 6080.0
6500.0 13.121275098749999 0.05739896550483292 0.1497644803794989 0.0 1.597914312088698 325.0 6175.0
6600.0 13.334331742650003 0.05620214213906606 0.14748649270038675 0.0 1.5760191444208378 330.0 6270.0
6700.0 13.54674824235 0.0549588754315211 0.14450075817038993 0.0 1.5547356675131492 335.0 6365.0
6800.0 13.760036614899997 0.0537289882455208 0.14253741569222522 0.0 1.534038260249902 340.0 6460.0
6900.0 13.972512487749999 0.052726736475762315 0.14003481654097935 0.0 1.51390394160824 345.0 6555.0
7000.0 14.18669950075 0.051590091549633475 0.14072378035683492 0.0 1.4943263422127544 350.0 6650.0
7100.0 14.400481885050002 0.04987295109167707 0.13246067596532404 0.0 1.4752756528579107 355.0 6745.0
7200.0 14.615801063000001 0.048927789109318574 0.13050650299924793 0.0 1.456663519267138 360.0 6840.0
7300.0 14.830635394999998 0.047990346061654234 0.13452448624395066 0.0 1.4385484492256686 365.0 6935.0
7400.0 15.0459989385 0.0471078593916307 0.12684809315545692 0.0 1.4208793853403334 370.0 7030.0
7500.0 15.261785648550003 0.04613718362267259 0.1241039906059459 0.0 1.4036511715398625 375.0 7125.0
7600.0 15.477168307700001 0.04522122840095131 0.12207619153681018 0.0 1.3868433264471642 380.0 7220.0
7700.0 15.693679924100001 0.04441010068016889 0.1198615175621041 0.0 1.3704521667691483 385.0 7315.0
7800.0 15.910512730300002 0.04362861340615397 0.11814612730269705 0.0 1.3544476256259723 390.0 7410.0
7900.0 16.1272173557 0.04288565103107435 0.11662641215158012 0.0 1.3388250946296814 395.0 7505.0
8000.0 16.34282082775 0.04208713683317983 0.11466418397797777 0.0 1.323573398656719 400.0 7600.0
8100.0 16.558825983599995 0.04129360784357615 0.11247129557242667 0.0 1.3086689398655909 405.0 7695.0
8200.0 16.776117976549997 0.04019168564728119 0.10931627682454614 0.0 1.2963513319076323 410.0 7790.0
8300.0 16.99296388875 0.03949272024151241 0.1074089716075635 0.0 1.2820871165101058 415.0 7885.0
8400.0 17.210955403549992 0.03890369108832217 0.10648546355348969 0.0 1.268150270949505 420.0 7980.0
8500.0 17.42888504205 0.038265032660806136 0.10480264727920016 0.0 1.2545279001309737 425.0 8075.0
8600.0 17.6480050658 0.03772299244100287 0.10386085724164988 0.0 1.2411837552367724 430.0 8170.0
8700.0 17.867470664149995 0.03710876629176639 0.10260962986301178 0.0 1.2281335946654446 435.0 8265.0
8800.0 18.08627131005 0.036539926988260446 0.10090714521723716 0.0 1.21535937922249 440.0 8360.0
8900.0 18.30541660445 0.036003701751167044 0.09980512301480357 0.0 1.2028585311379032 445.0 8455.0
9000.0 18.524611672249996 0.03547350983491179 0.0986118905377023 0.0 1.1906277476041012 450.0 8550.0
9100.0 18.74429832795 0.03489645609219191 0.10202090583774412 0.0 1.1786557078762239 455.0 8645.0
9200.0 18.962102519299997 0.03438660867712034 0.09573839789884388 0.0 1.1669149419488747 460.0 8740.0
9300.0 19.182395611649998 0.03393216617026963 0.09492801160677873 0.0 1.1554167813256486 465.0 8835.0
9400.0 19.403672386249998 0.03343076784896615 0.09426264559832384 0.0 1.1441537374321429 470.0 8930.0
9500.0 19.625124469550002 0.03297459761247162 0.09274155809644855 0.0 1.1331143138940354 475.0 9025.0
9600.0 19.8446239318 0.03248231863175685 0.09190639524358815 0.0 1.1222917727672181 480.0 9120.0
9700.0 20.0667502231 0.03203514799463176 0.09046357029955546 0.0 1.1116793669182543 485.0 9215.0
9800.0 20.288991770250004 0.0315701269384777 0.08917405433301953 0.0 1.1012808014769948 490.0 9310.0
9900.0 20.510349717549996 0.031143943632951927 0.08799733029429552 0.0 1.0910707090519693 495.0 9405.0
10000.0 20.731349296400005 0.03048128854501429 0.20030394385556377 0.0 1.0812821298955826 500.0 9500.0


==> BCFW_A20_300_full-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 694510.6630536739 0.0 0.0 0.0 0.0 0.0
100.0 0.7369213982499999 15.287279129325174 18.17469840951457 0.0 15064.800865999852 100.0 100.0
200.0 1.1873774099499999 9.127108048411497 11.403719686002773 0.0 7577.132876214346 200.0 200.0
300.0 1.6769115948000004 5.79228444253385 7.589942735879406 0.0 5062.930336976256 300.0 300.0
400.0 2.2326619832000003 3.875367196568752 5.316792683858692 0.0 3801.9343222726957 400.0 400.0
500.0 2.8686351539 2.7690404933723354 3.96789080128222 0.0 3043.977206409104 500.0 500.0
600.0 3.615249239149999 2.0657947821428997 3.0866376439318013 0.0 2538.0731425090103 600.0 600.0
700.0 4.501829457400001 1.591846703125014 2.4741834044251005 0.0 2176.4021714783166 700.0 700.0
800.0 5.571556784 1.258548867938806 2.0302978559011082 0.0 1904.9710173844257 800.0 800.0
900.0 6.746873925499999 1.0181070368432352 1.700357386502663 0.0 1693.748386867819 900.0 900.0
1000.0 8.052017751399998 0.844697523706721 1.4562450468332337 0.0 1524.6997728506515 1000.0 1000.0
1100.0 9.4266363594 0.7154626686045072 1.26997102194193 0.0 1386.339903588494 1100.0 1100.0
1200.0 10.923447844550001 0.6181542922015966 1.1279598921207188 0.0 1271.0072942318222 1200.0 1200.0
1300.0 12.4877589854 0.5433469349287564 1.0177580144220175 0.0 1173.3949275617474 1300.0 1300.0
1400.0 14.17721325155 0.4839793843210137 0.9299771338255047 0.0 1089.710197909361 1400.0 1400.0
1500.0 15.965651206900002 0.43417780049101334 0.855300208959128 0.0 1017.1706488830446 1500.0 1500.0
1600.0 17.84980116485 0.3909080765410614 0.7887176031903982 0.0 953.6884651080029 1600.0 1600.0
1700.0 19.82832146995 0.3531987344661482 0.729249844057601 0.0 897.6666967555068 1700.0 1700.0
1800.0 21.83200808745 0.3195154598981475 0.6745542831008067 0.0 847.8629673168684 1800.0 1800.0
1900.0 23.81994983075 0.28902948107347254 0.6231400226993544 0.0 803.29618002151 1900.0 1900.0
2000.0 25.7832278026 0.2614691548877996 0.5745118240937692 0.0 763.181347159531 2000.0 2000.0
2100.0 27.705634131750003 0.23699165862287766 0.5297121646426715 0.0 726.8829312398271 2100.0 2100.0
2200.0 29.690915869399998 0.21558651631537992 0.48910682620287194 0.0 693.8809243727404 2200.0 2200.0
2300.0 31.674015051299996 0.1970663707489744 0.45290623908699884 0.0 663.7457424250374 2300.0 2300.0
2400.0 33.7705985537 0.18127284008699418 0.4214225176341585 0.0 636.1193773285283 2400.0 2400.0
2500.0 35.88605197615 0.1677089764799174 0.3940693438223012 0.0 610.7010616482503 2500.0 2500.0
2600.0 38.096687078849996 0.1558903452446991 0.36961603260926756 0.0 587.2362538163002 2600.0 2600.0
2700.0 40.336400607399995 0.14553116293516793 0.3478903003218439 0.0 565.5080874648626 2700.0 2700.0
2800.0 42.6445068066 0.13637138971910634 0.3284104774789334 0.0 545.3306448053718 2800.0 2800.0
2900.0 44.98581971615 0.12821157038204029 0.3106359678262463 0.0 526.5436276821288 2900.0 2900.0
3000.0 47.337404725 0.12087442065167579 0.2943166524052381 0.0 509.00809373762286 3000.0 3000.0
3100.0 49.74790575035 0.11425057126230534 0.2792984080204687 0.0 492.60301516142556 3100.0 3100.0
3200.0 52.19708096080001 0.10824885876056178 0.2653567754715712 0.0 477.2224830009852 3200.0 3200.0
3300.0 54.6919438259 0.10281453844311483 0.2524716958823043 0.0 462.77341581154997 3300.0 3300.0
3400.0 57.22908199935 0.09784708366287755 0.2404140290440791 0.0 449.17367783127276 3400.0 3400.0
3500.0 59.76320546445002 0.09333351673277866 0.2292591771727685 0.0 436.35051362830905 3500.0 3500.0
3600.0 62.34806953349998 0.08920494252102426 0.218742144634872 0.0 424.23924859249104 3600.0 3600.0
3700.0 64.971014108 0.08544351233360893 0.20902672600179306 0.0 412.7821971745597 3700.0 3700.0
3800.0 67.66258152334998 0.08202634771346834 0.2000822150042528 0.0 401.9277444996497 3800.0 3800.0
3900.0 70.34851468475 0.07889605292363965 0.19168366574570112 0.0 391.62956553247255 3900.0 3900.0
4000.0 73.0988107073 0.07604793939548128 0.1839962845650493 0.0 381.8459663995189 4000.0 4000.0
4100.0 75.88097006289999 0.07343047975294843 0.17683257357353938 0.0 372.5393182184265 4100.0 4100.0
4200.0 78.6950281367 0.0710227625040397 0.17016046136595758 0.0 363.6755736604963 4200.0 4200.0
4300.0 81.56532130815 0.06881940197505353 0.16401445578350815 0.0 355.2238513526851 4300.0 4300.0
4400.0 84.4423330166 0.06677745843911102 0.15826133457653874 0.0 347.156076166116 4400.0 4400.0
4500.0 87.3922419241 0.06490267305924856 0.1528871225722054 0.0 339.4466656479644 4500.0 4500.0
4600.0 90.39795451379999 0.06315316027333334 0.14787553450268692 0.0 332.0722615108637 4600.0 4600.0
4700.0 93.4382243989 0.06152439328066563 0.1431593180586887 0.0 325.01149166512465 4700.0 4700.0
4800.0 96.49980644195003 0.060004169464773535 0.13872621273076818 0.0 318.2447637982317 4800.0 4800.0
4900.0 99.63282275744999 0.05859186103638482 0.13453480060797324 0.0 311.75408476550655 4900.0 4900.0
5000.0 102.79970024825002 0.05726634550770896 0.13063697847281555 0.0 305.522900498295 5000.0 5000.0
5100.0 105.98772257224998 0.05602767609797157 0.12693391681847338 0.0 299.53595380832763 5100.0 5100.0
5200.0 109.17724390754998 0.054861671728128246 0.12343270300116534 0.0 293.7791608039887 5200.0 5200.0
5300.0 112.4930230484 0.0537687952632499 0.12013134495778344 0.0 288.2395006190776 5300.0 5300.0
5400.0 115.79748806020002 0.052738661001301715 0.11704579504851587 0.0 282.90491551445325 5400.0 5400.0
5500.0 119.13590620295001 0.05177044197831475 0.11412184492900487 0.0 277.7642252405272 5500.0 5500.0
5600.0 122.48553007905 0.05085555111892366 0.11132106317530799 0.0 272.8070473851768 5600.0 5600.0
5700.0 125.90138792914999 0.049985962864192775 0.10868207981413631 0.0 268.02372754803866 5700.0 5700.0
5800.0 129.38590519135 0.04916275419390126 0.10616717938071671 0.0 263.40527691908005 5800.0 5800.0
5900.0 132.8848016373 0.04838763679408132 0.10382478276669156 0.0 258.94331633996103 5900.0 5900.0
6000.0 136.45806140944998 0.047652160077575216 0.10160137214609441 0.0 254.63002494782575 6000.0 6000.0
6100.0 140.01677362689995 0.046951337819347794 0.09951128612294004 0.0 250.45809422103815 6100.0 6100.0
6200.0 143.7083207853 0.04628470140788006 0.09747984227800646 0.0 246.42068680614014 6200.0 6200.0
6300.0 147.3471263798 0.045651246105555585 0.09560095849139269 0.0 242.5113998164944 6300.0 6300.0
6400.0 151.0666875156 0.04504503820815886 0.09376728380933194 0.0 238.72423011268802 6400.0 6400.0
6500.0 154.8562298406 0.04446453302844057 0.09205413641813762 0.0 235.05354367841204 6500.0 6500.0
6600.0 158.6697500737 0.043907495284393395 0.09040516197241862 0.0 231.4940476034931 6600.0 6600.0
6700.0 162.48729601370002 0.043372643199277236 0.08881179555218058 0.0 228.04076504759527 6700.0 6700.0
6800.0 166.35143525625 0.04286153306731596 0.08729188834673036 0.0 224.68901198736953 6800.0 6800.0
6900.0 170.26480239935003 0.04237275464620891 0.08590258204516728 0.0 221.4343760014919 6900.0 6900.0
7000.0 174.2455530947 0.041898265729748134 0.08448305073414614 0.0 218.27269623442098 7000.0 7000.0
7100.0 178.2349984721 0.04144341623589349 0.08318095915021853 0.0 215.2000463152197 7100.0 7100.0
7200.0 182.1936308541 0.041003875309871644 0.08191764514185058 0.0 212.21271798695915 7200.0 7200.0
7300.0 186.25705212095 0.040581901559095974 0.08073059349209626 0.0 209.3072061809428 7300.0 7300.0
7400.0 190.38325461675 0.04017517967156759 0.07956731383102753 0.0 206.48019533309082 7400.0 7400.0
7500.0 194.53983922244998 0.03977908083762273 0.07844134171915322 0.0 203.72854626437427 7500.0 7500.0
7600.0 198.69555447314997 0.039397062091898874 0.07738894885592712 0.0 201.0492850674155 7600.0 7600.0
7700.0 202.89139112715003 0.03902816742886868 0.07635968297412488 0.0 198.43959254425445 7700.0 7700.0
7800.0 207.16026016794999 0.03866933302467088 0.07537656753372964 0.0 195.89679381037067 7800.0 7800.0
7900.0 211.43746135094997 0.038321866776028675 0.07444186477203472 0.0 193.41834930595004 7900.0 7900.0
8000.0 215.74089468639994 0.037985121453791765 0.07352083543487434 0.0 191.00184665367817 8000.0 8000.0
8100.0 220.04624383940003 0.03765717496429042 0.07263611937714894 0.0 188.64499235074865 8100.0 8100.0
8200.0 224.4275575662 0.037338841565914264 0.07178803369757417 0.0 186.34560471440466 8200.0 8200.0
8300.0 228.8631870843 0.037029049587788465 0.07098522216362958 0.0 184.10160738979192 8300.0 8300.0
8400.0 233.24684196869998 0.036727200678501125 0.0701856666320712 0.0 181.91102270625143 8400.0 8400.0
8500.0 237.69616936835 0.036433971518547825 0.06944546591383549 0.0 179.77196600827057 8500.0 8500.0
8600.0 242.16280096984997 0.036147235651865624 0.06871059150090084 0.0 177.68264032447314 8600.0 8600.0
8700.0 246.64806109094997 0.035868348068955606 0.0679942076403561 0.0 175.6413313577034 8700.0 8700.0
8800.0 251.14261005689997 0.03559519589453376 0.06730744145594665 0.0 173.64640256177063 8800.0 8800.0
8900.0 255.69979128484997 0.03532806155391101 0.0666391669931985 0.0 171.6962908902292 8900.0 8900.0
9000.0 260.1845254061 0.03506770159212625 0.06600397312702544 0.0 169.78950289732674 9000.0 9000.0
9100.0 264.7201485216 0.03481251144714541 0.06534527839802652 0.0 167.92461069173754 9100.0 9100.0
9200.0 269.32852892785 0.03456363909216833 0.06474475781667716 0.0 166.10024849055404 9200.0 9200.0
9300.0 273.93970897115 0.03432012811758663 0.0641402052665723 0.0 164.31510922632654 9300.0 9300.0
9400.0 278.55649438695 0.034081707456698314 0.06358166278890412 0.0 162.56794142931255 9400.0 9400.0
9500.0 283.21484785380005 0.033847807640229564 0.0630307700983421 0.0 160.8575462803841 9500.0 9500.0
9600.0 287.8749619527 0.033619013047382705 0.06247926238330194 0.0 159.18277490935407 9600.0 9600.0
9700.0 292.5487881122 0.033394383668364946 0.061963241890803156 0.0 157.54252584642606 9700.0 9700.0
9800.0 297.28262702725 0.0331740776506968 0.06145715334649886 0.0 155.935742555322 9800.0 9800.0
9900.0 302.01298431029994 0.03295701732830033 0.060935336614867386 0.0 154.36141111735392 9900.0 9900.0
10000.0 306.6993470617499 0.03274446560990372 0.060445977209108936 0.0 152.8185581874012 10000.0 10000.0


==> BCFW_A20_300_stoc-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 694510.6630536739 0.0 0.0 0.0 0.0 0.0
100.0 0.42679252949999985 18.828394520556632 22.021666849106715 0.0 29155.468496966325 50.0 50.0
200.0 0.6837817578500001 14.7845370127453 17.92632928976253 0.0 14731.931499520868 100.0 100.0
300.0 0.9468837450499998 11.741300279060573 14.298679821996714 0.0 9859.113486364115 150.0 150.0
400.0 1.2211240704000002 9.217625530214514 11.50164351423661 0.0 7409.776853586567 200.0 200.0
500.0 1.5072905254000004 7.464398497568489 9.496273748294676 0.0 5935.798847645427 250.0 250.0
600.0 1.8053146022500002 6.1346638260421145 7.991746276781728 0.0 4951.234253805857 300.0 300.0
700.0 2.11771829415 5.064142758969245 6.750590371710752 0.0 4246.976059468268 350.0 350.0
800.0 2.4460210384500005 4.254009171900896 5.797463018963187 0.0 3718.20646910648 400.0 400.0
900.0 2.79046118605 3.5887325799356113 5.007213876477121 0.0 3306.585344701349 450.0 450.0
1000.0 3.1514451905499996 3.027831954007021 4.324299223599356 0.0 2977.050774893624 500.0 500.0
1100.0 3.5346247838500005 2.5545069286021804 3.731964219784095 0.0 2707.265459067922 550.0 550.0
1200.0 3.94393466775 2.1858642383799163 3.2676042221661445 0.0 2482.32587178744 600.0 600.0
1300.0 4.384179189799999 1.878910261849549 2.868098835620175 0.0 2291.906065493788 650.0 650.0
1400.0 4.8587853713 1.6201846793721562 2.523961040703979 0.0 2128.623351104255 700.0 700.0
1500.0 5.371387038749999 1.4155354202700448 2.2482276429250936 0.0 1987.0623917703404 750.0 750.0
1600.0 5.9198305188 1.2501657247528244 2.022020704730475 0.0 1863.1589046388574 800.0 800.0
1700.0 6.498594886400001 1.1146303868241763 1.8341035646765547 0.0 1753.8031642066724 850.0 850.0
1800.0 7.10115309925 0.9948091458115554 1.6640106903233343 0.0 1656.574730629523 900.0 900.0
1900.0 7.737483609499999 0.8986161556063028 1.5266946732235736 0.0 1569.5619485329194 950.0 950.0
2000.0 8.403975025049998 0.81674758937113 1.408352090337626 0.0 1491.2354555152563 1000.0 1000.0
2100.0 9.08857374555 0.7476520446022448 1.3064521444896737 0.0 1420.3563093523578 1050.0 1050.0
2200.0 9.79604955905 0.6881551321246271 1.218437664390637 0.0 1355.9104796226804 1100.0 1100.0
2300.0 10.533057095550001 0.639862158622852 1.1476874943928812 0.0 1297.0604124063757 1150.0 1150.0
2400.0 11.293426887399999 0.5941961606416043 1.0785106369079576 0.0 1243.1075551733063 1200.0 1200.0
2500.0 12.092637451749999 0.557489060181481 1.024780401388313 0.0 1193.4649715157784 1250.0 1250.0
2600.0 12.93007666505 0.5228071938816743 0.9732482701119464 0.0 1147.6361382365867 1300.0 1300.0
2700.0 13.79296092665 0.49421382758695664 0.9295063229469364 0.0 1105.1977097300596 1350.0 1350.0
2800.0 14.659528825550002 0.4676019178328638 0.8897031612740026 0.0 1065.7869769962438 1400.0 1400.0
2900.0 15.555320918849997 0.44253872720880566 0.8518069443336238 0.0 1029.091030112261 1450.0 1450.0
3000.0 16.463687421499998 0.4194651880574047 0.8162940002254908 0.0 994.8386011719454 1500.0 1500.0
3100.0 17.431564959750002 0.3979018003108197 0.7832432691015482 0.0 962.7935028856898 1550.0 1550.0
3200.0 18.3495352494 0.3774816693512016 0.7504925872359594 0.0 932.7489286248757 1600.0 1600.0
3300.0 19.287819695099998 0.3588793219243062 0.7207712217552679 0.0 904.5232015943417 1650.0 1650.0
3400.0 20.2712210215 0.3408500526111928 0.691199713658607 0.0 877.9559639464093 1700.0 1700.0
3500.0 21.221791273 0.3245657459757009 0.6654829855273422 0.0 852.9051855461744 1750.0 1750.0
3600.0 22.160548079999995 0.3087976546721657 0.6380704252824071 0.0 829.244630226339 1800.0 1800.0
3700.0 23.07743945595 0.29332410111753787 0.6112153108412428 0.0 806.8615847799648 1850.0 1850.0
3800.0 24.053755074150004 0.2794801950755613 0.5869616671283636 0.0 785.6553167257441 1900.0 1900.0
3900.0 25.013310875850003 0.2662339336243227 0.5628954352430529 0.0 765.5353510359362 1950.0 1950.0
4000.0 25.960539508949996 0.25427438642737715 0.5415751235414288 0.0 746.4203181339376 2000.0 2000.0
4100.0 26.934236769000005 0.2430506178557994 0.5213226276154826 0.0 728.2367721496005 2050.0 2050.0
4200.0 27.894474710300006 0.23220893525066347 0.5008582250917357 0.0 710.9182160095986 2100.0 2100.0
4300.0 28.915278411050004 0.22277284537742545 0.483260528306878 0.0 694.4043536069157 2150.0 2150.0
4400.0 29.906045881499995 0.21345655985735332 0.4653349191511267 0.0 678.6403900618989 2200.0 2200.0
4500.0 30.920194180150002 0.20484640701344844 0.4495904167808714 0.0 663.5763530597154 2250.0 2250.0
4600.0 31.9339203379 0.19740174092207075 0.43454624449356166 0.0 649.1666465038509 2300.0 2300.0
4700.0 32.97898522410001 0.19034521841066032 0.42109677568003345 0.0 635.3695652139094 2350.0 2350.0
4800.0 34.03088991865 0.18313090145192493 0.40701372796200835 0.0 622.1468481591143 2400.0 2400.0
4900.0 35.047045002800004 0.17643037843635814 0.39288149280802737 0.0 609.4633161503251 2450.0 2450.0
5000.0 36.09884334185 0.17001432345452594 0.38008390965555405 0.0 597.2866595659544 2500.0 2500.0
5100.0 37.1637700896 0.16418039948855712 0.3673022579479522 0.0 585.5870822490765 2550.0 2550.0
5200.0 38.193772976249996 0.1586733399528196 0.35622951777631073 0.0 574.3370846932397 2600.0 2600.0
5300.0 39.27317328865 0.15379127716445828 0.346124079703013 0.0 563.5112441136008 2650.0 2650.0
5400.0 40.3751362027 0.14880715686753013 0.3370514318379557 0.0 553.0860328744517 2700.0 2700.0
5500.0 41.481559230200006 0.1444487509610875 0.32771121916581164 0.0 543.0395911758427 2750.0 2750.0
5600.0 42.5356855339 0.13780066430132024 0.31286193165074755 0.0 533.3541296710185 2800.0 2800.0
5700.0 43.6520239388 0.13374467712287302 0.30508896352149006 0.0 524.0057734507474 2850.0 2850.0
5800.0 44.75958667200001 0.12998750556933558 0.29342009101277233 0.0 514.9794610004765 2900.0 2900.0
5900.0 45.88769253599999 0.1266049871034564 0.2900108187040068 0.0 506.25888240985734 2950.0 2950.0
6000.0 47.015415989000005 0.1234311507647736 0.28106854616827315 0.0 497.8287841886777 3000.0 3000.0
6100.0 48.14860952935 0.11790780118530801 0.26660946212617487 0.0 489.67672811246337 3050.0 3050.0
6200.0 49.3171396665 0.1152412123838052 0.2610710662094626 0.0 481.78552117322704 3100.0 3100.0
6300.0 50.4585675455 0.11253774641080375 0.25396407663563847 0.0 474.1446539371462 3150.0 3150.0
6400.0 51.6610045565 0.1101022921246367 0.24940299846119793 0.0 466.742401281436 3200.0 3200.0
6500.0 52.869803233999995 0.1075598008223636 0.2435482533778794 0.0 459.5677629684917 3250.0 3250.0
6600.0 54.006410942749994 0.10535720376912576 0.23864095791304513 0.0 452.6103877071801 3300.0 3300.0
6700.0 55.17741110945 0.10329027055628551 0.23413924892096202 0.0 445.8605657112184 3350.0 3350.0
6800.0 56.341311075800014 0.101170937280562 0.23033911633944276 0.0 439.30917328028823 3400.0 3400.0
6900.0 57.549592552849994 0.09928407575749207 0.23071721382412919 0.0 432.947531436574 3450.0 3450.0
7000.0 58.80169028485 0.09738953068281271 0.2217473617746076 0.0 426.7675354193231 3500.0 3500.0
7100.0 60.04965495165 0.09427706737764574 0.21670336249781194 0.0 420.7631307724288 3550.0 3550.0
7200.0 61.258723454800005 0.09258020512190535 0.2111621485804014 0.0 414.9237792704324 3600.0 3600.0
7300.0 62.50621491705 0.09109017844684575 0.20805087516852913 0.0 409.24431706725755 3650.0 3650.0
7400.0 63.70823337009999 0.08951804308124148 0.20446434329335297 0.0 403.7182673481401 3700.0 3700.0
7500.0 64.9560741006 0.08816891165123515 0.20083213496303257 0.0 398.3394909076192 3750.0 3750.0
7600.0 66.2299613025 0.08680097038701763 0.19734568717252954 0.0 393.1021938551846 3800.0 3800.0
7700.0 67.51115470455001 0.08552195185807196 0.19409282392705632 0.0 388.00086625779034 3850.0 3850.0
7800.0 68.80185728345 0.0832312037133252 0.19033278186770494 0.0 383.03188123884735 3900.0 3900.0
7900.0 70.05735994285001 0.08198297569335362 0.18732949327465578 0.0 378.1870044490039 3950.0 3950.0
8000.0 71.28829632985 0.08081708539016068 0.18414430343506133 0.0 373.4632126368525 4000.0 4000.0
8100.0 72.55948749675 0.07975447282884705 0.18503572055172704 0.0 368.8559646292746 4050.0 4050.0
8200.0 73.87014781505 0.07873281996262645 0.18139418449317607 0.0 364.36103694424776 4100.0 4100.0
8300.0 75.17238477859999 0.07775652976813259 0.17633542890237794 0.0 359.97436905363907 4150.0 4150.0
8400.0 76.48956059460001 0.07679909360116192 0.17755720542042602 0.0 355.69209817740165 4200.0 4200.0
8500.0 77.82133458950001 0.07584438485188552 0.17639340123972574 0.0 351.5105385808138 4250.0 4250.0
8600.0 79.10609451514999 0.074906299579836 0.17332976437845551 0.0 347.42618404634925 4300.0 4300.0
8700.0 80.42416797529998 0.07398755320969991 0.17244719822691554 0.0 343.4356853431257 4350.0 4350.0
8800.0 81.74923501609999 0.07314888888044153 0.17086814031510306 0.0 339.53582734426703 4400.0 4400.0
8900.0 83.0893098146 0.07227917447048085 0.16804432730397773 0.0 335.7235733695259 4450.0 4450.0
9000.0 84.39708752499999 0.07139872965010295 0.16688920029857193 0.0 331.99603361072616 4500.0 4500.0
9100.0 85.74000296255001 0.07057524827821618 0.16287059005751853 0.0 328.35034891874966 4550.0 4550.0
9200.0 87.07823561925001 0.06976338834530746 0.16418399259012018 0.0 324.7838973929784 4600.0 4600.0
9300.0 88.40449672675001 0.06898730009976245 0.15999800008438875 0.0 321.2941000864207 4650.0 4650.0
9400.0 89.7535303355 0.06827886125551315 0.15962367614440334 0.0 317.8785171427599 4700.0 4700.0
9500.0 91.08972502959999 0.06749410728063447 0.1592283364460819 0.0 314.5348117627633 4750.0 4750.0
9600.0 92.44251750190001 0.0667746125432245 0.1563841660421129 0.0 311.26073690809346 4800.0 4800.0
9700.0 93.79001977545 0.0660467190911938 0.15693939874560153 0.0 308.05414124587094 4850.0 4850.0
9800.0 95.18175421779999 0.06536863119268005 0.15416452853926826 0.0 304.9129535584411 4900.0 4900.0
9900.0 96.5557924573 0.06466984528091727 0.15217214941382495 0.0 301.8351990223947 4950.0 4950.0
10000.0 97.93461903720001 0.06398964691894561 0.1522603548508883 0.0 298.8189989040875 5000.0 5000.0


==> BCFW_A20_500_custom10-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.929073306703514e6 0.0 0.0 0.0 0.0 0.0
100.0 1.3010853135 15.429387845839878 17.779134544428516 0.0 64.20501794758542 10.0 100.0
200.0 2.60252149005 10.610146648209097 12.527058082540432 0.0 40.77835466800877 20.0 200.0
300.0 3.91712903775 7.38741955459564 8.924189317086498 0.0 30.97539688204713 30.0 300.0
400.0 5.2464637082 5.523208433170841 6.79852617613152 0.0 25.28752643355568 40.0 400.0
500.0 6.6398237691999995 4.440042866053328 5.572325756123624 0.0 21.521807869570903 50.0 500.0
600.0 7.965616311950001 3.7378327220806637 4.7727056904179985 0.0 18.827643363894925 60.0 600.0
700.0 9.35821353655 3.1707410696769562 4.120647686406445 0.0 16.79490594666799 70.0 700.0
800.0 10.77454721375 2.7499578621160228 3.63218941221074 0.0 15.195764989478153 80.0 800.0
900.0 12.20751249015 2.4040504426095306 3.2267674811338387 0.0 13.89991552187017 90.0 900.0
1000.0 13.635837827149999 2.1257442254333387 2.8979811274795457 0.0 12.824752077475969 100.0 1000.0
1100.0 15.1354783817 1.8966453036065722 2.626141180937932 0.0 11.917057936450837 110.0 1100.0
1200.0 16.59244040585 1.6971810977319681 2.3833665367293553 0.0 11.13774817968382 120.0 1200.0
1300.0 18.069730194949997 1.5267689414681123 2.174743729212781 0.0 10.460797944388991 130.0 1300.0
1400.0 19.606334729200004 1.3859564941172349 2.0019322163718436 0.0 9.86655730009039 140.0 1400.0
1500.0 21.0741515068 1.2617633435420843 1.8461901796000748 0.0 9.339982784441544 150.0 1500.0
1600.0 22.618134309749998 1.1525944324781716 1.707548207340206 0.0 8.869767070317573 160.0 1600.0
1700.0 24.13578960865 1.059285034638031 1.586998530883803 0.0 8.446888346727334 170.0 1700.0
1800.0 25.668615244749997 0.9794295944490894 1.485077002455459 0.0 8.064687581300076 180.0 1800.0
1900.0 27.182672513950003 0.9024696200127558 1.383154124244686 0.0 7.717200865410712 190.0 1900.0
2000.0 28.733312560450003 0.8382282916906669 1.2988136838419702 0.0 7.399810971954256 200.0 2000.0
2100.0 30.3038364753 0.7819115483141643 1.2232152954171431 0.0 7.108599637618831 210.0 2100.0
2200.0 31.815124581950005 0.7300977361372492 1.1532631993030826 0.0 6.840531744400796 220.0 2200.0
2300.0 33.39392429635 0.6859711948681738 1.094246990071126 0.0 6.593042683123689 230.0 2300.0
2400.0 34.95135783665 0.6479031213669443 1.0440240956490965 0.0 6.363721075456653 240.0 2400.0
2500.0 36.46128020875 0.612271137377437 0.9964852083260999 0.0 6.150714941017086 250.0 2500.0
2600.0 38.0322391263 0.5826574971469449 0.9583297142257476 0.0 5.952403882412561 260.0 2600.0
2700.0 39.606823224550006 0.5552638939688674 0.9231786977116982 0.0 5.7673890993245545 270.0 2700.0
2800.0 41.1283704304 0.5306215583773071 0.8920820887093118 0.0 5.594410450266185 280.0 2800.0
2900.0 42.7225256194 0.5069146041895647 0.8612786284864246 0.0 5.432234923069448 290.0 2900.0
3000.0 44.303582848999994 0.48345516664606836 0.8297149260664577 0.0 5.279773074467802 300.0 3000.0
3100.0 45.855889890499995 0.4629720488613314 0.8028381496290423 0.0 5.13618748397209 310.0 3100.0
3200.0 47.482366793749996 0.44311251163045356 0.7761241333221438 0.0 5.000745867868567 320.0 3200.0
3300.0 49.0472663389 0.4245769329948053 0.7511480468004643 0.0 4.872678316405156 330.0 3300.0
3400.0 50.61258866050001 0.40576827974147645 0.724837951890458 0.0 4.751395261357703 340.0 3400.0
3500.0 52.26061738464999 0.3897141355255444 0.7027412457303129 0.0 4.636322294877831 350.0 3500.0
3600.0 53.84419598810001 0.3743977480688084 0.6819961473470835 0.0 4.527043717577962 360.0 3600.0
3700.0 55.51825055605 0.35939178751867257 0.6608488771260669 0.0 4.423084147674532 370.0 3700.0
3800.0 57.127110850049995 0.3453242756286862 0.6409470107866266 0.0 4.324047377707111 380.0 3800.0
3900.0 58.74834081265 0.33206533399393157 0.6217911571035285 0.0 4.229585012247962 390.0 3900.0
4000.0 60.42816630865 0.3193534962729626 0.6034028126682879 0.0 4.139363557518292 400.0 4000.0
4100.0 62.07702148520001 0.30771177234599356 0.5868876784904832 0.0 4.053115140402239 410.0 4100.0
4200.0 63.75067888490001 0.2961542117225445 0.5699933263033635 0.0 3.9705728396833697 420.0 4200.0
4300.0 65.3727727788 0.2857599969845142 0.5547048735362451 0.0 3.8914743801300005 430.0 4300.0
4400.0 67.05552150425 0.2757550560271174 0.5403412199735287 0.0 3.8156386216835445 440.0 4400.0
4500.0 68.71416151414999 0.26624561711477124 0.526087272211969 0.0 3.742829533050358 450.0 4500.0
4600.0 70.41330091824999 0.2571819774043239 0.5125219209469606 0.0 3.672888579581925 460.0 4600.0
4700.0 72.08083546659999 0.24860001089614459 0.4998079470262854 0.0 3.6056367696892546 470.0 4700.0
4800.0 73.79510320074999 0.24008343068084245 0.4866685181125792 0.0 3.54091868077532 480.0 4800.0
4900.0 75.43593315414999 0.2320866110644244 0.47430952878466287 0.0 3.4785670153615578 490.0 4900.0
5000.0 77.18413277955 0.22487613809122223 0.4635922873713968 0.0 3.4184885974891253 500.0 5000.0
5100.0 78.83576215094999 0.21765173265702448 0.45243635696844375 0.0 3.360543434740713 510.0 5100.0
5200.0 80.60655204835001 0.21083025153066387 0.4418374083024504 0.0 3.304615335227915 520.0 5200.0
5300.0 82.24427385090002 0.20375435693056917 0.43010284692827455 0.0 3.250587564734612 530.0 5300.0
5400.0 84.00545306525001 0.19770083107924233 0.420751337217302 0.0 3.1983589560297836 540.0 5400.0
5500.0 85.67200243395 0.19169940978839511 0.41115724336633963 0.0 3.147851556967735 550.0 5500.0
5600.0 87.40526707135001 0.1858170708794113 0.4015428540994625 0.0 3.0989736468736746 560.0 5600.0
5700.0 89.10826806005 0.18035575861988856 0.3928029993149807 0.0 3.0516492304911527 570.0 5700.0
5800.0 90.87165931355 0.17503409501731265 0.3841415252089101 0.0 3.0058035673949797 580.0 5800.0
5900.0 92.57430552585001 0.16992080313563115 0.37559187612189204 0.0 2.961366351700815 590.0 5900.0
6000.0 94.34646260929999 0.16495211809020627 0.3672103634969652 0.0 2.918265504513796 600.0 6000.0
6100.0 96.06195415070002 0.16039718171637093 0.3597817054941769 0.0 2.876443889956522 610.0 6100.0
6200.0 97.81030860630001 0.1559826845549956 0.3524100144436306 0.0 2.8358515660570025 620.0 6200.0
6300.0 99.53683798760002 0.1515936029881711 0.3449612184442726 0.0 2.7964323777959086 630.0 6300.0
6400.0 101.30031236095 0.1473804942297756 0.3376556271174406 0.0 2.7581261936370463 640.0 6400.0
6500.0 103.03748699709998 0.14341384693782105 0.3308537235639486 0.0 2.7208870486832812 650.0 6500.0
6600.0 104.80161243094999 0.13953870649128616 0.32404382797237236 0.0 2.684671480469084 660.0 6600.0
6700.0 106.53744169789998 0.13577056772724339 0.3174447333900691 0.0 2.6494360293522203 670.0 6700.0
6800.0 108.3211606212 0.13219725316210112 0.3109794029997452 0.0 2.6151380179399615 680.0 6800.0
6900.0 110.02253654220002 0.1287925539518225 0.30497892386989794 0.0 2.5817418069311686 690.0 6900.0
7000.0 111.83293153924997 0.1253849255103795 0.2987333397894269 0.0 2.5492125421894216 700.0 7000.0
7100.0 113.57202131830002 0.12226940743962342 0.29327708533475005 0.0 2.5175186144778414 710.0 7100.0
7200.0 115.39839910085 0.1192016937450278 0.2876090249166325 0.0 2.486625086038753 720.0 7200.0
7300.0 117.12598034594998 0.11606885173976893 0.28152276922660746 0.0 2.45649641899393 730.0 7300.0
7400.0 118.94112252055 0.11323157094884025 0.27630435789948243 0.0 2.4271045920329404 740.0 7400.0
7500.0 120.71419872584997 0.11051023954079728 0.2712690021009306 0.0 2.398427436639044 750.0 7500.0
7600.0 122.5342952905 0.10764926633108222 0.26558977388109806 0.0 2.3704357352667556 760.0 7600.0
7700.0 124.27711810675001 0.10345504356810098 0.25665959657718596 0.0 2.346586394919145 770.0 7700.0
7800.0 126.10255229615 0.10100798019617337 0.25191126063612834 0.0 2.3197924484517403 780.0 7800.0
7900.0 127.84348400395 0.0986594270352003 0.24734594045126285 0.0 2.293617422465763 790.0 7900.0
8000.0 129.71108026005 0.09642120838903405 0.24299773791267626 0.0 2.268040362548876 800.0 8000.0
8100.0 131.48070012809998 0.09434364536943236 0.23911906151251547 0.0 2.2430447971993135 810.0 8100.0
8200.0 133.33931120145 0.09225548986741472 0.23515348099956185 0.0 2.2186105798607305 820.0 8200.0
8300.0 135.12142428215 0.09021323489804148 0.23106339534261097 0.0 2.1947149188997606 830.0 8300.0
8400.0 136.98032795555 0.08818363518291691 0.22685466448994215 0.0 2.1713377591382126 840.0 8400.0
8500.0 138.73655590025 0.0862949673579874 0.22311952485997238 0.0 2.1484630979530275 850.0 8500.0
8600.0 140.5707052944 0.08451164125221204 0.2196326984635185 0.0 2.126079543853279 860.0 8600.0
8700.0 142.37949181040003 0.08271183095470803 0.21597467925664432 0.0 2.1041686837939766 870.0 8700.0
8800.0 144.26724913865 0.08099429797415719 0.212453939230813 0.0 2.0827126148323516 880.0 8800.0
8900.0 146.03677666165 0.07939633808730608 0.20929652237659604 0.0 2.061702780393285 890.0 8900.0
9000.0 147.9025403743 0.0777559903185213 0.2058437656084635 0.0 2.041122147518614 900.0 9000.0
9100.0 149.69302777925 0.07621793353757646 0.2027343989911305 0.0 2.0209575145989196 910.0 9100.0
9200.0 151.58222566989997 0.07469437005573781 0.19954980798590113 0.0 2.0011964180964923 920.0 9200.0
9300.0 153.32916254830002 0.07313541147037379 0.1960630888020188 0.0 1.9818238691080254 930.0 9300.0
9400.0 155.24357589865002 0.07179088415560332 0.1934021160293253 0.0 1.9628312462352127 940.0 9400.0
9500.0 157.0278574337 0.07041478674321419 0.1904753355232246 0.0 1.9442081206368251 950.0 9500.0
9600.0 158.91557481584996 0.06905357643699564 0.18754913067543877 0.0 1.9259425367165919 960.0 9600.0
9700.0 160.7671784363 0.06774536224281294 0.1846872054235237 0.0 1.9080233011617203 970.0 9700.0
9800.0 162.62732355174998 0.06648693416988069 0.18198746239441768 0.0 1.8904406826644875 980.0 9800.0
9900.0 164.4788282491 0.0652498586018402 0.17921724558163643 0.0 1.8731853526250233 990.0 9900.0
10000.0 166.36920789619995 0.06405145600707086 0.1766023282685391 0.0 1.8562481230091616 1000.0 10000.0


==> BCFW_A20_500_custom20-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 1.3537614370999997 18.049358932667936 20.84517820467651 0.0 49.70403919932436 5.0 100.0
200.0 2.4835739914 12.17462735763761 14.369785477774329 0.0 34.71215971293745 10.0 200.0
300.0 3.64707793885 8.158182483270865 9.867176315499135 0.0 27.40206503087988 15.0 300.0
400.0 4.905450909 5.921713258853962 7.317247442253992 0.0 22.838625694640136 20.0 400.0
500.0 6.0837697326499995 4.717173763680006 5.93965601994659 0.0 19.68257878026829 25.0 500.0
600.0 7.322870524099999 3.873162212730052 4.973739969748474 0.0 17.368685427284905 30.0 600.0
700.0 8.527705124049998 3.288730578117117 4.298307379379405 0.0 15.588052813099036 35.0 700.0
800.0 9.7674003246 2.82266015047482 3.7618316702943764 0.0 14.170770633978504 40.0 800.0
900.0 11.0181922624 2.4611935884605094 3.336082205511996 0.0 13.012707802042941 45.0 900.0
1000.0 12.26812712755 2.144720459915191 2.954795268612455 0.0 12.03974773770222 50.0 1000.0
1100.0 13.519960043700001 1.8994069410500933 2.6610847169884524 0.0 11.213421425197138 55.0 1100.0
1200.0 14.762806184800002 1.7046279384152563 2.4262647217637636 0.0 10.501560967705888 60.0 1200.0
1300.0 16.038280586299997 1.5396609166700361 2.2242919544663717 0.0 9.880710641864022 65.0 1300.0
1400.0 17.3073892003 1.3766933868002333 2.0162779550829173 0.0 9.332584013394843 70.0 1400.0
1500.0 18.580876238 1.247333825926217 1.8515385088038225 0.0 8.844429075849584 75.0 1500.0
1600.0 19.830653533699998 1.1394897651036238 1.7142182153538197 0.0 8.407581677394068 80.0 1600.0
1700.0 21.134231062700003 1.0353431191574356 1.5779230875407801 0.0 8.01373930414675 85.0 1700.0
1800.0 22.405830826949998 0.9574771205461428 1.4767657942317745 0.0 7.656756846914906 90.0 1800.0
1900.0 23.6998521912 0.8805893452252966 1.3731237713416153 0.0 7.33156650665541 95.0 1900.0
2000.0 24.926364492350004 0.8146772475417997 1.283870199177208 0.0 7.034093955379118 100.0 2000.0
2100.0 26.18739180005 0.7605089777972862 1.2110410968355103 0.0 6.76074108274077 105.0 2100.0
2200.0 27.520281487600005 0.7107287604101027 1.143517572451588 0.0 6.5088196903881075 110.0 2200.0
2300.0 28.8334207281 0.6686627211847177 1.088246938334364 0.0 6.27609825878892 115.0 2300.0
2400.0 30.10592643375 0.6296485120315912 1.0345164110457659 0.0 6.060281620318346 120.0 2400.0
2500.0 31.3926324817 0.5992941647012087 0.9959860617891593 0.0 5.859878889059111 125.0 2500.0
2600.0 32.63800602055 0.5715525318985593 0.9613954426550704 0.0 5.673462214792865 130.0 2600.0
2700.0 33.94569057164999 0.539989715913167 0.9175216623157582 0.0 5.499284951489854 135.0 2700.0
2800.0 35.229614743199996 0.5136995469832746 0.88152052245811 0.0 5.336033385091185 140.0 2800.0
2900.0 36.52601558545 0.4887775402973847 0.8472553704156838 0.0 5.182754626082102 145.0 2900.0
3000.0 37.84813484765 0.46656277555959524 0.8169537835791335 0.0 5.038603802495104 150.0 3000.0
3100.0 39.1929874955 0.44268475995731266 0.7819903808154992 0.0 4.902568288324389 155.0 3100.0
3200.0 40.507527683300005 0.42457363125344544 0.7579650631152675 0.0 4.7741665612262505 160.0 3200.0
3300.0 41.806657255350004 0.40494496114983836 0.729661652828754 0.0 4.6526716849033924 165.0 3300.0
3400.0 43.100694549850004 0.3892449391820613 0.7084145703519982 0.0 4.537581407744841 170.0 3400.0
3500.0 44.39937845185001 0.3708505847405267 0.680393271705097 0.0 4.428316195148878 175.0 3500.0
3600.0 45.745331600949996 0.3576618207193638 0.663059447985402 0.0 4.324492242157838 180.0 3600.0
3700.0 47.02329226754999 0.34307740108134993 0.6421831988606728 0.0 4.225736005952434 185.0 3700.0
3800.0 48.3391992621 0.3286645950861531 0.6204221721714992 0.0 4.13160956943518 190.0 3800.0
3900.0 49.70854510915001 0.31635024557228775 0.6023524530736701 0.0 4.041761158340996 195.0 3900.0
4000.0 51.06174141470001 0.30425431145684667 0.5842659472231945 0.0 3.955929547528759 200.0 4000.0
4100.0 52.346210223700005 0.2932782826612844 0.5683187216399401 0.0 3.8738475480033965 205.0 4100.0
4200.0 53.695185792749996 0.28255609114082286 0.5522202183085935 0.0 3.795285197623421 210.0 4200.0
4300.0 55.04477850799999 0.27237089181194235 0.5368707269506834 0.0 3.7200045534204293 215.0 4300.0
4400.0 56.3541701526 0.26192351741716113 0.5206484897140922 0.0 3.647761962647419 220.0 4400.0
4500.0 57.7372647325 0.2525238074594601 0.5062354994544036 0.0 3.578379985668013 225.0 4500.0
4600.0 59.07174463150001 0.2438841833232679 0.49202902654352487 0.0 3.5116964326087245 230.0 4600.0
4700.0 60.40585097374999 0.23569670929684886 0.47926974554858964 0.0 3.4475534625846334 235.0 4700.0
4800.0 61.7116396986 0.22722817409625726 0.46523728225060823 0.0 3.3857834106254225 240.0 4800.0
4900.0 63.11018681520001 0.2205027668030743 0.4555825987308929 0.0 3.3263140395233313 245.0 4900.0
5000.0 64.45192557765 0.21373666331062174 0.4449725011375009 0.0 3.2689964979946247 250.0 5000.0
5100.0 65.80629135065 0.20682080601154013 0.4338789045317929 0.0 3.213709873757716 255.0 5100.0
5200.0 67.10639748839999 0.2000254453399973 0.4223188783944381 0.0 3.16030876558372 260.0 5200.0
5300.0 68.49966971695 0.19422249534286312 0.41343071780873186 0.0 3.10874296720662 265.0 5300.0
5400.0 69.87616152125 0.18809089803531984 0.4031085985406648 0.0 3.0589035710061783 270.0 5400.0
5500.0 71.22407275489999 0.18219053680934574 0.39291407892693664 0.0 3.010685596266102 275.0 5500.0
5600.0 72.5807778711 0.17647003934828914 0.38293709007100196 0.0 2.963994572814036 280.0 5600.0
5700.0 73.92369654065001 0.17172170498852693 0.375396490523653 0.0 2.9187903675696742 285.0 5700.0
5800.0 75.28989376304999 0.16659608439860515 0.36726803677878417 0.0 2.8750076767529835 290.0 5800.0
5900.0 76.66131634210001 0.16221648838329242 0.3595391724405873 0.0 2.8325615364444556 295.0 5900.0
6000.0 77.98574790095 0.157927468596024 0.3526076915452626 0.0 2.791412847626338 300.0 6000.0
6100.0 79.3824125911 0.15344889957785074 0.34467951906102967 0.0 2.751484557813422 305.0 6100.0
6200.0 80.74874423240001 0.14902037650364425 0.3365592887313663 0.0 2.7127099660800846 310.0 6200.0
6300.0 82.0927910295 0.14502568168030316 0.3296136990476255 0.0 2.6750484542027797 315.0 6300.0
6400.0 83.4722781626 0.14131482877182483 0.32334857381425447 0.0 2.638456998637714 320.0 6400.0
6500.0 84.8269615535 0.1376672068406749 0.31695635755036944 0.0 2.6028893682613647 325.0 6500.0
6600.0 86.22313494515001 0.13413089132083714 0.31067011140912065 0.0 2.5682980948525183 330.0 6600.0
6700.0 87.56053333074999 0.13074939324038196 0.3046289060471889 0.0 2.534646056746412 335.0 6700.0
6800.0 88.92258034655 0.12744270587802814 0.29867247335724123 0.0 2.5018977606028723 340.0 6800.0
6900.0 90.34035718785 0.12437924958883195 0.29327761299760213 0.0 2.470015087399008 345.0 6900.0
7000.0 91.69948016184998 0.1212074923776161 0.28727993875952984 0.0 2.4389561843137835 350.0 7000.0
7100.0 93.03970494625 0.11831712314305913 0.2820351946447147 0.0 2.4086908006015024 355.0 7100.0
7200.0 94.49170144335 0.11551889373568935 0.27699867613376483 0.0 2.379191935152547 360.0 7200.0
7300.0 95.8589057229 0.11253302107198335 0.271025857936916 0.0 2.350424974892071 365.0 7300.0
7400.0 97.20773516665 0.10994346016533121 0.26613179499495265 0.0 2.3223639816660193 370.0 7400.0
7500.0 98.57139457305 0.10740476896031512 0.26123466422798997 0.0 2.294982805207923 375.0 7500.0
7600.0 100.01709131999999 0.10509438718369372 0.25713641954890576 0.0 2.268261743232248 380.0 7600.0
7700.0 101.40077677434999 0.10252276514631575 0.2518448102427136 0.0 2.24217230230081 385.0 7700.0
7800.0 102.74333970794999 0.10039550439337 0.2480110008975096 0.0 2.216690870181024 390.0 7800.0
7900.0 104.1658814403 0.09809874834548732 0.24356630182540853 0.0 2.1917994927115068 395.0 7900.0
8000.0 105.5326434547 0.09587030855852337 0.23947206816956706 0.0 2.1674770559386762 400.0 8000.0
8100.0 106.9460449678 0.09404587072183004 0.2357807754453102 0.0 2.1437026979935685 405.0 8100.0
8200.0 108.341679004 0.09189140230017552 0.23119599233961016 0.0 2.120455946758657 410.0 8200.0
8300.0 109.69470807655 0.09000046308588715 0.2275326941426828 0.0 2.0977226178413297 415.0 8300.0
8400.0 111.12052836655002 0.08826286172137016 0.2243864361962523 0.0 2.075489312853273 420.0 8400.0
8500.0 112.47745697810001 0.08632137533962346 0.22017769458661113 0.0 2.0537307025791254 425.0 8500.0
8600.0 113.88261823579998 0.08452036093518125 0.21656769301756468 0.0 2.0324368950148233 430.0 8600.0
8700.0 115.30788022610002 0.08277043331719566 0.21272187643778348 0.0 2.011586549014295 435.0 8700.0
8800.0 116.67251795725 0.08110264281689888 0.2092633029641228 0.0 1.9911653930884652 440.0 8800.0
8900.0 118.06375822730001 0.07948668450639701 0.20585354159763422 0.0 1.971167005904616 445.0 8900.0
9000.0 119.44555220175 0.07806146750745957 0.20314394814371503 0.0 1.9515768115635594 450.0 9000.0
9100.0 120.89871872524998 0.07652575663649916 0.19986875242969065 0.0 1.9323815256650136 455.0 9100.0
9200.0 122.31512390625001 0.0751902992374717 0.19736428887978671 0.0 1.9135752165002826 460.0 9200.0
9300.0 123.70612931419998 0.07376294728547023 0.19436640299629318 0.0 1.8951416041613536 465.0 9300.0
9400.0 125.09648418085003 0.07240048260564085 0.19142903212321496 0.0 1.8770683647893134 470.0 9400.0
9500.0 126.46912807609999 0.07104309373487026 0.1885097448102312 0.0 1.859343345455351 475.0 9500.0
9600.0 127.9330270273 0.06972226811507072 0.18558186953605396 0.0 1.8419567452531103 480.0 9600.0
9700.0 129.34577750275 0.06846040711581261 0.18282764770288656 0.0 1.8248981391027894 485.0 9700.0
9800.0 130.73316729405002 0.0671898768002058 0.17995292694936968 0.0 1.8081593459087528 490.0 9800.0
9900.0 132.1683534301 0.06608726493430347 0.17769309615204762 0.0 1.7917319668331042 495.0 9900.0
10000.0 133.55566675995001 0.06494460713706382 0.17526074449544446 0.0 1.7756099482565133 500.0 10000.0


==> BCFW_A20_500_custom5-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 1.6056400819 13.525985696143016 15.713868505667836 0.0 1126.244857690454 20.0 100.0
200.0 3.0212530127499995 11.614670853794069 13.716916292129849 0.0 583.940506924315 40.0 200.0
300.0 4.6169324082 9.809896594456367 11.854640636520882 0.0 396.64792318891443 60.0 300.0
400.0 6.16773417055 8.379216408818085 10.375644842534111 0.0 301.4446645745634 80.0 400.0
500.0 7.800162080899999 6.751362620329767 8.59365951523741 0.0 243.6280533698205 100.0 500.0
600.0 9.453666645100002 5.13700848955766 6.734320425006613 0.0 204.60760919699078 120.0 600.0
700.0 11.217622778399999 4.063070347733484 5.476866671039348 0.0 176.43970647309513 140.0 700.0
800.0 12.98929953635 3.328503137386852 4.605126065890928 0.0 155.14266045357863 160.0 800.0
900.0 14.94247166625 2.7821370724519925 3.9492778544877907 0.0 138.46887024907366 180.0 900.0
1000.0 16.94443215145 2.330229971059617 3.390760690030651 0.0 125.05405957977783 200.0 1000.0
1100.0 18.973306887099994 1.9890583496775895 2.9635565893661284 0.0 114.02270481758343 220.0 1100.0
1200.0 21.1245211295 1.7098312385165966 2.6065850505610877 0.0 104.7901637712438 240.0 1200.0
1300.0 23.307189457150002 1.4756776658955517 2.2996806187001453 0.0 96.94745497078566 260.0 1300.0
1400.0 25.540071100500004 1.2791687690104263 2.0356064396807496 0.0 90.20092716304396 280.0 1400.0
1500.0 27.735188964649996 1.1170272287155725 1.8128894255575456 0.0 84.33488916847624 300.0 1500.0
1600.0 29.967646930899996 0.9783870152796519 1.6156738784818079 0.0 79.18681516449811 320.0 1600.0
1700.0 32.2073180993 0.8557359130433037 1.4364711795492995 0.0 74.63161825020768 340.0 1700.0
1800.0 34.4396198243 0.7475282507188639 1.271158840120701 0.0 70.57161539734 360.0 1800.0
1900.0 36.651960571299995 0.6540473961530522 1.1239159554777642 0.0 66.92981374215218 380.0 1900.0
2000.0 38.80002528435 0.5569785492673913 0.9626592512578981 0.0 63.66191532683424 400.0 2000.0
2100.0 41.0143004096 0.4789502934813147 0.8272276997412691 0.0 60.69623343039641 420.0 2100.0
2200.0 43.158492169549994 0.417107731313379 0.8922889281281607 0.0 57.98564358710525 440.0 2200.0
2300.0 45.3067525676 0.3835620254252298 0.7830337723966625 0.0 55.499969005350536 460.0 2300.0
2400.0 47.45298216845 0.35245608640925313 0.600204449491811 0.0 53.23424957962805 480.0 2400.0
2500.0 49.65379576585 0.33760814315199805 0.5762249793686419 0.0 51.1325981058166 500.0 2500.0
2600.0 51.89457988744999 0.32502891383123333 0.5581214494208165 0.0 49.1915117860441 520.0 2600.0
2700.0 54.092649933450005 0.3138707148675526 0.5424848879305749 0.0 47.393280409377944 540.0 2700.0
2800.0 56.3536860346 0.3034399320478438 0.5268772335778018 0.0 45.722720447152945 560.0 2800.0
2900.0 58.62852529675001 0.29423655568934115 0.5142569949943776 0.0 44.16669769429167 580.0 2900.0
3000.0 60.929459685500014 0.28557817050653933 0.503045886578539 0.0 42.71383057177084 600.0 3000.0
3100.0 63.22433730190001 0.27743161640292086 0.4907647451232626 0.0 41.35417214549126 620.0 3100.0
3200.0 65.54727701225 0.2697097421182245 0.48105501614884016 0.0 40.07903039969277 640.0 3200.0
3300.0 67.88920598255001 0.26235845567657146 0.4713381856696327 0.0 38.88074637015915 660.0 3300.0
3400.0 70.22317840995001 0.25543867176729096 0.4615457534019418 0.0 37.75256581463014 680.0 3400.0
3500.0 72.55789239359999 0.24867205512688195 0.45262264251196543 0.0 36.68850186711555 700.0 3500.0
3600.0 74.93625855865001 0.24235016599656262 0.4440928569589107 0.0 35.68322774606878 720.0 3600.0
3700.0 77.35387907775 0.2362118872361926 0.43625365481250367 0.0 34.73199877137408 740.0 3700.0
3800.0 79.81378522819999 0.23010540266648855 0.42868554499848777 0.0 33.83055273230265 760.0 3800.0
3900.0 82.2302159152 0.22443122042159422 0.41958067867252435 0.0 32.97507515528443 780.0 3900.0
4000.0 84.67036734175 0.21884234955234327 0.41197710543307897 0.0 32.16212380351382 800.0 4000.0
4100.0 87.0969368588 0.21353561304894667 0.4048525050947182 0.0 31.388591410215245 820.0 4100.0
4200.0 89.50991924860001 0.20822069123322778 0.3986770689971878 0.0 30.65168002630206 840.0 4200.0
4300.0 91.98522920915 0.20328401664841964 0.39094130404040656 0.0 29.94883839054306 860.0 4300.0
4400.0 94.50510512635 0.1984395005953044 0.38416302431491295 0.0 29.27776166963347 880.0 4400.0
4500.0 96.99005146635001 0.1936774128807727 0.37686964039241666 0.0 28.636317053863397 900.0 4500.0
4600.0 99.51237619309998 0.18907158858055678 0.3701095663421306 0.0 28.02258405941456 920.0 4600.0
4700.0 102.03822780390001 0.18475230772078186 0.36573263293862773 0.0 27.43480922588613 940.0 4700.0
4800.0 104.57674685600003 0.18038018967933947 0.35781749932365925 0.0 26.871367981138583 960.0 4800.0
4900.0 107.09606531255 0.17620438676424438 0.35169688692451934 0.0 26.330771304802532 980.0 4900.0
5000.0 109.63874716979998 0.17222569602822646 0.3455095771799207 0.0 25.811654380728474 1000.0 5000.0
5100.0 112.16947785469999 0.1682445950158743 0.34009929100876557 0.0 25.31275818823239 1020.0 5100.0
5200.0 114.72454394064997 0.16447997214984514 0.3361659434109009 0.0 24.8329236398565 1040.0 5200.0
5300.0 117.2919538322 0.1608563118845601 0.32887690526355157 0.0 24.371071289528196 1060.0 5300.0
5400.0 119.86761148279997 0.157336967355039 0.3233617599025098 0.0 23.926212779376794 1080.0 5400.0
5500.0 122.46847967634999 0.15373759406696125 0.31884864276702235 0.0 23.49742113949275 1100.0 5500.0
5600.0 125.04090408879999 0.1504558289071856 0.31331390134564996 0.0 23.08382514724042 1120.0 5600.0
5700.0 127.62499986670002 0.14721496052900354 0.3078610414611303 0.0 22.684641819558703 1140.0 5700.0
5800.0 130.22731896235004 0.14406143330245974 0.3027937627693845 0.0 22.299123145007783 1160.0 5800.0
5900.0 132.82867811670002 0.14100899960997132 0.29817423955495703 0.0 21.926579296635783 1180.0 5900.0
6000.0 135.42781114555 0.13803554400492882 0.2934280273918716 0.0 21.56636412872719 1200.0 6000.0
6100.0 138.0404664181 0.1351500846618373 0.28859770136306806 0.0 21.217870116145498 1220.0 6100.0
6200.0 140.6819443652 0.13232216195133864 0.28748283424690885 0.0 20.880539643573144 1240.0 6200.0
6300.0 143.34825931155 0.1296350389526793 0.2794981159660503 0.0 20.5538371582805 1260.0 6300.0
6400.0 145.98485279769997 0.12699178180884912 0.2755053362597774 0.0 20.23726640883949 1280.0 6400.0
6500.0 148.64430125745005 0.12446858136517383 0.2708640190725228 0.0 19.930363214004593 1300.0 6500.0
6600.0 151.32840673315002 0.12194434670274516 0.26670482292792735 0.0 19.632690786593795 1320.0 6600.0
6700.0 154.0130070775 0.11955357257228047 0.2634224216643094 0.0 19.3438350952864 1340.0 6700.0
6800.0 156.7072789164 0.1172289635400275 0.2590455060296255 0.0 19.06341127669432 1360.0 6800.0
6900.0 159.41738196575002 0.1149207748829815 0.25645023123440513 0.0 18.791059458959214 1380.0 6900.0
7000.0 162.11089251445003 0.11271570676853768 0.2512680706813748 0.0 18.526426213903157 1400.0 7000.0
7100.0 164.8214856727 0.11052963610947035 0.247937742492324 0.0 18.269187817479033 1420.0 7100.0
7200.0 167.48175646570002 0.10840131733287554 0.24355405980891862 0.0 18.01903688845223 1440.0 7200.0
7300.0 170.20910333950002 0.10638039299855369 0.24025207548712926 0.0 17.775686846121733 1460.0 7300.0
7400.0 172.91942097154998 0.10434465955747314 0.23789620673531453 0.0 17.53886163966119 1480.0 7400.0
7500.0 175.64019879885 0.10242185693112775 0.23336849441847635 0.0 17.308298277874666 1500.0 7500.0
7600.0 178.38562178745 0.10055112821422396 0.229713583487901 0.0 17.083753807268053 1520.0 7600.0
7700.0 181.1228320971 0.09869307188729035 0.2266245951486013 0.0 16.864993660768388 1540.0 7700.0
7800.0 183.86026895039998 0.09691943852175529 0.22338017572761787 0.0 16.651796935525716 1560.0 7800.0
7900.0 186.59264862049997 0.09518950882398335 0.2204537439496153 0.0 16.443955618363855 1580.0 7900.0
8000.0 189.34881139805 0.0934888633910093 0.21700219508135815 0.0 16.24126725289372 1600.0 8000.0
8100.0 192.08911834074996 0.09185587402845116 0.2140381720226104 0.0 16.043543586198712 1620.0 8100.0
8200.0 194.8502731617 0.09027422869994274 0.21114679554174667 0.0 15.850604595829177 1640.0 8200.0
8300.0 197.64369153115 0.08868330416508778 0.20808411607935065 0.0 15.662276895749375 1660.0 8300.0
8400.0 200.42585491295 0.08716513526500032 0.20538201321496405 0.0 15.47839457338438 1680.0 8400.0
8500.0 203.209225758 0.08567646069740208 0.20290839443698144 0.0 15.298804820568515 1700.0 8500.0
8600.0 206.02265633075004 0.08424515653725215 0.20020041874916691 0.0 15.123354364187563 1720.0 8600.0
8700.0 208.8423603155 0.08282928483977714 0.19753227721864808 0.0 14.951904585549947 1740.0 8700.0
8800.0 211.64120858705004 0.08147117647772167 0.19460187174443438 0.0 14.784319877063549 1760.0 8800.0
8900.0 214.45928151645003 0.08010626456132573 0.19190078754611148 0.0 14.620469493407908 1780.0 8900.0
9000.0 217.26617246195005 0.0788113335157226 0.1895194716397985 0.0 14.460229868732675 1800.0 9000.0
9100.0 220.07742058185005 0.07754153314174934 0.18755589444605997 0.0 14.303482754305005 1820.0 9100.0
9200.0 222.87931462655 0.07629465262332215 0.18441259078967526 0.0 14.150113768451893 1840.0 9200.0
9300.0 225.70295783094997 0.0750789145059043 0.18226465349104753 0.0 14.000015233134482 1860.0 9300.0
9400.0 228.51257337479996 0.07389578295324377 0.18052134814036422 0.0 13.85308396879858 1880.0 9400.0
9500.0 231.3551509543 0.07274761505795643 0.17800124159147596 0.0 13.709218697817986 1900.0 9500.0
9600.0 234.18541613124998 0.07163235112193148 0.17547731642420783 0.0 13.568326608273171 1920.0 9600.0
9700.0 237.00487338605004 0.07054464795334568 0.1730423798746029 0.0 13.430314676948015 1940.0 9700.0
9800.0 239.82085033705002 0.06946248736387295 0.17118098254245706 0.0 13.295095289130792 1960.0 9800.0
9900.0 242.69041582659997 0.06843324160245397 0.1685537306082013 0.0 13.162584353129954 1980.0 9900.0
10000.0 245.56978154459998 0.06738762873557133 0.16659209110385953 0.0 13.032701880841879 2000.0 10000.0


==> BCFW_A20_500_cyclic-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 1.7089032294499997 28.43996870654154 32.81910032023988 0.0 79937.96530065584 50.0 50.0
200.0 3.1923969994499997 23.672660427024574 27.632293714436678 0.0 40379.41515531749 100.0 100.0
300.0 4.5799412444 19.25638011268349 34.68294804388259 0.0 27017.559256716686 150.0 150.0
400.0 5.993252153699999 14.62011430461676 18.324253393673494 0.0 20302.240894298 200.0 200.0
500.0 7.528330466650002 12.329471708089233 15.159611664757866 0.0 16261.214079777914 250.0 250.0
600.0 8.9797782178 10.564861216946037 13.20956723792818 0.0 13562.376093294753 300.0 300.0
700.0 10.479054181650003 8.856849198703094 11.252518022700048 0.0 11632.151734952378 350.0 350.0
800.0 12.078234493499998 7.34061583663186 9.471213371490393 0.0 10183.04223880791 400.0 400.0
900.0 13.58345683645 6.136075094031381 8.033601905420667 0.0 9055.066964617978 450.0 450.0
1000.0 15.231902861850006 5.173504834426745 6.872886022508848 0.0 8152.1085162132995 500.0 500.0
1100.0 16.8691316949 4.499156890246818 6.054193902812725 0.0 7412.93566777845 550.0 550.0
1200.0 18.585259647950004 3.9922408977872967 5.442480499075098 0.0 6796.695333206958 600.0 600.0
1300.0 20.333310502899998 3.6217085052172906 4.995550617042892 0.0 6275.075437122287 650.0 650.0
1400.0 22.11766787315 3.306991711068516 4.617577916339398 0.0 5827.83740519967 700.0 700.0
1500.0 23.96082999655 3.0221028229621143 4.2734506121266564 0.0 5440.127851965892 750.0 750.0
1600.0 25.829323246949997 2.7732784371709593 3.9685237890198315 0.0 5100.801118448018 800.0 800.0
1700.0 27.760635133100003 2.552764753625641 3.696804925753091 0.0 4801.331433507559 850.0 850.0
1800.0 29.735970656400003 2.3538122514735202 3.4491520573148855 0.0 4535.084939435207 900.0 900.0
1900.0 31.751252804450008 2.17041118155492 3.2188984871390467 0.0 4296.822409739554 950.0 950.0
2000.0 33.82196830240001 2.00712488136998 3.010879281373696 0.0 4082.351327537819 1000.0 1000.0
2100.0 35.97963371004999 1.8640380032922408 2.8293640102009 0.0 3888.2773996790497 1050.0 1050.0
2200.0 38.187489480900005 1.7310801774645626 2.657430310705183 0.0 3711.8225105950555 1100.0 1100.0
2300.0 40.39389829309999 1.6095881818466027 2.499284388218208 0.0 3550.6910321253404 1150.0 1150.0
2400.0 42.745524556199996 1.4982445682835583 2.3521500576711922 0.0 3402.9696644184132 1200.0 1200.0
2500.0 45.16847751505001 1.396713708814355 2.216848028354344 0.0 3267.050903443369 1250.0 1250.0
2600.0 47.645119142800006 1.304225489124229 2.0924645276591334 0.0 3141.5743939440185 1300.0 1300.0
2700.0 50.16309910065 1.2211455229796988 1.9796366682681164 0.0 3025.381175064971 1350.0 1350.0
2800.0 52.82161381985001 1.1467527895381602 1.8779699724431498 0.0 2917.4777417102655 1400.0 1400.0
2900.0 55.57123460055001 1.0794692894557196 1.7856367127392665 0.0 2817.0074605571676 1450.0 1450.0
3000.0 58.3792550883 1.017751007709823 1.6999622879373384 0.0 2723.2277701746575 1500.0 1500.0
3100.0 61.3222946236 0.9618376458111084 1.6221470568505854 0.0 2635.4918490254954 1550.0 1550.0
3200.0 64.304137148 0.9115174329163249 1.5515285141910378 0.0 2553.2336874192188 1600.0 1600.0
3300.0 67.37236983880001 0.8657307142170583 1.487177959783081 0.0 2475.9558175298225 1650.0 1650.0
3400.0 70.48960402819999 0.8244092419756928 1.429021683065094 0.0 2403.21922531786 1700.0 1700.0
3500.0 73.74478131725 0.7860072200931234 1.3745137251781636 0.0 2334.6350418116317 1750.0 1750.0
3600.0 77.06195220730001 0.74998630194246 1.3228602179837936 0.0 2269.857493747519 1800.0 1800.0
3700.0 80.50607546124999 0.7169240414525315 1.2752650496934452 0.0 2208.578207193599 1850.0 1850.0
3800.0 84.03839176905001 0.6866369266925101 1.2318389866150565 0.0 2150.5212568354486 1900.0 1900.0
3900.0 87.66846113144999 0.6589723453959799 1.192089187161717 0.0 2095.4389921904576 1950.0 1950.0
4000.0 91.38014700634999 0.6334070431724929 1.1553306994086712 0.0 2043.1085077952866 2000.0 2000.0
4100.0 95.18375232824998 0.6101398944932368 1.1223479992658318 0.0 1993.3286385495055 2050.0 2050.0
4200.0 99.04411760055 0.5879786831394871 1.090457508015071 0.0 1945.917341655762 2100.0 2100.0
4300.0 103.05211993415 0.567194509025195 1.060649113621101 0.0 1900.709481089656 2150.0 2150.0
4400.0 107.16060221755001 0.5473600832349903 1.0321632955737927 0.0 1857.5549296934737 2200.0 2200.0
4500.0 111.35968050670002 0.5286793402393277 1.0051083081920693 0.0 1816.3168869541344 2250.0 2250.0
4600.0 115.680399702 0.5107292286936086 0.9789485470252487 0.0 1776.8704453799687 2300.0 2300.0
4700.0 120.04739522555 0.49361611664856186 0.9537955659048574 0.0 1739.1013169290932 2350.0 2350.0
4800.0 124.47256879815 0.47706395160275034 0.929306926819141 0.0 1702.9047294066752 2400.0 2400.0
4900.0 128.9456651016 0.46116139144092616 0.9055555938401492 0.0 1668.184460235877 2450.0 2450.0
5000.0 133.51131874159998 0.44570712194845646 0.8820326547759445 0.0 1634.8519751184588 2500.0 2500.0
5100.0 138.11438196385 0.4309491557780315 0.8594861695527809 0.0 1602.8256814910474 2550.0 2550.0
5200.0 142.75474728289998 0.41672866627543215 0.8375457265195951 0.0 1572.0302678104963 2600.0 2600.0
5300.0 147.53498873400002 0.4030181851237994 0.8161527488326754 0.0 1542.3960978318632 2650.0 2650.0
5400.0 152.3069978943 0.38989367522431 0.7955367074046448 0.0 1513.8586950041786 2700.0 2700.0
5500.0 157.16719188615 0.3774051063076359 0.7757754025514971 0.0 1486.3582710203696 2750.0 2750.0
5600.0 162.00018612690002 0.3653315915873788 0.7564853486503195 0.0 1459.83930732841 2800.0 2800.0
5700.0 166.92714590755 0.3537578922342429 0.7379097734479794 0.0 1434.250174063805 2850.0 2850.0
5800.0 171.82060338654998 0.34265132540438603 0.719851745204023 0.0 1409.5428055151644 2900.0 2900.0
5900.0 176.7978343132 0.3319016512221889 0.7021963770132142 0.0 1385.6723895588245 2950.0 2950.0
6000.0 181.8198688166 0.3215979375566389 0.6851459696889466 0.0 1362.597099218573 3000.0 3000.0
6100.0 186.79496365295 0.31175431326872777 0.6686823687607027 0.0 1340.2778532589668 3050.0 3050.0
6200.0 191.86279737065 0.3022919909329153 0.652773234758481 0.0 1318.6780892044028 3100.0 3100.0
6300.0 197.00420012355 0.2931725307119198 0.6372440507725011 0.0 1297.7635659168136 3150.0 3150.0
6400.0 202.11431669185 0.28443268740487015 0.622330016063189 0.0 1277.5021788354554 3200.0 3200.0
6500.0 207.29581086680005 0.2759693392935355 0.6076273098527121 0.0 1257.8637999215628 3250.0 3250.0
6600.0 212.54395184080005 0.2678144955587989 0.5933059952539069 0.0 1238.8201242018695 3300.0 3300.0
6700.0 217.74153820379996 0.2600458672256475 0.5796434582836859 0.0 1220.3445378543618 3350.0 3350.0
6800.0 223.02515719069999 0.2525434401654039 0.5662576511656887 0.0 1202.4119922796963 3400.0 3400.0
6900.0 228.35549263285003 0.24532738712076613 0.5532659576783343 0.0 1184.998889226306 3450.0 3450.0
7000.0 233.68735390230003 0.23838755636342074 0.5407153147022655 0.0 1168.0829788253018 3500.0 3500.0
7100.0 239.0448543214 0.23171258480385526 0.5284277671483708 0.0 1151.6432636268435 3550.0 3550.0
7200.0 244.56644027325 0.22535383406033166 0.5167222772860889 0.0 1135.659913893667 3600.0 3600.0
7300.0 250.11287864940005 0.21923177170903418 0.5053348833870137 0.0 1120.1141865103896 3650.0 3650.0
7400.0 255.60775737150007 0.21338123822825628 0.4943868040145977 0.0 1104.988349637621 3700.0 3700.0
7500.0 261.20200125074996 0.20776918083629647 0.483796675069068 0.0 1090.2656172747124 3750.0 3750.0
7600.0 266.87789132405 0.2023675952066773 0.47358510473996684 0.0 1075.9300865898585 3800.0 3800.0
7700.0 272.59564378609997 0.1971633286252769 0.4635907452080471 0.0 1061.966679563805 3850.0 3850.0
7800.0 278.32934392065005 0.19219496208236972 0.4540634337917506 0.0 1048.3610916592147 3900.0 3900.0
7900.0 284.11164579855006 0.18739639170035266 0.44473682681958976 0.0 1035.099742492434 3950.0 3950.0
8000.0 289.9825688644 0.1828358026941704 0.4358419151511114 0.0 1022.1697303755985 4000.0 4000.0
8100.0 295.84761881709994 0.17843489592860018 0.42723001366180213 0.0 1009.5587910040188 4050.0 4050.0
8200.0 301.8133594926 0.17421170425357232 0.4188994678366534 0.0 997.2552572098767 4100.0 4100.0
8300.0 307.81898274020006 0.17017455326196157 0.4109074403895855 0.0 985.2480244967153 4150.0 4150.0
8400.0 313.84525710520006 0.16627991770907577 0.4031347221557204 0.0 973.5265165269896 4200.0 4200.0
8500.0 319.92143211835 0.16255265538929686 0.3957122744001521 0.0 962.0806545585788 4250.0 4250.0
8600.0 326.01332763705005 0.15892291867288244 0.38835808857807974 0.0 950.9008275550594 4300.0 4300.0
8700.0 332.15580382125006 0.15543256850399773 0.3812585249738671 0.0 939.9778662152733 4350.0 4350.0
8800.0 338.32488486750003 0.15206496844045975 0.3743972923191809 0.0 929.3030183247076 4400.0 4400.0
8900.0 344.48515312085004 0.14882017099942688 0.36771207214497315 0.0 918.8679248424619 4450.0 4450.0
9000.0 350.75638580669994 0.14570292763114961 0.3612792397755519 0.0 908.6645979005558 4500.0 4500.0
9100.0 357.0417505106 0.14267464350900833 0.35497526022887677 0.0 898.6854005194607 4550.0 4550.0
9200.0 363.405238279 0.1397572188419731 0.3488732328890844 0.0 888.9230276833588 4600.0 4600.0
9300.0 369.7784560026 0.13693338606842181 0.3429111879148364 0.0 879.3704885447096 4650.0 4650.0
9400.0 376.16429363479995 0.13421082709205137 0.3371668913117905 0.0 870.0210891782069 4700.0 4700.0
9500.0 382.66189685665006 0.1315696780994196 0.33152307975677875 0.0 860.8684178344542 4750.0 4750.0
9600.0 389.11104064384995 0.12899201972688834 0.3259772669828954 0.0 851.9063293231696 4800.0 4800.0
9700.0 395.63439951270004 0.12649895785267737 0.3205743381816559 0.0 843.128931836792 4850.0 4850.0
9800.0 402.19741670915005 0.12409068309252266 0.3153147998111974 0.0 834.530573866602 4900.0 4900.0
9900.0 408.7821175600001 0.1217564750420117 0.3101923044764752 0.0 826.1058324502325 4950.0 4950.0
10000.0 415.4301120705501 0.11950190083821499 0.3052340680443138 0.0 817.849501776985 5000.0 5000.0


==> BCFW_A20_500_ecyc20-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 1.2060276716999998 20.06725247165837 23.10992603073055 0.0 53.51193691238922 5.0 95.0
200.0 2.3183445868000003 13.76834284890007 16.18804967629264 0.0 37.453086007516205 10.0 190.0
300.0 3.4445669204 10.292532226924177 12.38562528345663 0.0 30.07277890457558 15.0 285.0
400.0 4.5802691734 7.546374719450812 9.315290833256253 0.0 25.395328698751563 20.0 380.0
500.0 5.731157814449999 5.583486655430592 7.06269981675346 0.0 22.040003129590556 25.0 475.0
600.0 6.9140353671499994 4.026530199374526 5.217787008358927 0.0 19.436072632093083 30.0 570.0
700.0 8.132641271999999 3.254781989224849 4.285378450915559 0.0 17.378295356322624 35.0 665.0
800.0 9.334772048900001 2.7337923242935904 3.6632160363378596 0.0 15.73395411924963 40.0 760.0
900.0 10.53783177495 2.378288154116082 3.2305666461025346 0.0 14.391343940842097 45.0 855.0
1000.0 11.76884059445 2.075373393830918 2.864699541769414 0.0 13.276186201117481 50.0 950.0
1100.0 12.971348016299999 1.856454915856951 2.599097075794841 0.0 12.33193656916299 55.0 1045.0
1200.0 14.1853183451 1.6598999237495637 2.361094804983556 0.0 11.522580542906276 60.0 1140.0
1300.0 15.403836393199995 1.5003896262166063 2.163273923329332 0.0 10.819646411622289 65.0 1235.0
1400.0 16.6076059023 1.3541033873222368 2.0925557764711145 0.0 10.204312063661817 70.0 1330.0
1500.0 17.836666519599994 1.2385851070943639 1.8312974400620654 0.0 9.65730748714102 75.0 1425.0
1600.0 19.068887118350002 1.1359555897447853 2.1435813864045117 0.0 9.174853314167297 80.0 1520.0
1700.0 20.341799737800006 1.0569740365104425 1.5970341314344219 0.0 8.736938629431648 85.0 1615.0
1800.0 21.569164764550003 0.9721981802001141 1.4910012462605007 0.0 8.34114055797976 90.0 1710.0
1900.0 22.802273299549995 0.8905201168493141 1.3795471676447575 0.0 7.980745121490931 95.0 1805.0
2000.0 24.042561990150002 0.8356924091965089 1.3019319575809456 0.0 7.652126761586104 100.0 1900.0
2100.0 25.276660062349997 0.7828071297828606 1.2316901758006282 0.0 7.350571237239298 105.0 1995.0
2200.0 26.516334176749996 0.7278090943741982 1.1591359599851627 0.0 7.072894900136383 110.0 2090.0
2300.0 27.786923971050005 0.6851761888399373 1.0958798743940465 0.0 6.8162815584225465 115.0 2185.0
2400.0 29.02991402965001 0.6512930468760277 1.0598224864352475 0.0 6.578906987054331 120.0 2280.0
2500.0 30.253904566449997 0.6189021402658442 1.0120940501759137 0.0 6.3587148656057595 125.0 2375.0
2600.0 31.475589155649992 0.5852171808787692 0.9678133990565906 0.0 6.153957111946388 130.0 2470.0
2700.0 32.7758844491 0.5611625157065389 0.9337081717236719 0.0 5.962472300901534 135.0 2565.0
2800.0 34.063988486250004 0.5341121114403684 0.897734262949195 0.0 5.7834356678272 140.0 2660.0
2900.0 35.348217295699996 0.49915167059012966 0.8474310421368247 0.0 5.617914765985703 145.0 2755.0
3000.0 36.576917875700005 0.47554612548406333 0.816277415282023 0.0 5.459391168099982 150.0 2850.0
3100.0 37.8194023353 0.45428128666271383 0.7850581223330734 0.0 5.3100550204643975 155.0 2945.0
3200.0 39.06080056485 0.43570065232985977 0.7599073171854578 0.0 5.169096796429878 160.0 3040.0
3300.0 40.3573345769 0.4190930317501234 0.7381282101297445 0.0 5.035921823967749 165.0 3135.0
3400.0 41.6314513217 0.4030918533008795 0.7162912456372573 0.0 4.909908194793516 170.0 3230.0
3500.0 42.93324715314999 0.3867510593110611 0.693307895846622 0.0 4.790472663899355 175.0 3325.0
3600.0 44.18297089584999 0.37230685669857083 0.672828238926462 0.0 4.6769627149653275 180.0 3420.0
3700.0 45.44837048985 0.35822224283570103 0.6547513279081487 0.0 4.569082646122208 185.0 3515.0
3800.0 46.714690460700005 0.3457297117187078 0.636150399903956 0.0 4.466304051959657 190.0 3610.0
3900.0 47.996885577149996 0.33329951401494473 0.6187580928789859 0.0 4.368328349800099 195.0 3705.0
4000.0 49.329369442200004 0.3198233323485753 0.5974206861823735 0.0 4.274729217274623 200.0 3800.0
4100.0 50.60949915959999 0.309552643189043 0.5826236044124056 0.0 4.185266940688131 205.0 3895.0
4200.0 51.8975691784 0.2988397015798762 0.5661020719946093 0.0 4.099661265558156 210.0 3990.0
4300.0 53.2040512636 0.28829438726402123 0.5572097868567872 0.0 4.017716992663804 215.0 4085.0
4400.0 54.48083145075001 0.27864167786311445 0.5359903275990837 0.0 3.9391785582519394 220.0 4180.0
4500.0 55.7589506981 0.27053223660368086 0.5246518837100949 0.0 3.863736578937737 225.0 4275.0
4600.0 57.08796604355001 0.2604114581933593 0.5085296331040494 0.0 3.7912604472470712 230.0 4370.0
4700.0 58.3963542546 0.25211862881275093 0.49592255699354115 0.0 3.721556390928178 235.0 4465.0
4800.0 59.6779783502 0.239098737580535 0.4731818735820113 0.0 3.654759009891669 240.0 4560.0
4900.0 60.9718755948 0.23241696207611334 0.4634569925431711 0.0 3.5900222530952424 245.0 4655.0
5000.0 62.2864967447 0.2256712950143068 0.45412851116230735 0.0 3.5276443814476144 250.0 4750.0
5100.0 63.574354220299995 0.21903987283498544 0.4474120663443702 0.0 3.4675085536684747 255.0 4845.0
5200.0 64.94878462175 0.21207856079730605 0.4319719742595467 0.0 3.409460718845407 260.0 4940.0
5300.0 66.21266732529999 0.2061523810071189 0.4231735892500298 0.0 3.3533829539496214 265.0 5035.0
5400.0 67.50426693845002 0.2012396617655674 0.416176346311124 0.0 3.299229252891147 270.0 5130.0
5500.0 68.80771666705 0.19620461998704553 0.4089316898760165 0.0 3.2469271585829866 275.0 5225.0
5600.0 70.17371238404999 0.19040819458328714 0.3988755982585965 0.0 3.1963268858328053 280.0 5320.0
5700.0 71.4809583121 0.18457832260989976 0.3888635680954193 0.0 3.147319452212513 285.0 5415.0
5800.0 72.79612646865 0.18030990635002583 0.38218835978093596 0.0 3.0998537079217168 290.0 5510.0
5900.0 74.13294711190001 0.17162159509008554 2.272296647618562 0.0 3.0602848310665465 295.0 5605.0
6000.0 75.47390555224999 0.16693589076751164 0.35769817019192424 0.0 3.015455592179969 300.0 5700.0
6100.0 76.770326579 0.16276448766967128 0.351354477418363 0.0 2.971966944648238 305.0 5795.0
6200.0 78.05520426675 0.1591854346132305 0.346589413055891 0.0 2.9297844900135837 310.0 5890.0
6300.0 79.4048375518 0.15563084539285255 0.34057744217036473 0.0 2.88884969831144 315.0 5985.0
6400.0 80.76422258324999 0.15167491166182753 0.33419832506441394 0.0 2.8491028111373384 320.0 6080.0
6500.0 82.07574722150002 0.14753454224340595 0.3261925339644736 0.0 2.810465493111368 325.0 6175.0
6600.0 83.3939155874 0.14393986688295785 0.3196800959288599 0.0 2.7728852714962793 330.0 6270.0
6700.0 84.74465509379999 0.14099250735827887 0.3157901710626517 0.0 2.736342852810032 335.0 6365.0
6800.0 86.06717836440001 0.13783533692426062 0.3102404318196982 0.0 2.7008003433502763 340.0 6460.0
6900.0 87.4322926032 0.13408054529206556 0.3066519244519038 0.0 2.666210573278425 345.0 6555.0
7000.0 88.76988214895 0.13113769214995313 0.2979110771788993 0.0 2.63250129478642 350.0 6650.0
7100.0 90.08596909270001 0.12843131861754326 0.2934791763914554 0.0 2.5996773606516985 355.0 6745.0
7200.0 91.40438858465002 0.12555988652741812 0.28857466334075005 0.0 2.5676971369324932 360.0 6840.0
7300.0 92.77807287499999 0.12302747751830925 0.28529786890865083 0.0 2.536531203523749 365.0 6935.0
7400.0 94.13293288780001 0.12026654793040067 0.280793865330395 0.0 2.506148458396155 370.0 7030.0
7500.0 95.4829672376 0.1174708067798749 0.28301220489769063 0.0 2.4765282496143635 375.0 7125.0
7600.0 96.8208462168 0.11503218168115667 0.2697194773548641 0.0 2.4475973888972526 380.0 7220.0
7700.0 98.1639284902 0.11256858969945585 0.2655671064430475 0.0 2.4193589086141514 385.0 7315.0
7800.0 99.50205579875 0.11032870447013335 0.26137355667918694 0.0 2.3917864242164826 390.0 7410.0
7900.0 100.84761368455003 0.10818483625695223 0.25822081389843754 0.0 2.3648676003114706 395.0 7505.0
8000.0 102.2191290373 0.10589994682421353 0.2541464936802467 0.0 2.338574402420848 400.0 7600.0
8100.0 103.58316601355 0.10374572172187935 0.24988957286526103 0.0 2.312869843486189 405.0 7695.0
8200.0 104.906507446 0.10144073398069935 0.24479862141196335 0.0 2.287742682319424 410.0 7790.0
8300.0 106.26479945535 0.09940191981467845 0.240922081394953 0.0 2.2631630457134606 415.0 7885.0
8400.0 107.64555481195 0.09753602489164948 0.23785525476768296 0.0 2.2391286659585505 420.0 7980.0
8500.0 109.00081205500001 0.09566778246611873 0.23426708080312486 0.0 2.2156166408341944 425.0 8075.0
8600.0 110.31304348365002 0.09395913640175571 0.23120264354592593 0.0 2.1926159625044 430.0 8170.0
8700.0 111.69982027155 0.0921129999478198 0.2310630132405686 0.0 2.1701102966476795 435.0 8265.0
8800.0 113.04317444895 0.09035509730141703 0.22437876196935194 0.0 2.1480653663914797 440.0 8360.0
8900.0 114.43265283914998 0.08862337382398963 0.22071293860972668 0.0 2.126475713511024 445.0 8455.0
9000.0 115.80764611869999 0.08692784493114727 0.21730035131592454 0.0 2.105327640010338 450.0 8550.0
9100.0 117.15629251005001 0.08552198034594813 0.21499358070688776 0.0 2.084610353107924 455.0 8645.0
9200.0 118.48231570894998 0.08409665869506247 0.21260516502043444 0.0 2.0643190232379998 460.0 8740.0
9300.0 119.84169328285 0.08262462851857826 0.21007370634003575 0.0 2.0444362412114097 465.0 8835.0
9400.0 121.25955227394999 0.08107254849173554 0.20660761079217158 0.0 2.024943858884986 470.0 8930.0
9500.0 122.61067362884998 0.07943731538818989 0.20328571522560246 0.0 2.0058227012504575 475.0 9025.0
9600.0 123.92636990600002 0.07787047419578562 0.19905765146054077 0.0 1.987116356881059 480.0 9120.0
9700.0 125.28017395680004 0.07659437884252025 0.1966603995071025 0.0 1.9687067145372934 485.0 9215.0
9800.0 126.69950114905001 0.07536484126788172 0.19438232649690185 0.0 1.9506538589811862 490.0 9310.0
9900.0 128.0804529271 0.07416250016266468 0.1926339838799719 0.0 1.932937642155377 495.0 9405.0
10000.0 129.45808455805002 0.07289440965136443 0.18946496458832565 0.0 1.9155500673953785 500.0 9500.0


==> BCFW_A20_500_full-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 2.7029545235 22.30447541299261 25.72187220977362 0.0 41731.93878324472 100.0 100.0
200.0 5.044627385399999 15.369620723610339 18.295344144727853 0.0 20981.111788316677 200.0 200.0
300.0 7.459766635549999 10.776030604876867 13.204604312933858 0.0 14015.788113027706 300.0 300.0
400.0 9.996030191800001 7.829253583302995 9.871311386683901 0.0 10523.44153764569 400.0 400.0
500.0 12.6588363768 5.63792849944376 7.309878035008268 0.0 8424.640148074752 500.0 500.0
600.0 15.609778594900002 4.538190311111334 6.018166791174475 0.0 7023.968649166323 600.0 600.0
700.0 18.715553351550003 3.743892564898311 5.087758123637066 0.0 6022.765020929049 700.0 700.0
800.0 22.12897434795 3.1018160261826204 4.31909742574587 0.0 5271.444910481819 800.0 800.0
900.0 25.689632616249998 2.584184656210537 3.6859764648433533 0.0 4686.82153515168 900.0 900.0
1000.0 29.6319688779 2.1896257912930546 3.196018352263092 0.0 4218.950087695385 1000.0 1000.0
1100.0 33.9177058517 1.8715263939345044 2.793679544865337 0.0 3836.0286732223335 1100.0 1100.0
1200.0 38.55741170015001 1.6175805644418564 2.466893114582702 0.0 3516.8442481648863 1200.0 1200.0
1300.0 43.63913154610001 1.4146250501659243 2.2023845526909467 0.0 3246.7046739924335 1300.0 1300.0
1400.0 49.038410144199986 1.2488022866154282 1.982951833066626 0.0 3015.111786089053 1400.0 1400.0
1500.0 54.715740812800014 1.1122071345364808 1.7993692113305186 0.0 2814.3640113963575 1500.0 1500.0
1600.0 60.7227980379 0.9988508338073109 1.645381564918086 0.0 2638.683526036065 1600.0 1600.0
1700.0 67.13485956100001 0.9038570528953336 1.5152777408815825 0.0 2483.65087603617 1700.0 1700.0
1800.0 73.82884615444999 0.8228446715430631 1.4032208577327105 0.0 2345.8278056580216 1800.0 1800.0
1900.0 80.81700926975 0.7545844886126886 1.308284007445158 0.0 2222.499362970354 1900.0 1900.0
2000.0 88.16858143174998 0.696784815073803 1.2277990790599957 0.0 2111.4932301453214 2000.0 2000.0
2100.0 95.85686373774999 0.6468066434926948 1.1581622392287243 0.0 2011.0505218061148 2100.0 2100.0
2200.0 104.05039878655 0.6026040737189853 1.0961801180555375 0.0 1919.731844332448 2200.0 2200.0
2300.0 112.61333053590002 0.5629717524269374 1.040167728470655 0.0 1836.3479059972974 2300.0 2300.0
2400.0 121.52006347969999 0.5267559983244067 0.9882783015471531 0.0 1759.9074960904723 2400.0 2400.0
2500.0 130.70142977489996 0.49305840094191933 0.9389926531899322 0.0 1689.5778539161456 2500.0 2500.0
2600.0 140.0144653792 0.4617463462298588 0.8924557177863095 0.0 1624.6542662022644 2600.0 2600.0
2700.0 149.43415590085002 0.4325753895176093 0.8482384384122158 0.0 1564.536371421172 2700.0 2700.0
2800.0 158.79275828085002 0.40528378290049893 0.8060140212880131 0.0 1508.7095376003326 2800.0 2800.0
2900.0 168.1235529154 0.37962428578725094 0.7653505657685387 0.0 1456.7300759713023 2900.0 2900.0
3000.0 177.52001159474997 0.35574486031285796 0.7265155354004886 0.0 1408.213436355491 3000.0 3000.0
3100.0 186.94088484829996 0.3334090812996847 0.6893694202908955 0.0 1362.8246642725671 3100.0 3100.0
3200.0 196.43912767140003 0.31276137482592703 0.6542911567828039 0.0 1320.2706758476752 3200.0 3200.0
3300.0 206.17343105290007 0.29370683191820435 0.6210911421197737 0.0 1280.2938992706954 3300.0 3300.0
3400.0 216.13764608850005 0.27633407484597733 0.5903282071586828 0.0 1242.6670679258932 3400.0 3400.0
3500.0 226.34941344154998 0.26059884253999355 0.5620536428321904 0.0 1207.1888831074277 3500.0 3500.0
3600.0 236.82337318395003 0.2463488006419839 0.5361734009121613 0.0 1173.6804094478512 3600.0 3600.0
3700.0 247.6616834159 0.233437744808078 0.5124138101420824 0.0 1141.9820470577274 3700.0 3700.0
3800.0 258.83963135724997 0.22171981619874956 0.49073189888620916 0.0 1111.9509830927436 3800.0 3800.0
3900.0 270.13492099110005 0.211038136886343 0.4708046826960185 0.0 1083.4590454824092 3900.0 3900.0
4000.0 281.6893233664 0.201224146908927 0.4522919617158723 0.0 1056.390869784126 4000.0 4000.0
4100.0 293.41633818655 0.19221336999236205 0.43515295041578395 0.0 1030.6423372129257 4100.0 4100.0
4200.0 305.2204577733 0.1838380143898712 0.41903926138784336 0.0 1006.1192379622022 4200.0 4200.0
4300.0 317.24506307845 0.1760850310937731 0.40396536116176307 0.0 982.7361203336172 4300.0 4300.0
4400.0 329.4702107003 0.16883089805795354 0.3896467896433622 0.0 960.4152967045014 4400.0 4400.0
4500.0 341.79435211415 0.1620790133454094 0.3761804887655288 0.0 939.085980811291 4500.0 4500.0
4600.0 354.30001677485 0.15572334076683164 0.3632844616807168 0.0 918.6835383136955 4600.0 4600.0
4700.0 366.97228593190005 0.14978483587894809 0.3510649106998415 0.0 899.1488336718115 4700.0 4700.0
4800.0 379.7781634939 0.1442119724627669 0.33946582257297847 0.0 880.4276578260211 4800.0 4800.0
4900.0 392.76571178135 0.13895754592691778 0.3283504949326582 0.0 862.4702238048656 4900.0 4900.0
5000.0 405.7248282949 0.13401129469719497 0.31776827654575335 0.0 845.2307267917745 5000.0 5000.0
5100.0 418.7851725467999 0.12935546840070816 0.30764327537875025 0.0 828.6669523727724 5100.0 5100.0
5200.0 431.9260946959001 0.12495993033122388 0.2979156362562588 0.0 812.7399335068061 5200.0 5200.0
5300.0 445.15886292054995 0.12081034159170015 0.28862602422219213 0.0 797.4136417960962 5300.0 5300.0
5400.0 458.4003577105501 0.1168891607192516 0.27969684135400474 0.0 782.6547165549126 5400.0 5400.0
5500.0 471.77615299030003 0.11319323018273378 0.27117809239336055 0.0 768.4322233325607 5500.0 5500.0
5600.0 485.16759310674996 0.10970786375789461 0.2629996010872573 0.0 754.7174363892018 5600.0 5600.0
5700.0 498.79612891120007 0.10641106887386687 0.25518449755791855 0.0 741.4836455572279 5700.0 5700.0
5800.0 512.398438587 0.10329581797271044 0.2476442547613229 0.0 728.7059815227416 5800.0 5800.0
5900.0 526.2557367762 0.10037737148735386 0.24055042801346657 0.0 716.3612613450098 5900.0 5900.0
6000.0 540.2820272452 0.09761117750157444 0.23373149227585635 0.0 704.4278471136575 6000.0 6000.0
6100.0 554.39078515165 0.09499504300143219 0.22720178658752124 0.0 692.8855189192253 6100.0 6100.0
6200.0 568.6524654432 0.09254669615888042 0.22103074832824418 0.0 681.7153616394878 6200.0 6200.0
6300.0 583.15138714515 0.09023780908742599 0.2151964414979978 0.0 670.8996610988414 6300.0 6300.0
6400.0 597.81777507885 0.08806648190083262 0.20967831316369087 0.0 660.4218096793578 6400.0 6400.0
6500.0 612.629695268 0.0860121304230665 0.20440700827675684 0.0 650.2662212614275 6500.0 6500.0
6600.0 627.68651762295 0.08407135665952596 0.19941594095342796 0.0 640.4182534744641 6600.0 6600.0
6700.0 643.0541977105001 0.08223195554399353 0.19463604944958138 0.0 630.8641379642022 6700.0 6700.0
6800.0 658.533921455 0.08048291606875965 0.1900560781606027 0.0 621.590916055015 6800.0 6800.0
6900.0 674.2516739764 0.07882320005021001 0.18568828564234205 0.0 612.5863792723524 6900.0 6900.0
7000.0 690.1708142739001 0.07724839132903946 0.18154821170577415 0.0 603.8390173493871 7000.0 7000.0
7100.0 706.1633938392999 0.07574827434560759 0.17755163888797135 0.0 595.3379678902083 7100.0 7100.0
7200.0 722.5425054238501 0.07431682214001961 0.17370058036556793 0.0 587.0729716118534 7200.0 7200.0
7300.0 738.9616010036501 0.07295360111590496 0.17003981984130376 0.0 579.0343313341394 7300.0 7300.0
7400.0 755.2917297628499 0.07164459993635357 0.16649187032094614 0.0 571.2128734638869 7400.0 7400.0
7500.0 771.83156975575 0.0703895720841896 0.16303311764900213 0.0 563.5999133717071 7500.0 7500.0
7600.0 788.6229385 0.06919220181623888 0.15975410808675394 0.0 556.1872235233446 7600.0 7600.0
7700.0 805.7088250885001 0.06804287821336993 0.15656062309803911 0.0 548.967003925189 7700.0 7700.0
7800.0 822.9069459744502 0.0669413052294573 0.1534548094072151 0.0 541.9318542602981 7800.0 7800.0
7900.0 840.0169472171999 0.06588740139038327 0.15051721035392945 0.0 535.074748950369 7900.0 7900.0
8000.0 857.6013680709999 0.06487870386295483 0.14766179200744148 0.0 528.3890136308539 8000.0 8000.0
8100.0 875.1574442397999 0.06390814869955197 0.14492354625546108 0.0 521.8683033398466 8100.0 8100.0
8200.0 892.60823267795 0.06297618040004449 0.14226555968822216 0.0 515.5065824647655 8200.0 8200.0
8300.0 910.7055498643 0.06207967658141099 0.139704064143447 0.0 509.29810597264634 8300.0 8300.0
8400.0 928.9269650266002 0.061219921912431155 0.13721105626906205 0.0 503.2374028464535 8400.0 8400.0
8500.0 947.5152942431502 0.06039148294701853 0.13480825318624542 0.0 497.31925896776926 8500.0 8500.0
8600.0 966.2084989918 0.059596635799840314 0.13250243492845312 0.0 491.5387030030198 8600.0 8600.0
8700.0 984.9041752892499 0.058831578423814146 0.13027900294549805 0.0 485.89099219088973 8700.0 8700.0
8800.0 1003.8884401621997 0.058096534828126024 0.12814333582475673 0.0 480.37159898189026 8800.0 8800.0
8900.0 1022.8831220141499 0.05738914738819756 0.12606605362664994 0.0 474.9761995205818 8900.0 8900.0
9000.0 1041.7682401239001 0.05670585189323091 0.12408950436932906 0.0 469.7006619939612 9000.0 9000.0
9100.0 1061.1068459291498 0.056050863653336745 0.12217413777057999 0.0 464.5410361293406 9100.0 9100.0
9200.0 1080.7666961979999 0.05541804003751847 0.12032980757837342 0.0 459.49354345856585 9200.0 9200.0
9300.0 1100.30615112635 0.05480584887963089 0.11853939801185429 0.0 454.5545678402292 9300.0 9300.0
9400.0 1120.35497472175 0.0542153936613722 0.11682298850990543 0.0 449.72064691462083 9400.0 9400.0
9500.0 1140.55948745015 0.053645571206144736 0.11514630277459728 0.0 444.9884642935828 9500.0 9500.0
9600.0 1160.9745416389499 0.05309279590494078 0.11354219844298534 0.0 440.3548415033284 9600.0 9600.0
9700.0 1181.6872774286498 0.052557208483521856 0.11197978816003636 0.0 435.81673105196046 9700.0 9700.0
9800.0 1202.46267800795 0.052036508850401994 0.11043829146685395 0.0 431.3712098607042 9800.0 9800.0
9900.0 1223.5459630393998 0.05153284884941278 0.10897559150554943 0.0 427.01547298291325 9900.0 9900.0
10000.0 1244.6247027557997 0.05104362587689424 0.10753686847767852 0.0 422.746827612836 10000.0 10000.0


==> BCFW_A20_500_stoc-12-11T04-48.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 1.7427569011499997 19.736615339597897 22.954123488360093 0.0 80093.13164811603 50.0 50.0
200.0 3.3546417273499998 16.99170931719521 19.745948641177602 0.0 40453.38276050306 100.0 100.0
300.0 4.9468763089 15.246811718696941 17.947270694726353 0.0 27064.465666238724 150.0 150.0
400.0 6.5732290113000005 13.259930190350982 15.828235045437335 0.0 20336.2258796955 200.0 200.0
500.0 8.1665832787 11.368401171066115 13.79845086751526 0.0 16288.128687931747 250.0 250.0
600.0 9.879902162399999 9.953579291429357 12.197718754386978 0.0 13584.599473920258 300.0 300.0
700.0 11.527496357450001 8.876953533971689 11.029241745678146 0.0 11651.125110709656 350.0 350.0
800.0 13.234007102749995 7.864208133529138 9.895625868794387 0.0 10199.667340900418 400.0 400.0
900.0 14.977210815049997 6.999877718445798 8.93358960497811 0.0 9069.926687817331 450.0 450.0
1000.0 16.765674864350004 6.261658647574405 8.098380428634146 0.0 8165.592783749851 500.0 500.0
1100.0 18.591395187250004 5.532937107419482 7.268607202686215 0.0 7425.309428805388 550.0 550.0
1200.0 20.39223355155 4.923461973198024 6.553225202890587 0.0 6808.136994963546 600.0 600.0
1300.0 22.31174397805 4.399969791299061 5.9391092769741425 0.0 6285.717060111322 650.0 650.0
1400.0 24.225298483750002 3.9428078757096747 5.3956351774666995 0.0 5837.78094338374 700.0 700.0
1500.0 26.171138882500003 3.551660414503057 4.925786507645855 0.0 5449.4565177118875 750.0 750.0
1600.0 28.19830068465 3.2133319906116107 4.514551906084306 0.0 5109.585023546262 800.0 800.0
1700.0 30.269857071850005 2.904416315335734 4.134119890946626 0.0 4809.627993058409 850.0 850.0
1800.0 32.438931106000005 2.63593497115879 3.8016852655391924 0.0 4542.942903651153 900.0 900.0
1900.0 34.69481531615 2.397571667589772 3.503550956815121 0.0 4304.283820761258 950.0 950.0
2000.0 36.99358784620001 2.1898283890000476 3.2381200095550495 0.0 4089.4527803431133 1000.0 1000.0
2100.0 39.46020991195 1.998107669004714 2.9921775750508837 0.0 3895.050143988827 1050.0 1050.0
2200.0 41.98290951610001 1.8309351391916244 2.7748303392692555 0.0 3718.293998201129 1100.0 1100.0
2300.0 44.61676092395 1.685120785261105 2.583987433524938 0.0 3556.8857092448 1150.0 1150.0
2400.0 47.388423118300004 1.5588355615955625 2.4161808863346477 0.0 3408.909477958474 1200.0 1200.0
2500.0 50.20480539995001 1.4442976107820464 2.2633043465539897 0.0 3272.7555291599806 1250.0 1250.0
2600.0 53.175219704899995 1.3444839893726646 2.1286408469267566 0.0 3147.061360728925 1300.0 1300.0
2700.0 56.34068542665 1.254151940236746 2.005615009654496 0.0 3030.666241343972 1350.0 1350.0
2800.0 59.61751280495 1.1740506542033835 1.8955611920435451 0.0 2922.574975083243 1400.0 1400.0
2900.0 63.06831132625 1.1014113932212275 1.7954858459192846 0.0 2821.9294931543636 1450.0 1450.0
3000.0 66.56201977600001 1.0359469032346451 1.7043246219369714 0.0 2727.986088600599 1500.0 1500.0
3100.0 70.24692400770002 0.9763718137721449 1.6200628297926087 0.0 2640.096804148444 1550.0 1550.0
3200.0 74.0539413148 0.9223579448327127 1.5436448063360038 0.0 2557.6946682119137 1600.0 1600.0
3300.0 77.95153147799999 0.8725562272895857 1.4728075543551948 0.0 2480.281362521617 1650.0 1650.0
3400.0 81.88782483985 0.8292991499654727 1.4110493269320759 0.0 2407.4171474551026 1700.0 1700.0
3500.0 85.98314863030001 0.7893804244048866 1.3539955430105084 0.0 2338.7125413759627 1750.0 1750.0
3600.0 90.07946643705 0.7522620781921818 1.3001645079474786 0.0 2273.8211735756795 1800.0 1800.0
3700.0 94.42069500065 0.7177459488703618 1.249919560024572 0.0 2212.4341662336565 1850.0 1850.0
3800.0 98.814836023 0.686369731919068 1.2041871229221566 0.0 2154.275079581043 1900.0 1900.0
3900.0 103.3765431748 0.6584462290038078 1.1632750623045998 0.0 2099.095884973113 1950.0 1950.0
4000.0 108.06790452354998 0.6324708307096006 1.1254207265376137 0.0 2046.6732880286677 2000.0 2000.0
4100.0 112.77948128105 0.6090388253784731 1.0913182911287063 0.0 1996.8057715425978 2050.0 2050.0
4200.0 117.65887639589998 0.5874582541000484 1.0601223775044901 0.0 1949.3109949439186 2100.0 2100.0
4300.0 122.63027117055 0.5661679619114232 1.0287056763460218 0.0 1904.023530268173 2150.0 2150.0
4400.0 127.6534652906 0.546464651364355 0.9997793984946556 0.0 1860.7929654191068 2200.0 2200.0
4500.0 132.75124135685 0.5186028541105024 0.9612215472578175 0.0 1819.486955145734 2250.0 2250.0
4600.0 137.9157052659 0.5009380153762151 0.9294798428667977 0.0 1779.9705392124304 2300.0 2300.0
4700.0 143.21958157624996 0.4846138483025716 0.9045147048842465 0.0 1742.1343979636874 2350.0 2350.0
4800.0 148.61917307840002 0.46866329578058386 0.8794065631014135 0.0 1705.8736109915521 2400.0 2400.0
4900.0 154.02956135305 0.45315045781783025 0.8558190185959976 0.0 1671.0917671280276 2450.0 2450.0
5000.0 159.428924637 0.4385788869344477 0.8334720361576936 0.0 1637.7001765886405 2500.0 2500.0
5100.0 164.89818369849996 0.42494324079706214 0.8128241138158137 0.0 1605.6171299497207 2550.0 2550.0
5200.0 170.4034434505 0.4116381790838942 0.7922779602001395 0.0 1574.7671781566346 2600.0 2600.0
5300.0 175.91466169655 0.39883233499601733 0.7724396884314949 0.0 1545.080558012452 2650.0 2650.0
5400.0 181.42787049745002 0.3865428559525166 0.7534762790699869 0.0 1516.4926771699616 2700.0 2700.0
5500.0 186.98508603960002 0.3745660559123194 0.7343357549017824 0.0 1488.9436236842848 2750.0 2750.0
5600.0 192.75129215029997 0.3631018539140106 0.7158215897899747 0.0 1462.377774532171 2800.0 2800.0
5700.0 198.48607281840003 0.3519265264767768 0.6982436828693924 0.0 1436.743415843224 2850.0 2850.0
5800.0 204.27749424439997 0.34164730428181267 0.6810248111039612 0.0 1411.9924027243508 2900.0 2900.0
5900.0 210.22773800685005 0.3315754229985591 0.6646008636813833 0.0 1388.0798416751638 2950.0 2950.0
6000.0 216.16237166654997 0.32233808122162655 0.6494453471145688 0.0 1364.963834453245 3000.0 3000.0
6100.0 222.22971950735 0.3129631957192738 0.6342690333024354 0.0 1342.6052283706667 3050.0 3050.0
6200.0 228.24843936785 0.3042760351101718 0.6192866150462502 0.0 1320.9673927976996 3100.0 3100.0
6300.0 234.27694376595 0.2960281578682911 0.6058326055652276 0.0 1300.016034715799 3150.0 3150.0
6400.0 240.41189281905002 0.28811174497106395 0.5922287371711162 0.0 1279.7189877667454 3200.0 3200.0
6500.0 246.56019381054998 0.28034172508848154 0.5790332234855382 0.0 1260.0460696527332 3250.0 3250.0
6600.0 252.72056452395 0.2729973914766882 0.5671457675540326 0.0 1240.9689220483267 3300.0 3300.0
6700.0 258.91322657554997 0.2657385758188436 0.5543329760850964 0.0 1222.4608825024904 3350.0 3350.0
6800.0 265.11014785385004 0.2588758725456114 0.5416613254230883 0.0 1204.4968551350244 3400.0 3400.0
6900.0 271.3979010426 0.25150506545950624 0.5291776701378591 0.0 1187.0532054355047 3450.0 3450.0
7000.0 277.69081103204996 0.24520766464764715 0.5166060454354768 0.0 1170.107613466874 3500.0 3500.0
7100.0 284.16333257445 0.2392072056285756 0.5059093044392651 0.0 1153.639067687317 3550.0 3550.0
7200.0 290.5272858976 0.2334925023726108 0.4959571483130031 0.0 1137.6277131298873 3600.0 3600.0
7300.0 296.91397336645 0.22790470806109844 0.485807193789888 0.0 1122.0547623723876 3650.0 3650.0
7400.0 303.42091842055004 0.22248110020870032 0.476071847406098 0.0 1106.9024532152512 3700.0 3700.0
7500.0 309.92894858424995 0.2172937530304076 0.4658670733230544 0.0 1092.1539671307642 3750.0 3750.0
7600.0 316.4498990839501 0.21203140962781641 0.45611642102772 0.0 1077.7933700560352 3800.0 3800.0
7700.0 322.98639133215 0.20730299184165638 0.4491192867332189 0.0 1063.8055544106637 3850.0 3850.0
7800.0 329.57092761785 0.20274995137074797 0.4386210498746584 0.0 1050.1761969089223 3900.0 3900.0
7900.0 336.2431554473 0.19836954584080166 0.43047849985933484 0.0 1036.8916972006152 3950.0 3950.0
8000.0 342.85523396294997 0.19405910184471659 0.4220795788653889 0.0 1023.9391233710805 4000.0 4000.0
8100.0 349.58281181309997 0.18993453522569448 0.4142842492415161 0.0 1011.306188670771 4050.0 4050.0
8200.0 356.22452688215 0.18593978898168648 0.40716083776877127 0.0 998.9812030156232 4100.0 4100.0
8300.0 363.0266706941999 0.18207768189712575 0.3990680627544911 0.0 986.9530429903579 4150.0 4150.0
8400.0 369.8060534399 0.17841665787370597 0.39239083466583435 0.0 975.2111119173309 4200.0 4200.0
8500.0 376.63858299739996 0.17507217546882875 0.3858877890345524 0.0 963.7453178196723 4250.0 4250.0
8600.0 383.46756100485 0.17151817581067874 0.3785106789953896 0.0 952.5460306510889 4300.0 4300.0
8700.0 390.35086154914995 0.1681612650506561 0.3721873616130681 0.0 941.6040582863953 4350.0 4350.0
8800.0 397.20315058610004 0.16474734784587278 0.36523810856041816 0.0 930.9106347314173 4400.0 4400.0
8900.0 404.1093412910501 0.16177652342642834 0.3589204696678842 0.0 920.4573841595604 4450.0 4450.0
9000.0 411.13666645945005 0.15882302570259804 0.3533120159996695 0.0 910.23631049225 4500.0 4500.0
9100.0 418.1747933877999 0.1558229611540985 0.34812710647728473 0.0 900.2397625832881 4550.0 4550.0
9200.0 425.24018097090004 0.15282453876037527 0.3427908522968214 0.0 890.4604172743199 4600.0 4600.0
9300.0 432.3308175905501 0.1501481243338848 0.3359671921584293 0.0 880.8912714543791 4650.0 4650.0
9400.0 439.36044585729996 0.1473438879493812 0.329858724618647 0.0 871.5256219260436 4700.0 4700.0
9500.0 446.49642055359993 0.1449314616370666 0.3253058003758617 0.0 862.3570451787245 4750.0 4750.0
9600.0 453.6693172442 0.1424592188818435 0.31929364623854073 0.0 853.3793911235322 4800.0 4800.0
9700.0 460.84775668365 0.14000039466450453 0.31389734398302094 0.0 844.5867482330729 4850.0 4850.0
9800.0 468.105338144 0.13765368758835622 0.313011886416238 0.0 835.9734678865818 4900.0 4900.0
9900.0 475.2870441812 0.13540245857041427 0.30498830350798245 0.0 827.5341018407015 4950.0 4950.0
10000.0 482.55438051635 0.13322063829625327 0.29994083078255906 0.0 819.2634419905194 5000.0 5000.0


==> BCFW_adpative_A20_500_custom10-12-11T04-52.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 4.54829132925 14.341430482363464 16.226906135071044 0.0 38450.38562392377 11.0 100.0
200.0 8.880028372100002 8.014014789313153 9.273118067561835 0.0 19327.04697285953 21.0 200.0
300.0 13.287849369549997 5.661828564146321 6.672353669972958 0.0 12908.747200725948 31.0 300.0
400.0 17.71399011665 4.345488069628871 5.205264145849976 0.0 9691.121272187002 41.0 400.0
500.0 22.14123925995 3.572115557658923 4.353261467810512 0.0 7757.732446755598 51.0 500.0
600.0 26.556166139099997 3.0431355106707256 3.769540102906549 0.0 6467.608642316642 61.0 600.0
700.0 31.036283201299995 2.50601735751018 3.1389809573351957 0.0 5545.480187180136 71.0 700.0
800.0 35.49936142405 2.170197714956478 2.752318272767315 0.0 4853.536464226209 81.0 800.0
900.0 40.00780457155001 1.91742162436585 2.4646251248213593 0.0 4315.152731357168 91.0 900.0
1000.0 44.48988621995001 1.707919268427577 2.224308350638549 0.0 3884.3085724331468 101.0 1000.0
1100.0 49.007517104250006 1.5627369430228852 2.0681462153325185 0.0 3531.710551459436 111.0 1100.0
1200.0 53.4454389493 1.400243028002977 1.8735183022975879 0.0 3237.814602601604 121.0 1200.0
1300.0 57.85483438165001 1.299588042706079 1.7682438168124954 0.0 2989.088002486695 131.0 1300.0
1400.0 62.3014389698 1.1828829356433317 1.6292158778377377 0.0 2775.860385778696 141.0 1400.0
1500.0 66.72225343849999 1.0914005580541684 1.5256111066180522 0.0 2591.034723549554 151.0 1500.0
1600.0 71.20206403790002 1.0139849007027806 1.4374461317888123 0.0 2429.2915281788364 161.0 1600.0
1700.0 75.58996647385 0.9287894302681157 1.3315557698153266 0.0 2286.55960033512 171.0 1700.0
1800.0 80.02880331450001 0.8649983489813529 1.255262144489043 0.0 2159.673230451498 181.0 1800.0
1900.0 84.47889369720001 0.7999544669912844 1.1726743399387578 0.0 2046.1325412609042 191.0 1900.0
2000.0 88.90061089195 0.7490866466769182 1.1126541392170655 0.0 1943.9360003376587 201.0 2000.0
2100.0 93.3787456707 0.7048755723031862 1.06128196474798 0.0 1851.4651932640033 211.0 2100.0
2200.0 97.83021612409999 0.6543331502860779 0.9931586604088463 0.0 1767.39397881488 221.0 2200.0
2300.0 102.28112487714999 0.6162553471793009 0.9458016813705988 0.0 1690.6278259542166 231.0 2300.0
2400.0 106.707601656 0.5785286997810195 0.8967544068541503 0.0 1620.2542828306991 241.0 2400.0
2500.0 111.14525469615 0.5462133002390133 0.8566296721460169 0.0 1555.5063022718562 251.0 2500.0
2600.0 115.59583397830002 0.5219236016153759 0.8307267483001872 0.0 1495.7357855237874 261.0 2600.0
2700.0 120.00485032560002 0.4894438966580549 0.7841345985149332 0.0 1440.389389503624 271.0 2700.0
2800.0 124.47164769339997 0.4657113687076066 0.7550364889671649 0.0 1388.9937148663967 281.0 2800.0
2900.0 128.92262817249997 0.428626865141357 0.7021176127248909 0.0 1341.1485066976911 291.0 2900.0
3000.0 133.34823653405 0.40885304848082865 0.6775815374339145 0.0 1296.4822689043126 301.0 3000.0
3100.0 137.81944855 0.38972207425448196 0.6528692194040128 0.0 1254.6960294175842 311.0 3100.0
3200.0 142.28846290955 0.37042339461808854 0.6253293326781956 0.0 1215.5195749122086 321.0 3200.0
3300.0 146.72430673494998 0.35427885190046726 0.6048794271062325 0.0 1178.7162312313749 331.0 3300.0
3400.0 151.18674411450004 0.3369261362941335 0.579542168954377 0.0 1144.0764947453724 341.0 3400.0
3500.0 155.62969333179998 0.32341777672779626 0.5629556287080988 0.0 1111.4148135013693 351.0 3500.0
3600.0 160.12372669545 0.3109669943845425 0.5484834014300468 0.0 1080.566768465392 361.0 3600.0
3700.0 164.57392644889995 0.2962569665072838 0.5247517892984359 0.0 1051.3850842338495 371.0 3700.0
3800.0 169.03255152284999 0.28477121892338575 0.5098588220087512 0.0 1023.7385142178165 381.0 3800.0
3900.0 173.47592537315 0.2721980403172633 0.4906518555817718 0.0 997.5089176532326 391.0 3900.0
4000.0 177.98167042525 0.2628031236812959 0.4798746860155033 0.0 972.5899834278973 401.0 4000.0
4100.0 182.49636270014997 0.2528808523787315 0.4662025816473342 0.0 948.8860235374883 411.0 4100.0
4200.0 186.99208748555 0.24232455533016334 0.44925084627883993 0.0 926.3101055719628 421.0 4200.0
4300.0 191.51661386375 0.2340813845073651 0.43866612015007245 0.0 904.783731397971 431.0 4300.0
4400.0 195.98315591505 0.22410956160823692 0.4221474718169529 0.0 884.2353661711107 441.0 4400.0
4500.0 200.48148372370002 0.21704068572967095 0.41451794185045976 0.0 864.5996757377324 451.0 4500.0
4600.0 205.03945229974997 0.20945511955337995 0.403452120339011 0.0 845.8173482022991 461.0 4600.0
4700.0 209.61744032535003 0.20191026947320828 0.39136690775373073 0.0 827.8337540621574 471.0 4700.0
4800.0 214.17294571484996 0.19505831470119386 0.38139467102237273 0.0 810.599164597681 481.0 4800.0
4900.0 218.75219776324997 0.1874569492878307 0.36836854000918595 0.0 794.0677230090362 491.0 4900.0
5000.0 223.32399882799996 0.18220303709108726 0.3626537192080091 0.0 778.1971088160941 501.0 5000.0
5100.0 227.91425805635004 0.1758362532876999 0.35254679374235415 0.0 762.9486490432749 511.0 5100.0
5200.0 232.46400841100007 0.16998986043120806 0.3432324581563239 0.0 748.2863117564375 521.0 5200.0
5300.0 236.99265603990003 0.16487933008983263 0.3360846876388278 0.0 734.1770281777189 531.0 5300.0
5400.0 241.58654450530003 0.15477975168031566 0.3180953698171363 0.0 720.5932651532522 541.0 5400.0
5500.0 246.14303177735002 0.1508391557991091 0.3139972898306023 0.0 707.4999179295872 551.0 5500.0
5600.0 250.73956847250003 0.14595092238953347 0.3057308873199013 0.0 694.8740168668328 561.0 5600.0
5700.0 255.31387017680004 0.14145027072644814 0.2984459504787191 0.0 682.6908508527231 571.0 5700.0
5800.0 259.86383250779994 0.13737950570893517 0.292279452590805 0.0 670.9276455809314 581.0 5800.0
5900.0 264.42877211705 0.13288733960061794 0.2841352560370562 0.0 659.5630104476807 591.0 5900.0
6000.0 268.98645635164996 0.12984424939923206 0.28140007502895437 0.0 648.5770027040584 601.0 6000.0
6100.0 273.5521654071 0.12604051551276468 0.2749651362263572 0.0 637.9510871218874 611.0 6100.0
6200.0 278.10609308265 0.12242815766447115 0.26923233191221646 0.0 627.6677503289037 621.0 6200.0
6300.0 282.6600671808 0.11905075796093234 0.26400044214868484 0.0 617.7107519285246 631.0 6300.0
6400.0 287.21454087985 0.11516358723820466 0.2560753480643746 0.0 608.0647673003386 641.0 6400.0
6500.0 291.76371277425005 0.11259003806503216 0.2535886794633598 0.0 598.7154260651687 651.0 6500.0
6600.0 296.35891076445006 0.10928330559206037 0.24719974950426038 0.0 589.6493061269425 661.0 6600.0
6700.0 300.83988115020003 0.10641927647521868 0.24266451085739676 0.0 580.853656734148 671.0 6700.0
6800.0 305.37617923295 0.10346822879621471 0.23745683526196867 0.0 572.3166466764974 681.0 6800.0
6900.0 309.91758464275 0.10040357258228608 0.23126391063912974 0.0 564.0269628429522 691.0 6900.0
7000.0 314.47977602894997 0.09823922344012814 0.22904400746998918 0.0 555.9739947066445 701.0 7000.0
7100.0 319.08783205860004 0.09549739318469405 0.22406794775494232 0.0 548.1478057983841 711.0 7100.0
7200.0 323.63967849754994 0.09324987146742983 0.2202291543977803 0.0 540.5388872298781 721.0 7200.0
7300.0 328.2671990325501 0.09085052239328949 0.21594921405528672 0.0 533.1383702347305 731.0 7300.0
7400.0 332.8000875000499 0.08834815589192394 0.2107991716601195 0.0 525.9377725185223 741.0 7400.0
7500.0 337.3311357450999 0.08652427971162266 0.20885526671404658 0.0 518.9291005487898 751.0 7500.0
7600.0 341.92192899735 0.0840889110748748 0.2035626534754431 0.0 512.1048327304012 761.0 7600.0
7700.0 346.47268852775005 0.08217938494323393 0.2005049523254213 0.0 505.4576986435668 771.0 7700.0
7800.0 351.04772768725 0.08010310935248945 0.19646337468904979 0.0 498.98096393374186 781.0 7800.0
7900.0 355.6369868666501 0.07808015154395992 0.19225136193200293 0.0 492.66811144675876 791.0 7900.0
8000.0 360.17476482190006 0.07658266007907127 0.1908184538689103 0.0 486.5130106168508 801.0 8000.0
8100.0 364.7249480488 0.07458500694849594 0.18648853928810866 0.0 480.50985782407236 811.0 8100.0
8200.0 369.27294578560003 0.07302060683597449 0.18400357234556858 0.0 474.65302682310596 821.0 8200.0
8300.0 373.82684743345004 0.07138730354778704 0.18107490906974905 0.0 468.93729806862376 831.0 8300.0
8400.0 378.3671670048001 0.06951345709212994 0.17674839213872479 0.0 463.3576005858555 841.0 8400.0
8500.0 382.94447867955006 0.0682083767702235 0.17554199287828656 0.0 457.90912296590034 851.0 8500.0
8600.0 387.51189865245 0.06645839368979414 0.17099710186933376 0.0 452.58733283232493 861.0 8600.0
8700.0 392.01864137919995 0.06407646780951366 0.16622429531139032 0.0 447.38866591952313 871.0 8700.0
8800.0 396.50132872460006 0.06266999240220014 0.16354746258461508 0.0 442.3072490067396 881.0 8800.0
8900.0 400.98810495045 0.05997965083556962 0.1572861648479874 0.0 437.34101230033286 891.0 8900.0
9000.0 405.41678566120004 0.05894134750500799 0.15625841705326163 0.0 432.4840246903483 901.0 9000.0
9100.0 409.8757279179998 0.05756346884927825 0.1528310470486459 0.0 427.7337645463542 911.0 9100.0
9200.0 414.3624071571 0.05643755476811953 0.1509307037162497 0.0 423.0867021016674 921.0 9200.0
9300.0 418.87621954304996 0.05529410029694339 0.14918561574933406 0.0 418.5395655600353 931.0 9300.0
9400.0 423.33138473685005 0.05400907877652986 0.1454375124287401 0.0 414.0891410317605 941.0 9400.0
9500.0 427.75739336424994 0.05310445083596242 0.14455081904251063 0.0 409.73236085417386 951.0 9500.0
9600.0 432.27098474310003 0.051962355570914595 0.14179389093570202 0.0 405.466333306281 961.0 9600.0
9700.0 436.73970601285 0.050954236125793376 0.13993254770645308 0.0 401.2882094560589 971.0 9700.0
9800.0 441.2282100129999 0.04994591953071145 0.1381818203729967 0.0 397.1953445915739 981.0 9800.0
9900.0 445.66555144975 0.04888492694283855 0.1352403809968913 0.0 393.18512900172834 991.0 9900.0
10000.0 450.15247619895 0.04808753463544253 0.13459912137893146 0.0 389.2550801687514 1001.0 10000.0


==> BCFW_adpative_A20_500_custom20-12-11T04-52.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 4.4654795011 16.44568271009059 18.594247031896163 0.0 38457.17536392212 6.0 100.0
200.0 8.769259019749999 9.878560312019498 11.47179927530579 0.0 19331.984300769025 11.0 200.0
300.0 13.095439488399998 6.77179735581799 8.052048148813364 0.0 12912.551735022755 16.0 300.0
400.0 17.393884248 4.842028299150369 5.864312513601964 0.0 9694.250694642926 21.0 400.0
500.0 21.69373326605 3.995291395355906 4.940197118324863 0.0 7760.35364083382 26.0 500.0
600.0 26.079320201349997 3.224695256928758 4.053708203176687 0.0 6469.855840129521 31.0 600.0
700.0 30.382880646549996 2.701529187619543 3.4544821238800325 0.0 5547.453974695023 36.0 700.0
800.0 34.713450917299994 2.3252748329311004 3.035925313514395 0.0 4855.2984805974875 41.0 800.0
900.0 39.023183700649994 1.9077576786266586 2.5020327134978073 0.0 4316.737077438939 46.0 900.0
1000.0 43.347477492950006 1.748184322145726 2.3379797772016286 0.0 3885.7390767526854 51.0 1000.0
1100.0 47.67908840925001 1.5858186434430321 2.152695612526565 0.0 3533.0175251240776 56.0 1100.0
1200.0 51.955098887099986 1.4378118888297282 1.9842593349129227 0.0 3239.020657748806 61.0 1200.0
1300.0 56.25096385715 1.305483469663885 1.8506065983590756 0.0 2990.2076803026603 66.0 1300.0
1400.0 60.531179931400004 1.1445718279585981 1.6169341415483678 0.0 2776.900382411268 71.0 1400.0
1500.0 64.84589505665001 1.0626441315816124 1.5261379833395232 0.0 2592.003898796575 76.0 1500.0
1600.0 69.20272156325001 0.9807507759204686 1.4287070997746665 0.0 2430.199074037024 81.0 1600.0
1700.0 73.4572330113 0.910943603455148 1.3472628601902552 0.0 2287.4138499769715 86.0 1700.0
1800.0 77.73397014010001 0.8457072919046722 1.2789904752139865 0.0 2160.480743102525 91.0 1800.0
1900.0 82.02084841784999 0.7639013262343048 1.1537353174053666 0.0 2046.8970584300587 96.0 1900.0
2000.0 86.30913987944999 0.7220656985864833 1.1089955690118196 0.0 1944.6608636264598 101.0 2000.0
2100.0 90.58934089735001 0.6728249967912605 1.0449781696240263 0.0 1852.1543405096086 106.0 2100.0
2200.0 94.85337292199999 0.6358200187463012 1.0031062825519457 0.0 1768.0514166379921 111.0 2200.0
2300.0 99.11467462924998 0.598727001895742 0.9622124670803741 0.0 1691.2568430743845 116.0 2300.0
2400.0 103.39529138610001 0.5471275026376127 0.8784070600424817 0.0 1620.856739038268 121.0 2400.0
2500.0 107.66443693419998 0.5199373087024275 0.8473854042820481 0.0 1556.0835765349334 126.0 2500.0
2600.0 111.96791760750003 0.49370116611036774 0.815062571528372 0.0 1496.2898251199456 131.0 2600.0
2700.0 116.2059540397 0.4684496883667297 0.7867699773629873 0.0 1440.92255109872 136.0 2700.0
2800.0 120.48301944759999 0.4442461101595935 0.7609485676744092 0.0 1389.5077220202531 141.0 2800.0
2900.0 124.7480399975 0.4123312614799951 0.7203075203344759 0.0 1341.6360996410422 146.0 2900.0
3000.0 129.01156510745002 0.3938350533789951 0.6783325357092316 0.0 1296.9532185846435 151.0 3000.0
3100.0 133.30743991830002 0.3764604006159147 0.6565237886877716 0.0 1255.1514461118495 156.0 3100.0
3200.0 137.58403651204998 0.3601670054252427 0.6370175888652787 0.0 1215.9609110146755 161.0 3200.0
3300.0 141.83550030995 0.3426513235344205 0.6419449257113238 0.0 1179.1443110868677 166.0 3300.0
3400.0 146.1109301921 0.32210850436824723 0.5781785037722008 0.0 1144.4917694138364 171.0 3400.0
3500.0 150.365998252 0.3098667353668846 0.5637050579422973 0.0 1111.8179246513741 176.0 3500.0
3600.0 154.63173806560002 0.29597052347194697 0.5432728782701635 0.0 1080.9583068746176 181.0 3600.0
3700.0 158.85675521605 0.28448069843275325 0.5293288689358329 0.0 1051.7659263864716 186.0 3700.0
3800.0 163.15970151720006 0.27250018891383976 0.5339182843135202 0.0 1024.1092960729359 191.0 3800.0
3900.0 167.39212748505003 0.2574191699849317 0.4851350560147048 0.0 997.869993390136 196.0 3900.0
4000.0 171.66496206130006 0.24913787928950107 0.47757231296992664 0.0 972.9417043388542 201.0 4000.0
4100.0 175.94887933139998 0.24024860175884255 0.4654846544505239 0.0 949.2289000594899 206.0 4100.0
4200.0 180.1472242629 0.22485205693518256 0.43893383919353274 0.0 926.6477721544966 211.0 4200.0
4300.0 184.41680373485002 0.214947687005394 0.4392732797459633 0.0 905.1132536959204 216.0 4300.0
4400.0 188.6503933937 0.20580845180899837 0.4070465623696247 0.0 884.5569080078786 221.0 4400.0
4500.0 192.8828231362 0.1990376033236046 0.3986049411894678 0.0 864.9135593545884 226.0 4500.0
4600.0 197.15043703804997 0.19279030894144059 0.39022450052594 0.0 846.1239213452646 231.0 4600.0
4700.0 201.3661844185 0.18646090161248746 0.3864836755323685 0.0 828.1335446162653 236.0 4700.0
4800.0 205.62284161860003 0.17947613741588508 0.40806643122899056 0.0 810.8924652223774 241.0 4800.0
4900.0 209.84062637380003 0.17168827679544313 0.35552922267975867 0.0 794.3546426872364 246.0 4900.0
5000.0 214.1097942813 0.1670891006691952 0.35115656651666616 0.0 778.4779073500268 251.0 5000.0
5100.0 218.41806539279997 0.16192896238610055 0.34372757107063434 0.0 763.2235570935377 256.0 5100.0
5200.0 222.62465644340006 0.1572228289288267 0.3378331300683153 0.0 748.5556997798197 261.0 5200.0
5300.0 226.8274391971 0.1511607117816905 0.3515925503774826 0.0 734.4411777981119 266.0 5300.0
5400.0 231.07926413415004 0.14507304609135102 0.3144358205566896 0.0 720.8490921259246 271.0 5400.0
5500.0 235.32711584714997 0.14133057029509583 0.31032286407096843 0.0 707.7509058038435 276.0 5500.0
5600.0 239.59388503545006 0.1367997434275245 0.30291086074722434 0.0 695.1203376060064 281.0 5600.0
5700.0 243.85587955885003 0.1325877372197259 0.2966794869301074 0.0 682.9327656059343 286.0 5700.0
5800.0 248.1050273723 0.12393034170919479 0.2982461278997044 0.0 671.1695528092561 291.0 5800.0
5900.0 252.28378144619995 0.11976324443321444 0.2700227723726266 0.0 659.8005254019395 296.0 5900.0
6000.0 256.52941395989995 0.11675905787948031 0.2662427203689902 0.0 648.8102658429591 301.0 6000.0
6100.0 260.76674335455004 0.113811777724474 0.26230147997041947 0.0 638.1802081534204 306.0 6100.0
6200.0 265.00102295975 0.11058912599590076 0.25719085402792713 0.0 627.892942568983 311.0 6200.0
6300.0 269.23385278694997 0.10694317370646922 0.258551475196588 0.0 617.9321507573887 316.0 6300.0
6400.0 273.4575059813 0.10359174113964238 0.24298629733248087 0.0 608.2824383055753 321.0 6400.0
6500.0 277.6953176944 0.10100511971193252 0.23953860239450497 0.0 598.9294692974094 326.0 6500.0
6600.0 281.92942827545 0.0985651504954943 0.23582067632044326 0.0 589.8598281111437 331.0 6600.0
6700.0 286.1805967574 0.09618054874291547 0.23246351595661746 0.0 581.0608443944884 336.0 6700.0
6800.0 290.41053319810004 0.09305602504366348 0.23531317724305767 0.0 572.5205889687804 341.0 6800.0
6900.0 294.6624786757 0.09024238656422 0.2195669826616613 0.0 564.2277190477926 346.0 6900.0
7000.0 298.8466481734 0.0882461043518256 0.2168622426850979 0.0 556.1716433034095 351.0 7000.0
7100.0 303.1191113397 0.08604230852027467 0.21318400534384555 0.0 548.3424445238428 356.0 7100.0
7200.0 307.2962733374499 0.08397425494894929 0.21033056412349643 0.0 540.7306558754309 361.0 7200.0
7300.0 311.5480439557001 0.08155504549888672 0.22496190420712087 0.0 533.3273498859497 366.0 7300.0
7400.0 315.80689772265 0.07757721978340272 0.19708064203858466 0.0 526.125092678687 371.0 7400.0
7500.0 320.0442185803 0.07608156845905235 0.1935186934099327 0.0 519.113682719225 376.0 7500.0
7600.0 324.38248939555007 0.07438522322273795 0.190869267560827 0.0 512.2867363236783 381.0 7600.0
7700.0 328.6181633561501 0.07268037177762998 0.1879947689147719 0.0 505.6370618364093 386.0 7700.0
7800.0 332.90787869265 0.07019840856862743 0.19507880335228583 0.0 499.15784990209374 391.0 7800.0
7900.0 337.19902467525 0.06878053649359193 0.17919054104014137 0.0 492.8425586041395 396.0 7900.0
8000.0 341.41920284475003 0.06742927989479156 0.17712185974773287 0.0 486.6850636680219 401.0 8000.0
8100.0 345.7402245423 0.06610638084966786 0.17544367929500249 0.0 480.6795723980952 406.0 8100.0
8200.0 349.9704599915 0.06461662229643139 0.17268555983688455 0.0 474.8205213939373 411.0 8200.0
8300.0 354.22015850235 0.06252028794399223 0.1728194428033976 0.0 469.1026270659683 416.0 8300.0
8400.0 358.54782464974994 0.06098958521291374 0.16313068278739523 0.0 463.52077117211485 421.0 8400.0
8500.0 362.7374001929 0.059917041596816344 0.1625213220019373 0.0 458.0701752110425 426.0 8500.0
8600.0 367.0929526855501 0.05879678857941327 0.16015718804437087 0.0 452.74631329857846 431.0 8600.0
8700.0 371.2693259895999 0.057510264289849566 0.157637450326237 0.0 447.5448093813935 436.0 8700.0
8800.0 375.55269775860006 0.05581825990288179 0.15561013712567862 0.0 442.4615017996006 441.0 8800.0
8900.0 379.7656211721 0.05456603784018782 0.14973678831794318 0.0 437.4923385498515 446.0 8900.0
9000.0 384.05267483385 0.05367971327509158 0.14865011141025905 0.0 432.6335437320275 451.0 9000.0
9100.0 388.27359087135005 0.052741653419092184 0.14751134968823004 0.0 427.8815181534504 456.0 9100.0
9200.0 392.52229958130005 0.051667319032534076 0.14540936523144216 0.0 423.23277858790925 461.0 9200.0
9300.0 396.7257185673 0.050251252948360435 0.17015103172379048 0.0 418.6839977908154 466.0 9300.0
9400.0 400.9939738252 0.048489088446806 0.13641271060949584 0.0 414.232535333529 471.0 9400.0
9500.0 405.2184420686 0.047691848141969785 0.13532920550271704 0.0 409.87411473786875 476.0 9500.0
9600.0 409.4700560769501 0.04686524620091112 0.1341460370048474 0.0 405.6064830231834 481.0 9600.0
9700.0 413.7246075725001 0.04600272959583875 0.13249378749428625 0.0 401.426826398567 486.0 9700.0
9800.0 417.9218337932999 0.04481856035152252 0.1294988131495008 0.0 397.3324601591118 491.0 9800.0
9900.0 422.13873703685005 0.04335928802175502 0.12490865649761085 0.0 393.321265004466 496.0 9900.0
10000.0 426.42279526095 0.042653590467134274 0.123614659893866 0.0 389.38972327475244 501.0 10000.0


==> BCFW_adpative_A20_500_custom5-12-11T04-52.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 4.684176833499999 13.16355797181933 14.888131929615394 0.0 38443.92527709801 21.0 100.0
200.0 9.101459078949997 10.494744395640947 12.219258853439504 0.0 19324.39884970679 41.0 200.0
300.0 13.569388225800001 8.246478531122456 9.871983246330355 0.0 12907.99780560367 61.0 300.0
400.0 18.00891852345 6.237926221775131 7.687469832931464 0.0 9691.226776498455 81.0 400.0
500.0 22.686135657449995 4.864669180848472 6.166094320747506 0.0 7758.23377654808 101.0 500.0
600.0 27.32431278285 3.819014900849448 4.965917666139078 0.0 6468.275250124881 121.0 600.0
700.0 32.08715769895 2.981358013800675 3.9813483218443055 0.0 5546.196931325764 141.0 700.0
800.0 36.849544333400004 2.3043094204950387 3.1264065882329835 0.0 4854.233183471192 161.0 800.0
900.0 41.7031132046 1.7595128753400797 2.416968725606254 0.0 4315.780033488859 181.0 900.0
1000.0 46.4362729307 1.3735074751175176 1.8935120230484608 0.0 3884.8480119809933 201.0 1000.0
1100.0 51.32292787480001 1.1555494032400917 1.5701050820288571 0.0 3532.1598948029873 221.0 1100.0
1200.0 56.234949249850004 1.0331179863918563 1.4015121902485117 0.0 3238.185301079889 241.0 1200.0
1300.0 61.07051933739999 0.9476829746478724 1.3091304507095765 0.0 2989.3930490939088 261.0 1300.0
1400.0 65.96370422065 0.8826859970619438 1.2277228501394246 0.0 2776.1110591587108 281.0 1400.0
1500.0 70.82849167595 0.8270434500464059 1.166428455119824 0.0 2591.2426261438513 301.0 1500.0
1600.0 75.72688709849999 0.7774033133784675 1.090811650904807 0.0 2429.464206022566 321.0 1600.0
1700.0 80.5527159079 0.7306570771449523 1.0326075214608945 0.0 2286.703561488789 341.0 1700.0
1800.0 85.46202624005 0.6864749362811382 0.9988691411952285 0.0 2159.7935628200275 361.0 1800.0
1900.0 90.2566391163 0.6495704272431333 0.9434885662561572 0.0 2046.2329455480321 381.0 1900.0
2000.0 95.11803581514998 0.6160010803289123 0.8987474254464214 0.0 1944.020534430997 401.0 2000.0
2100.0 99.98178290569999 0.5862348713985084 0.8596090293059415 0.0 1851.536042436077 421.0 2100.0
2200.0 104.86026394929999 0.5561447294402949 0.8211031636778763 0.0 1767.4536469409386 441.0 2200.0
2300.0 109.70015664260002 0.5290678271392217 0.8047167626034344 0.0 1690.6780606642878 461.0 2300.0
2400.0 114.59241122110002 0.5050838398533245 0.7693056329881812 0.0 1620.296645883728 481.0 2400.0
2500.0 119.45669454915 0.48272887938265024 0.7386007496363274 0.0 1555.5423019873165 501.0 2500.0
2600.0 124.29533856904997 0.46163383070524516 0.7090076179001648 0.0 1495.766013608182 521.0 2600.0
2700.0 129.21882235469997 0.4406740789475 0.6819432213147504 0.0 1440.414887879637 541.0 2700.0
2800.0 134.07015548899997 0.4213180946210267 0.6698055812168324 0.0 1389.0151208289303 561.0 2800.0
2900.0 138.917936646 0.40393029245986733 0.6419786157120307 0.0 1341.1582520687125 581.0 2900.0
3000.0 143.76695926354998 0.3877634969668775 0.6210970389458084 0.0 1296.4900289798497 601.0 3000.0
3100.0 148.6409656802 0.37227121434124566 0.5986333691238658 0.0 1254.702022682703 621.0 3100.0
3200.0 153.53898072559997 0.3569351103251976 0.5781972673998828 0.0 1215.5242731864428 641.0 3200.0
3300.0 158.38796857975004 0.34227569044419237 0.5734580641495125 0.0 1178.7195808731233 661.0 3300.0
3400.0 163.2700090795 0.32936587362695335 0.5487246795392718 0.0 1144.0787409993682 681.0 3400.0
3500.0 168.1513824933 0.31694481352372045 0.5295095536706527 0.0 1111.4163925220378 701.0 3500.0
3600.0 173.0496570485 0.30524326907665555 0.5124270291603635 0.0 1080.5676046275457 721.0 3600.0
3700.0 177.92788073474998 0.2940948148588364 0.4975408291608946 0.0 1051.3854508208985 741.0 3700.0
3800.0 182.79543762564998 0.2827005829424317 0.5188645516417802 0.0 1023.7383410559489 761.0 3800.0
3900.0 187.73882331879997 0.2727748122826089 0.4755044217889872 0.0 997.5083209873673 781.0 3900.0
4000.0 192.63786196745 0.2632835142472503 0.4599879339797517 0.0 972.589142667624 801.0 4000.0
4100.0 197.5183568465 0.25421715194792843 0.4442055102609877 0.0 948.884955813079 821.0 4100.0
4200.0 202.41941618335002 0.24559313072720937 0.4328456116815863 0.0 926.3089285938165 841.0 4200.0
4300.0 207.33781184405007 0.2370943071405387 0.4388022036347087 0.0 904.7823784644751 861.0 4300.0
4400.0 212.2044087451 0.22918546340833953 0.4138218180838812 0.0 884.233879013259 881.0 4400.0
4500.0 217.09764277689996 0.22198673945313177 0.4020765954731818 0.0 864.598184242307 901.0 4500.0
4600.0 222.1024198527 0.21430608849546845 0.3914557793431161 0.0 845.8159423488111 921.0 4600.0
4700.0 227.10546293115 0.20788617514291857 0.38059799415113293 0.0 827.8323802185837 941.0 4700.0
4800.0 232.01190434695 0.20118835232811888 0.3818523504766506 0.0 810.597764199539 961.0 4800.0
4900.0 236.9913788837 0.19499149527695944 0.36480727655022527 0.0 794.066282522826 981.0 4900.0
5000.0 241.95379249850004 0.18922558021854757 0.35657766443683137 0.0 778.1957636820657 1001.0 5000.0
5100.0 246.93699044714998 0.18355766748255276 0.34661605582748295 0.0 762.9473305869791 1021.0 5100.0
5200.0 251.89458521710003 0.17814684673636202 0.3391106275471346 0.0 748.285100229837 1041.0 5200.0
5300.0 256.8357745267 0.1728513256145558 0.33934291294282193 0.0 734.1758901112414 1061.0 5300.0
5400.0 261.8198960025 0.16785203110343447 0.3264236156267295 0.0 720.5890193653769 1081.0 5400.0
5500.0 266.83398222619996 0.16308285422925645 0.31820001992506153 0.0 707.4959888706178 1101.0 5500.0
5600.0 271.81935036695 0.15839025653095098 0.3101010591107268 0.0 694.8703595122759 1121.0 5600.0
5700.0 276.8584452092 0.15409858656736738 0.3045684682176072 0.0 682.687529728579 1141.0 5700.0
5800.0 281.8316068832 0.14973745374613218 0.30292066137130047 0.0 670.9245870434489 1161.0 5800.0
5900.0 286.80241346305 0.14561571955879893 0.2946184383485455 0.0 659.5602285754842 1181.0 5900.0
6000.0 291.8280835945501 0.1416403277591668 0.2869036967377731 0.0 648.5745335445725 1201.0 6000.0
6100.0 296.8115233191501 0.13795452745502848 0.28020118604332056 0.0 637.9488426015093 1221.0 6100.0
6200.0 301.78160971380004 0.1342876784907262 0.2745963523185798 0.0 627.6657774696139 1241.0 6200.0
6300.0 306.8018187318 0.13074908020554657 0.271722691101223 0.0 617.7089947017078 1261.0 6300.0
6400.0 311.8165534363 0.12738174895696214 0.2658165440361328 0.0 608.0632370712455 1281.0 6400.0
6500.0 316.80719957599996 0.12413689407085367 0.2620614628472677 0.0 598.7141686470254 1301.0 6500.0
6600.0 321.84945141214996 0.12090353493658923 0.25424123396038045 0.0 589.6482777080013 1321.0 6600.0
6700.0 326.84807917284996 0.1179280561338327 0.2497844166707222 0.0 580.8528789971641 1341.0 6700.0
6800.0 331.8812829162499 0.11491052343834025 0.2491153703610403 0.0 572.316045545037 1361.0 6800.0
6900.0 336.91527353655 0.11204960099449188 0.24174272071958836 0.0 564.0265713674315 1381.0 6900.0
7000.0 341.96119107454996 0.10929895280680386 0.23673999563191814 0.0 555.97384670614 1401.0 7000.0
7100.0 347.02709664515 0.10669987029154167 0.23216348822064728 0.0 548.1478550910183 1421.0 7100.0
7200.0 352.06007643469997 0.10409699811784312 0.2278623105305709 0.0 540.5391595574423 1441.0 7200.0
7300.0 357.1582411002 0.10147887208253423 0.22501139930671094 0.0 533.1388410948946 1461.0 7300.0
7400.0 362.18136209900007 0.09908459328283253 0.22191587676342756 0.0 525.938432322431 1481.0 7400.0
7500.0 367.2260484222499 0.09679414018608934 0.21673578416987951 0.0 518.9299635626211 1501.0 7500.0
7600.0 372.30366452839996 0.09451087481905981 0.21206298495961415 0.0 512.1058485263515 1521.0 7600.0
7700.0 377.3919000479 0.09234567745396476 0.20856700695789127 0.0 505.4589117035445 1541.0 7700.0
7800.0 382.4778966698001 0.09026491283264962 0.2086729670534538 0.0 498.9823227004749 1561.0 7800.0
7900.0 387.50613333585005 0.08819730004273646 0.20570103089611277 0.0 492.66964711586115 1581.0 7900.0
8000.0 392.59142595004994 0.08619747370262335 0.19857589750973106 0.0 486.5147241357622 1601.0 8000.0
8100.0 397.67262403725 0.0842919696065636 0.19495998073572865 0.0 480.5117142136295 1621.0 8100.0
8200.0 402.73287552155 0.08249728688483121 0.19301069059258186 0.0 474.6550627081191 1641.0 8200.0
8300.0 407.831766509 0.08069580940379183 0.1906598198511635 0.0 468.9394625665542 1661.0 8300.0
8400.0 412.87073589144995 0.07892758924400403 0.18711920184356048 0.0 463.35989872030956 1681.0 8400.0
8500.0 417.9032298133499 0.07726371842151855 0.1835815898993906 0.0 457.91157429056847 1701.0 8500.0
8600.0 423.01487810115 0.07567067865543033 0.18051702282347076 0.0 452.58990662666747 1721.0 8600.0
8700.0 428.09385166910005 0.07412504011699259 0.17797724276987537 0.0 447.39052380243805 1741.0 8700.0
8800.0 433.1702898298501 0.07257659328752238 0.17638477787886533 0.0 442.3092551898125 1761.0 8800.0
8900.0 438.21221121505005 0.07103187593936541 0.17266297342944592 0.0 437.34213820475765 1781.0 8900.0
9000.0 443.28481042924994 0.06956854548685659 0.17039346433690936 0.0 432.48536381188353 1801.0 9000.0
9100.0 448.39874874094994 0.06815433063355389 0.16739752656830134 0.0 427.7352935720687 1821.0 9100.0
9200.0 453.4485008642499 0.06681145339142905 0.16525246572337532 0.0 423.0884409526208 1841.0 9200.0
9300.0 458.48117076585004 0.06543028340631166 0.16374369272357103 0.0 418.5414704411585 1861.0 9300.0
9400.0 463.53772256955006 0.0640972522185083 0.1605491631227013 0.0 414.0912150545021 1881.0 9400.0
9500.0 468.6067264224001 0.06285601190112446 0.15825839590518873 0.0 409.7346127133851 1901.0 9500.0
9600.0 473.7202788295999 0.06160589275714259 0.15564855218783874 0.0 405.46874489059405 1921.0 9600.0
9700.0 478.8383316600499 0.06045255405170147 0.15380884427745903 0.0 401.29079877243566 1941.0 9700.0
9800.0 483.8928429619 0.05923314157149155 0.15292015200375372 0.0 397.1980762926499 1961.0 9800.0
9900.0 488.94079355224994 0.058085554155903565 0.14943446623176698 0.0 393.1880096215857 1981.0 9900.0
10000.0 494.03847439494996 0.05697997201403 0.1474460749664415 0.0 389.2581135995156 2001.0 10000.0


==> BCFW_adpative_A20_500_cyclic-12-11T04-52.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 4.908607963050001 60.69378989311184 63.46248978595838 0.0 43760.76665936321 50.0 51.0
200.0 9.565280050349998 23.649536254634363 27.152130728588862 0.0 22014.034074839175 100.0 101.0
300.0 14.37887584435 19.437769995688434 21.064421141170662 0.0 14708.011356064497 150.0 151.0
400.0 19.1605369068 14.580047901690147 16.111497083919893 0.0 11044.726717775584 200.0 201.0
500.0 23.964048252300003 11.754289380966036 13.148873056746902 0.0 8843.000604609635 250.0 251.0
600.0 28.78541507715 10.086232284504376 11.42378265587855 0.0 7373.588789564601 300.0 301.0
700.0 33.584123896950004 8.702957107529866 9.997153140271665 0.0 6323.1914560410105 350.0 351.0
800.0 38.46479669315001 7.1829072088431145 8.375701497908857 0.0 5534.869932957264 400.0 401.0
900.0 43.3132774811 6.207106388057907 7.34214144621284 0.0 4921.390489003557 450.0 451.0
1000.0 48.256300936749994 5.494613163534442 6.586404024621016 0.0 4430.399178942194 500.0 501.0
1100.0 53.162493160400004 4.81007596434725 5.874048212404747 0.0 4028.529872553062 550.0 551.0
1200.0 58.12114929485 4.3721648639441595 5.361798715648109 0.0 3693.531655353583 600.0 601.0
1300.0 63.104559007 4.0389008680044896 5.0181748077670445 0.0 3410.001598903954 650.0 651.0
1400.0 68.12820346474999 3.7410310841573917 4.7081738396615656 0.0 3166.923502389592 700.0 701.0
1500.0 73.22694411859999 3.476179688934385 4.430345703503333 0.0 2956.2144377226714 750.0 751.0
1600.0 78.2223218449 3.2435980259279598 4.186238965773905 0.0 2771.811305542799 800.0 801.0
1700.0 83.2911430103 3.0343450333438406 3.966295575115363 0.0 2609.076240139575 850.0 851.0
1800.0 88.32093579045 2.833012814780573 3.750170216492041 0.0 2464.4006759392223 900.0 901.0
1900.0 93.39216488410001 2.638887578760917 3.540309271218784 0.0 2334.9350449612643 950.0 951.0
2000.0 98.55264200635001 2.460968376651288 3.342190928960296 0.0 2218.3994534289627 1000.0 1001.0
2100.0 103.77794941185 2.3049090330580624 3.1677108067765287 0.0 2112.948554522867 1050.0 1051.0
2200.0 108.94093135419999 2.162168105996088 3.008328152737392 0.0 2017.0724276225253 1100.0 1101.0
2300.0 114.2491176574 2.0238296072879782 2.8510708746673523 0.0 1929.52304266541 1150.0 1151.0
2400.0 119.56075346970002 1.8979441189816542 2.70756061862437 0.0 1849.2603869616767 1200.0 1201.0
2500.0 125.01556921355002 1.7813560567053521 2.5734840380686057 0.0 1775.4108205415578 1250.0 1251.0
2600.0 130.46638512044998 1.676989288860795 2.4485411962529327 0.0 1707.2350624051837 1300.0 1301.0
2700.0 136.01403676195 1.5810835188420107 2.3354672646712147 0.0 1644.1033832909773 1350.0 1351.0
2800.0 141.64392719825 1.4895123341380527 2.226175769140563 0.0 1585.4757793431747 1400.0 1401.0
2900.0 147.3214275643 1.4072610471041225 2.128332371115999 0.0 1530.8867069221362 1450.0 1451.0
3000.0 153.07863136385004 1.330574938058796 2.0363112444097107 0.0 1479.932736855344 1500.0 1501.0
3100.0 158.9183976832 1.2581307519259444 1.946069499192011 0.0 1432.2623287416336 1550.0 1551.0
3200.0 164.85394013274998 1.1920158671674248 1.8650622884219792 0.0 1387.5679298667558 1600.0 1601.0
3300.0 170.8642623826 1.129241283270574 1.7868244163964095 0.0 1345.579236135525 1650.0 1651.0
3400.0 176.91094475434994 1.0722494897825445 1.716239415500009 0.0 1306.0577361887188 1700.0 1701.0
3500.0 183.05389721975 1.0184605742256654 1.649267670913197 0.0 1268.7921460146604 1750.0 1751.0
3600.0 189.35627470094997 0.96830832215662 1.5836933784128866 0.0 1233.5946209057092 1800.0 1801.0
3700.0 195.69510226750003 0.922070884598478 1.5246957846390587 0.0 1200.2976384627696 1850.0 1851.0
3800.0 202.06727100369997 0.8782853474611885 1.4682591444314774 0.0 1168.7512889189497 1900.0 1901.0
3900.0 208.5333621534 0.837370143197165 1.415694087319316 0.0 1138.8210255548845 1950.0 1951.0
4000.0 215.0344757718 0.7994083946645592 1.3661911802434443 0.0 1110.3857462621072 2000.0 2001.0
4100.0 221.64967352280001 0.763799932467648 1.3185078646920245 0.0 1083.3361582687442 2050.0 2051.0
4200.0 228.3071744132 0.7305594471210862 1.2747353515880833 0.0 1057.5733670931058 2100.0 2101.0
4300.0 234.92078384079997 0.6988732159041585 1.2325158831640532 0.0 1033.0076772843624 2150.0 2151.0
4400.0 241.55428607019994 0.66920719373965 1.1932759429877406 0.0 1009.557527414769 2200.0 2201.0
4500.0 248.30314449365 0.6413343079769778 1.1558967592925526 0.0 987.1486160675739 2250.0 2251.0
4600.0 255.02823544345 0.6145149816047727 1.118181364332896 0.0 965.713074593216 2300.0 2301.0
4700.0 261.8097223401 0.5896613849820722 1.084325179346739 0.0 945.1888255303376 2350.0 2351.0
4800.0 268.58532652545 0.5653853092649337 1.0508819511501488 0.0 925.5189580663058 2400.0 2401.0
4900.0 275.43585822585 0.5425399782463974 1.0191670306964977 0.0 906.6511951332592 2450.0 2451.0
5000.0 282.2801387394 0.5208566479583249 0.9887725397030668 0.0 888.5374460084091 2500.0 2501.0
5100.0 289.20532269305 0.5004104788232976 0.958726023098637 0.0 871.1333878812441 2550.0 2551.0
5200.0 296.1710763265 0.48094885125354214 0.9309540653855362 0.0 854.3981130328668 2600.0 2601.0
5300.0 303.1881503523501 0.4623409589188596 0.9042111399826552 0.0 838.29379440316 2650.0 2651.0
5400.0 310.18018904710004 0.4447700122502375 0.8787303625733704 0.0 822.785402616267 2700.0 2701.0
5500.0 317.2163688888999 0.4280407898459345 0.8547350457753733 0.0 807.840460899458 2750.0 2751.0
5600.0 324.30719865205003 0.4119301111378917 0.8296854363875493 0.0 793.4288010672475 2800.0 2801.0
5700.0 331.4194719635 0.39672078918751186 0.8070188711490582 0.0 779.5223748771382 2850.0 2851.0
5800.0 338.56411034045 0.3820507678519947 0.784980024082719 0.0 766.0950682882943 2900.0 2901.0
5900.0 345.63718310915 0.368050756975398 0.7639434649950503 0.0 753.1225378508294 2950.0 2951.0
6000.0 352.7535623230999 0.35476060076744365 0.7436488496236745 0.0 740.5820578483499 3000.0 3001.0
6100.0 359.92592298435005 0.3420626896720199 0.7228899030776739 0.0 728.4523984587235 3050.0 3051.0
6200.0 367.05301012995 0.32992703975771615 0.7039814578483983 0.0 716.7136920967954 3100.0 3101.0
6300.0 374.19674835419994 0.31826835634442396 0.6855617867704892 0.0 705.347335975933 3150.0 3151.0
6400.0 381.3612698398 0.307062316769951 0.6678429046416516 0.0 694.3358874546143 3200.0 3201.0
6500.0 388.5666191984 0.29641112774277195 0.6510740991317018 0.0 683.6629772846665 3250.0 3251.0
6600.0 395.7638107729501 0.28620619578830875 0.6333579235744325 0.0 673.3132278300777 3300.0 3301.0
6700.0 402.9468621182999 0.27654975304742657 0.6174740816892718 0.0 663.2721800469707 3350.0 3351.0
6800.0 410.28340900855 0.26714110596938434 0.6019754637322751 0.0 653.5262243883044 3400.0 3401.0
6900.0 417.57050559959987 0.2581143642422211 0.5869434625816017 0.0 644.0625370780648 3450.0 3451.0
7000.0 424.85939749295005 0.24955430368907444 0.5725736791242971 0.0 634.8690296323775 3500.0 3501.0
7100.0 432.22651775454995 0.24128971815218456 0.5575755309212868 0.0 625.9342943454546 3550.0 3551.0
7200.0 439.57022836224985 0.23347192848424386 0.5440551344610827 0.0 617.247554881607 3600.0 3601.0
7300.0 446.96747350275007 0.2259584268539867 0.5311902121912727 0.0 608.7986301056312 3650.0 3651.0
7400.0 454.3123452257 0.21871412496245646 0.5185898085234094 0.0 600.5778844669326 3700.0 3701.0
7500.0 461.71126195825 0.21187871493718355 0.5067403548240949 0.0 592.5761971506141 3750.0 3751.0
7600.0 469.12603658985 0.20522237443921068 0.4940372444411095 0.0 584.78492791995 3800.0 3801.0
7700.0 476.53592159615 0.1988786065201906 0.48259192713127036 0.0 577.1958805959838 3850.0 3851.0
7800.0 484.01286887835005 0.19269073242677476 0.4714005504854974 0.0 569.8012838558083 3900.0 3901.0
7900.0 491.47235470715003 0.18680244143938998 0.46067546955372396 0.0 562.5937582662245 3950.0 3951.0
8000.0 498.9607163824001 0.18114419030808665 0.45022231598136975 0.0 555.5662923258822 4000.0 4001.0
8100.0 506.61014088724994 0.17578304243490178 0.4394587481574387 0.0 548.7122228201132 4050.0 4051.0
8200.0 514.1857115578499 0.17063653727108227 0.4298198581029567 0.0 542.0252107290489 4100.0 4101.0
8300.0 521.79825607005 0.16562576230173548 0.4203903067759562 0.0 535.4992215723363 4150.0 4151.0
8400.0 529.4354579525 0.16082802859885997 0.41124204077696697 0.0 529.128508062491 4200.0 4201.0
8500.0 537.0392329904498 0.15623635378001488 0.40266200092375115 0.0 522.9075926582532 4250.0 4251.0
8600.0 544.7840869459 0.15183604591583508 0.3931038475468751 0.0 516.8312538125742 4300.0 4301.0
8700.0 552.37994143155 0.14759737134962628 0.384749774443512 0.0 510.8945090162351 4350.0 4351.0
8800.0 560.0280276568002 0.14353096931292492 0.3768192704328915 0.0 505.09260312664554 4400.0 4401.0
8900.0 567.6663391439499 0.13957433008535425 0.36883563855131385 0.0 499.4209937912578 4450.0 4451.0
9000.0 575.34399573195 0.1357501591687037 0.36151048883450027 0.0 493.87533875844287 4500.0 4501.0
9100.0 583.03050617205 0.13209339337253095 0.3530353458703901 0.0 488.45148834231617 4550.0 4551.0
9200.0 590.7822812659499 0.1286215279508772 0.34583887447683187 0.0 483.1454737936334 4600.0 4601.0
9300.0 598.5493432897999 0.12524300493144727 0.33892366423089637 0.0 477.9534968007005 4650.0 4651.0
9400.0 606.3240468588999 0.12199830828670169 0.3322194227959145 0.0 472.87192048584734 4700.0 4701.0
9500.0 614.11213012505 0.11886067909227019 0.3257681696740383 0.0 467.897259404375 4750.0 4751.0
9600.0 621.9713656038499 0.11585982054408472 0.3186164784724656 0.0 463.0261749295235 4800.0 4801.0
9700.0 629.6942230100001 0.1129394728229683 0.3122225455826427 0.0 458.2554650654768 4850.0 4851.0
9800.0 637.5432441247 0.11011412516189756 0.30614444455530887 0.0 453.58205884990423 4900.0 4901.0
9900.0 645.3682525122001 0.10740705263433112 0.30031752077314555 0.0 449.00301005896154 4950.0 4951.0
10000.0 653.2157951133499 0.10480345958557302 0.29462609725087263 0.0 444.51548907356363 5000.0 5001.0


==> BCFW_adpative_A20_500_ecyc20-12-11T04-52.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 4.579223348950002 20.093414279429613 21.76497663156628 0.0 49656.108375081516 6.0 95.0
200.0 8.92611656845 11.890082912614215 13.21795118515394 0.0 24960.466345949135 11.0 190.0
300.0 13.26464843695 8.673604649241181 9.880176435340351 0.0 16671.74320797153 16.0 285.0
400.0 17.6490961792 6.091549425962649 7.077389886084601 0.0 12516.300368798307 21.0 380.0
500.0 22.003000341299998 4.708109399827521 5.5775426106648265 0.0 10019.275399613853 26.0 475.0
600.0 26.33983451825 3.5374728865357694 4.241860181085422 0.0 8353.019708257776 31.0 570.0
700.0 30.716859006249997 2.9191492262729004 3.5448017655786175 0.0 7161.990649763549 36.0 665.0
800.0 35.088865902150005 2.5710987772198703 3.1756150414757216 0.0 6268.281990399785 41.0 760.0
900.0 39.5498564466 2.1989738239469174 2.742541222911215 0.0 5572.91181592147 46.0 855.0
1000.0 43.87863949695 1.980645015263697 2.508084156447552 0.0 5016.441227549415 51.0 950.0
1100.0 48.29793733225 1.7935136651791228 2.3021345609290713 0.0 4561.034538388258 56.0 1045.0
1200.0 52.678797879800015 1.6217423565481905 2.108245893714296 0.0 4181.450928583794 61.0 1140.0
1300.0 57.07925493399999 1.4968976194400703 1.9813555850229452 0.0 3860.2070692151974 66.0 1235.0
1400.0 61.45012911865 1.3268632196539991 1.7664574658078636 0.0 3584.811505555619 71.0 1330.0
1500.0 65.84626134965004 1.2384768000641428 1.6751668147196344 0.0 3346.0982953489383 76.0 1425.0
1600.0 70.22852703445001 1.1507628111156476 1.5760628589052321 0.0 3137.1999197541245 81.0 1520.0
1700.0 74.6090200707 1.0610509897102134 1.4716337261914025 0.0 2952.8575550872024 86.0 1615.0
1800.0 79.01370957655001 0.9921443730296421 1.422046232391326 0.0 2788.981633433078 91.0 1710.0
1900.0 83.39574945609999 0.90672740875168 1.2862932559875178 0.0 2642.342352390409 96.0 1805.0
2000.0 87.77715006510002 0.8600999943104883 1.2363247596337401 0.0 2510.3545862520114 101.0 1900.0
2100.0 92.22061416630001 0.8033287997621346 1.1673102611663555 0.0 2390.928080637835 106.0 1995.0
2200.0 96.61630595990002 0.7564216199579118 1.1131828835832331 0.0 2282.351008509842 111.0 2090.0
2300.0 101.03965528905002 0.7148180244716675 1.0743372745046935 0.0 2183.209158869714 116.0 2185.0
2400.0 105.47263884610001 0.6611016786628691 0.9910433182890468 0.0 2092.323540192347 121.0 2280.0
2500.0 109.85078277905 0.6325287928034811 0.96851875495055 0.0 2008.7030494859926 126.0 2375.0
2600.0 114.27567661284999 0.5986219502952254 0.9204535585809687 0.0 1931.511266481236 131.0 2470.0
2700.0 118.64724628125 0.5677510012269653 0.8854712652224135 0.0 1860.033927092219 136.0 2565.0
2800.0 123.03323379105 0.5396197091565951 0.8527937543835561 0.0 1793.658914606898 141.0 2660.0
2900.0 127.39954256775002 0.501676562585478 0.7930441939739756 0.0 1731.858913257359 146.0 2755.0
3000.0 131.78922654165 0.4801312515361686 0.7695044112509998 0.0 1674.1754567580424 151.0 2850.0
3100.0 136.2011232005 0.4598391937176351 0.743713735587469 0.0 1620.2115261434835 156.0 2945.0
3200.0 140.56537172714997 0.44022105191335503 0.7206954285178478 0.0 1569.6186922227025 161.0 3040.0
3300.0 144.92356044605 0.42113127414887 0.716746487016664 0.0 1522.0905704148563 166.0 3135.0
3400.0 149.33142506035 0.3964732758085645 0.7614933846908924 0.0 1477.3567720473138 171.0 3230.0
3500.0 153.7177397096 0.3777638170250227 0.6338850093775117 0.0 1435.1800460684467 176.0 3325.0
3600.0 158.1074452299 0.3550667409228501 0.6005402943564198 0.0 1395.3472281762708 181.0 3420.0
3700.0 162.47292867745 0.3402895531152047 0.581828083438171 0.0 1357.661502136937 186.0 3515.0
3800.0 166.86217863144998 0.3279911992524014 0.582927463425731 0.0 1321.9582912000446 191.0 3610.0
3900.0 171.24058067285 0.31151310804485854 0.5413824138086875 0.0 1288.0851139421588 196.0 3705.0
4000.0 175.60419547985 0.29986008195038233 0.5262471444891595 0.0 1255.9043259908447 201.0 3800.0
4100.0 180.00773748235 0.2897060960005632 0.5141808022573743 0.0 1225.2926232174455 206.0 3895.0
4200.0 184.34598576315003 0.2791290192407562 0.5005617062850415 0.0 1196.1380564884553 211.0 3990.0
4300.0 188.67254099875 0.2690819571587247 0.4965150058608641 0.0 1168.3389627002475 216.0 4085.0
4400.0 192.98023591680004 0.2565283219080731 0.46652207486696096 0.0 1141.8029451258055 221.0 4180.0
4500.0 197.30899520739996 0.2472543354524405 0.45298815445445567 0.0 1116.4453310624344 226.0 4275.0
4600.0 201.65572739755 0.2390849568204879 0.44214799655913206 0.0 1092.1897457707744 231.0 4370.0
4700.0 205.94768130130007 0.23135668559472328 0.43230666585119304 0.0 1068.9659345031253 236.0 4465.0
4800.0 210.33179718215 0.22409800505732988 0.433390610781931 0.0 1046.709412873812 241.0 4560.0
4900.0 214.63136096544994 0.21595092096140167 0.41035001766544504 0.0 1025.3609578948806 246.0 4655.0
5000.0 218.94429515375 0.2080954748767852 0.39776705779749005 0.0 1004.8659111922333 251.0 4750.0
5100.0 223.2911023164 0.20261241326976637 0.3919600044068941 0.0 985.1742071181056 256.0 4845.0
5200.0 227.59697010615005 0.19587726934527713 0.38234236150469486 0.0 966.239695065403 261.0 4940.0
5300.0 231.90109105009998 0.18989297265471 0.37829673116409224 0.0 948.0193637623357 266.0 5035.0
5400.0 236.18636434765003 0.1821172787716341 0.35909704469390447 0.0 930.4735273637465 271.0 5130.0
5500.0 240.52159099355003 0.17707854943516643 0.35233397250038295 0.0 913.5653095997977 276.0 5225.0
5600.0 244.87615620700004 0.17210576380069653 0.34602558964828456 0.0 897.2607961944749 281.0 5320.0
5700.0 249.16455178475 0.16727366822862016 0.33947121994782026 0.0 881.5281609178096 286.0 5415.0
5800.0 253.50518630475003 0.16187169227061943 0.34146942115334644 0.0 866.3378266016455 291.0 5510.0
5900.0 257.81916178375 0.14880806335134142 0.3046142930122836 0.0 851.6665935912238 296.0 5605.0
6000.0 262.1281298698 0.14509059110113562 0.30034153024916926 0.0 837.4795337182801 301.0 5700.0
6100.0 266.47528094295 0.14164872381676613 0.2955174233204839 0.0 823.7574828860445 306.0 5795.0
6200.0 270.78026700215 0.13790204270942724 0.2901789581199011 0.0 810.4779461187347 311.0 5890.0
6300.0 275.11400353445003 0.13405009485189867 0.2900812832757419 0.0 797.6198487443045 316.0 5985.0
6400.0 279.3716251125499 0.1296769824441132 0.27544925021301186 0.0 785.1633824188555 321.0 6080.0
6500.0 283.73999894670004 0.12665371815363527 0.27199869920234615 0.0 773.0899767438711 326.0 6175.0
6600.0 288.14582881945006 0.12351092432993693 0.26656105850642803 0.0 761.3823111791702 331.0 6270.0
6700.0 292.46316694840004 0.12026315340890421 0.26165910039277684 0.0 750.0240259703354 336.0 6365.0
6800.0 296.73702792915 0.11697772750886508 0.2637762620626585 0.0 738.9997082333864 341.0 6460.0
6900.0 301.04034501600006 0.11337938321980671 0.24762621375950386 0.0 728.2947906411442 346.0 6555.0
7000.0 305.3697997146999 0.11101294244509204 0.24506214512977625 0.0 717.8955606727602 351.0 6650.0
7100.0 309.72342690655 0.10857862371563971 0.24172387324595118 0.0 707.789184334403 356.0 6745.0
7200.0 314.05561524300003 0.1059914010120172 0.23759728550452053 0.0 697.9634693539462 361.0 6840.0
7300.0 318.39226644175 0.10320422760129275 0.23957131179315785 0.0 688.4068808087828 366.0 6935.0
7400.0 322.64824837749995 0.10029622654894907 0.22582264136451488 0.0 679.1084446717608 371.0 7030.0
7500.0 326.96708449134996 0.09809974674829605 0.22249534297371726 0.0 670.0578331183763 376.0 7125.0
7600.0 331.32497322924996 0.09614730356905302 0.22032265339466256 0.0 661.2453358494254 381.0 7220.0
7700.0 335.65030290550004 0.09405696398078882 0.21700368683992727 0.0 652.6616871161884 386.0 7315.0
7800.0 339.95920589114996 0.09135375020209976 0.21733515308242 0.0 644.2980809762737 391.0 7410.0
7900.0 344.2415710931999 0.08914313358731904 0.20632156862273204 0.0 636.1460949915308 396.0 7505.0
8000.0 348.54811597155 0.08745939103098133 0.20529277494156345 0.0 628.1978023554703 401.0 7600.0
8100.0 352.89976253814996 0.08589100880475027 0.20247490611320548 0.0 620.4457210097311 406.0 7695.0
8200.0 357.2979301491999 0.08416637593173892 0.20020184926346257 0.0 612.8826784361264 411.0 7790.0
8300.0 361.59757652125 0.08196643922225186 0.19918722348790466 0.0 605.5018349803039 416.0 7885.0
8400.0 365.9774175276 0.07997934804054688 0.19034347482038255 0.0 598.2966275448836 421.0 7980.0
8500.0 370.37285462885 0.0784825074593461 0.1883394228628253 0.0 591.2608728675629 426.0 8075.0
8600.0 374.77241778225 0.0771182552528282 0.1865756806450089 0.0 584.3887098979777 431.0 8170.0
8700.0 379.1452100877001 0.07563595970147101 0.18449130112152587 0.0 577.6744949566779 436.0 8265.0
8800.0 383.4989217318501 0.073541162071126 0.18552938265525978 0.0 571.1128447934476 441.0 8360.0
8900.0 387.7899966515 0.07199779249184066 0.17556217181957487 0.0 564.6985615738624 446.0 8455.0
9000.0 392.17332404570004 0.07076596216551777 0.174732590021147 0.0 558.4267492890689 451.0 8550.0
9100.0 396.4923411055 0.06962101467171887 0.17278573218001508 0.0 552.2927548556744 456.0 8645.0
9200.0 400.8044887471 0.0683421802577617 0.17084133414130726 0.0 546.2920838297515 461.0 8740.0
9300.0 405.08872432935 0.06657575620034113 0.16894300409993104 0.0 540.4204370176184 466.0 8835.0
9400.0 409.38653837335005 0.06525781543369313 0.1633542533059656 0.0 534.6736514530766 471.0 8930.0
9500.0 413.64735282130005 0.06415888035805642 0.16169246331142761 0.0 529.047788867855 476.0 9025.0
9600.0 417.9691101007 0.0630042967240884 0.1598300599953151 0.0 523.5391093062262 481.0 9120.0
9700.0 422.2284169765 0.06186903029693105 0.15789381238208955 0.0 518.1439839254925 486.0 9215.0
9800.0 426.527810985 0.06026799929932479 0.15650808032581626 0.0 512.8589477170059 491.0 9310.0
9900.0 430.8295586025 0.05925416918455042 0.15145343674539974 0.0 507.68062566878115 496.0 9405.0
10000.0 435.13654360649997 0.058380465714761354 0.1505472732317799 0.0 502.6058157106321 501.0 9500.0


==> BCFW_adpative_A20_500_full-12-11T04-52.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 5.75103093255 50.17073091278706 54.80081750770305 0.0 38644.403860608836 100.0 100.0
200.0 11.171488994099999 24.04419279416248 27.202152532269157 0.0 19438.203154238 200.0 200.0
300.0 16.7575679359 14.75395341782918 17.201220899243076 0.0 12987.427258300388 300.0 300.0
400.0 22.480613243400004 10.272162673259421 12.348736128658924 0.0 9752.294530723762 400.0 400.0
500.0 28.208970480149997 7.6948839984838795 9.558421482247814 0.0 7807.8990309927 500.0 500.0
600.0 34.11113609895 5.638811061349732 7.1819233440150985 0.0 6510.141989461869 600.0 600.0
700.0 40.053282574049994 4.577201934848414 5.992868064539033 0.0 5582.382093620781 700.0 700.0
800.0 46.030764806899995 3.7473043338859227 5.036643224628872 0.0 4886.143457821805 800.0 800.0
900.0 52.144224714150006 3.1271524421537107 4.316388862651576 0.0 4344.358090451827 900.0 900.0
1000.0 58.47540002690001 2.6511902883198286 3.759337975170508 0.0 3910.7583799619615 1000.0 1000.0
1100.0 64.88818762464999 2.2659737006923923 3.2939054785287154 0.0 3555.877148889676 1100.0 1100.0
1200.0 71.47939088229998 1.9509595137010507 2.9089758017908784 0.0 3260.058606205383 1200.0 1200.0
1300.0 78.29139606455 1.6870449964358705 2.5810111210191917 0.0 3009.6882488526066 1300.0 1300.0
1400.0 85.36061460915 1.4740945065083437 2.3129714701818798 0.0 2795.0382420874353 1400.0 1400.0
1500.0 92.70457971880002 1.2997316936237862 2.091315037374105 0.0 2608.9728591121334 1500.0 1500.0
1600.0 100.43394732925 1.1542789299423033 1.8991569290164467 0.0 2446.1382696984283 1600.0 1600.0
1700.0 108.3260889532 1.030048532705907 1.7355990448724055 0.0 2302.4390901729544 1700.0 1700.0
1800.0 116.48223372085002 0.9243861788907222 1.5952322759898416 0.0 2174.689239524048 1800.0 1800.0
1900.0 124.88320711714998 0.8332013587594049 1.4724718091066917 0.0 2060.372723287369 1900.0 1900.0
2000.0 133.55191553174998 0.7543668883555528 1.3653665582298635 0.0 1957.4763490382015 2000.0 2000.0
2100.0 142.40608469814998 0.6854450153569192 1.2668888607687152 0.0 1864.3700939979922 2100.0 2100.0
2200.0 151.38217161424996 0.6248616312612602 1.1811728952588534 0.0 1779.7200815443264 2200.0 2200.0
2300.0 160.49952057945 0.5714836551464874 1.105027962789044 0.0 1702.4242442464038 2300.0 2300.0
2400.0 169.77545131155 0.5238350074114039 1.0358863496808381 0.0 1631.5640072732488 2400.0 2400.0
2500.0 179.2150439267 0.4815202887360086 0.9741891015621503 0.0 1566.3676728283674 2500.0 2500.0
2600.0 188.86398728344994 0.443560535578858 0.9151336196429904 0.0 1506.1821989730672 2600.0 2600.0
2700.0 198.60529963035 0.40901618693904707 0.862191964911249 0.0 1450.4512175807138 2700.0 2700.0
2800.0 208.42919570195005 0.37813509713989063 0.8141398284535688 0.0 1398.6978040808478 2800.0 2800.0
2900.0 218.3907744417 0.3502773171376971 0.7703198841957188 0.0 1350.5107729732458 2900.0 2900.0
3000.0 228.43724951784998 0.32488171510529185 0.7297725492348481 0.0 1305.533718785568 3000.0 3000.0
3100.0 238.60260445235 0.3016627099367634 0.690388346513575 0.0 1263.4561874476756 3100.0 3100.0
3200.0 248.86940204875003 0.28033637363888075 0.6546166010280223 0.0 1224.0065248122671 3200.0 3200.0
3300.0 259.19534586465 0.2608533222600302 0.6212294661539011 0.0 1186.9459783628686 3300.0 3300.0
3400.0 269.56315878870004 0.2430712032684114 0.5903873852399574 0.0 1152.0638747981832 3400.0 3400.0
3500.0 280.08681023680003 0.22678606395319378 0.5617043724782709 0.0 1119.1736020633032 3500.0 3500.0
3600.0 290.69581792990004 0.21188731682635592 0.5335691841372573 0.0 1088.1092746515662 3600.0 3600.0
3700.0 301.34484464645004 0.19810216971368944 0.5079292532064811 0.0 1058.7229317138872 3700.0 3700.0
3800.0 312.0504634995 0.18556673597420253 0.48443223004749764 0.0 1030.8821862257282 3800.0 3800.0
3900.0 322.79685721 0.17406944672631527 0.4625259188406141 0.0 1004.4682177293433 3900.0 3900.0
4000.0 333.5784299731499 0.16347982319074217 0.44201762640106484 0.0 979.3740813851667 4000.0 4000.0
4100.0 344.4961882731001 0.15370378555284248 0.4216146531934942 0.0 955.5032537584941 4100.0 4100.0
4200.0 355.43994617965 0.14471503705586458 0.4034228617925792 0.0 932.7684112524477 4200.0 4200.0
4300.0 366.4416195127499 0.13632076532440934 0.385942791508478 0.0 911.0903454269419 4300.0 4300.0
4400.0 377.4692203086 0.12858409812214286 0.36976847263456425 0.0 890.3970344518375 4400.0 4400.0
4500.0 388.66697716150003 0.12145862878420992 0.35451476175886404 0.0 870.6228673773508 4500.0 4500.0
4600.0 399.90115352090004 0.11484834432491282 0.3392093918978493 0.0 851.7079308101145 4600.0 4600.0
4700.0 411.1960713798 0.10867689140627283 0.32537797064514923 0.0 833.5974104400384 4700.0 4700.0
4800.0 422.5710117493501 0.10296481420213752 0.3123026686103962 0.0 816.2410571114476 4800.0 4800.0
4900.0 433.99169976699994 0.09763947789481744 0.29990342671725817 0.0 799.5927198495605 4900.0 4900.0
5000.0 445.4960905207001 0.09274713831257277 0.28849263400189046 0.0 783.6099405689605 5000.0 5000.0
5100.0 457.1446674872001 0.08819529817365382 0.2768423682708242 0.0 768.2535908605918 5100.0 5100.0
5200.0 468.8652443140001 0.08395532142791592 0.2664232402250634 0.0 753.4875483453765 5200.0 5200.0
5300.0 480.75245053404996 0.07998237785415101 0.2564650144151098 0.0 739.2784165279337 5300.0 5300.0
5400.0 492.67502694415 0.07631757831433911 0.24719411430184746 0.0 725.5952717284322 5400.0 5400.0
5500.0 504.6616014554999 0.07288653809642553 0.23844623164545825 0.0 712.4094378630311 5500.0 5500.0
5600.0 516.7310428978501 0.06967968005194201 0.22929057637538336 0.0 699.6942852753399 5600.0 5600.0
5700.0 528.8945570318999 0.06668609350804093 0.22124658881265016 0.0 687.425053424754 5700.0 5700.0
5800.0 541.20317149935 0.06389324495123408 0.21360241158292842 0.0 675.5786895418785 5800.0 5800.0
5900.0 553.65812619285 0.061289723746150084 0.2064454559542599 0.0 664.1337025404222 5900.0 5900.0
6000.0 566.1776706306 0.05884686009940214 0.19961116747382224 0.0 653.0700319334483 6000.0 6000.0
6100.0 578.8809457024001 0.056566499822010854 0.19256944459283937 0.0 642.3689336503605 6100.0 6100.0
6200.0 591.5657890549999 0.05442473337419249 0.1863193193932946 0.0 632.0128717240987 6200.0 6200.0
6300.0 604.299265562 0.052407284942121116 0.1802945311756668 0.0 621.985423277138 6300.0 6300.0
6400.0 617.2762303495 0.05051707015724742 0.17463328142057533 0.0 612.2711916314014 6400.0 6400.0
6500.0 630.2331472853 0.04874969723324733 0.1692798138313333 0.0 602.855726472582 6500.0 6500.0
6600.0 643.3262288118001 0.047089940740468884 0.16368428973236304 0.0 593.7254539461284 6600.0 6600.0
6700.0 656.3970426155499 0.04551238541214966 0.15870664708709725 0.0 584.8676092905395 6700.0 6700.0
6800.0 669.5408578890999 0.044040796436928396 0.15394777502356924 0.0 576.2701791960718 6800.0 6800.0
6900.0 682.86869820265 0.04265671050776394 0.14952118369483072 0.0 567.921846364002 6900.0 6900.0
7000.0 696.31949260035 0.04134846544125366 0.1452547004190562 0.0 559.8119392978335 7000.0 7000.0
7100.0 709.9140393027999 0.04011858472492134 0.1407436692593405 0.0 551.9303877799072 7100.0 7100.0
7200.0 723.5777010636998 0.03895736389831959 0.1368119095766625 0.0 544.2676811708119 7200.0 7200.0
7300.0 737.3782306925999 0.03785528335091724 0.13300338484328716 0.0 536.8148292420474 7300.0 7300.0
7400.0 751.1709484018999 0.03681926453405622 0.1294523887341012 0.0 529.5633279610693 7400.0 7400.0
7500.0 765.14513115245 0.03583496296746393 0.12609499480764172 0.0 522.505126349915 7500.0 7500.0
7600.0 779.3171196815501 0.03490733832200935 0.12235127322082562 0.0 515.6325967371178 7600.0 7600.0
7700.0 793.55139825555 0.034028820370942264 0.11919610107816285 0.0 508.938508396048 7700.0 7700.0
7800.0 807.9451441112001 0.03318611367253636 0.11605605034381825 0.0 502.41600046744065 7800.0 7800.0
7900.0 822.5028066961 0.0323960570543528 0.11313091375926558 0.0 496.0585596620355 7900.0 7900.0
8000.0 837.0657796837 0.031648919381652874 0.11050101253589646 0.0 489.8599985546486 8000.0 8000.0
8100.0 851.7748204932499 0.030932623308528473 0.10736889316354845 0.0 483.81443442422665 8100.0 8100.0
8200.0 866.62152416765 0.03025479257587386 0.10475471921212491 0.0 477.9162720793073 8200.0 8200.0
8300.0 881.57454238025 0.02960363169215313 0.10218263451679306 0.0 472.16018544595033 8300.0 8300.0
8400.0 896.8103180536502 0.028991122608543102 0.09979449895190742 0.0 466.5411022668482 8400.0 8400.0
8500.0 912.1254475967502 0.028409983661732262 0.09762467070690163 0.0 461.0541889823284 8500.0 8500.0
8600.0 927.5483830814499 0.027856520801159308 0.09504451722044234 0.0 455.69483648612413 8600.0 8600.0
8700.0 943.1848264867 0.02732870268247493 0.09294814988502077 0.0 450.4586478440228 8700.0 8700.0
8800.0 958.7956652899502 0.02682264142371902 0.0908451545207817 0.0 445.34142577127324 8800.0 8800.0
8900.0 974.5693321365501 0.02633952337478111 0.08886504451759974 0.0 440.3391613102503 8900.0 8900.0
9000.0 990.4401856329499 0.025882616573102 0.08706544604311253 0.0 435.4480239037389 9000.0 9000.0
9100.0 1006.4676659343 0.025440873175728518 0.08489460996116306 0.0 430.66435098926326 9100.0 9100.0
9200.0 1022.5940454207 0.02501972301147875 0.08312615252512338 0.0 425.98463935956124 9200.0 9200.0
9300.0 1038.9484924299 0.024616153960812147 0.08139108596444333 0.0 421.4055366955329 9300.0 9300.0
9400.0 1055.4897411371 0.02423174404394158 0.07979345146312536 0.0 416.92383308147544 9400.0 9400.0
9500.0 1072.1674743955502 0.02386545747685842 0.07826762167078428 0.0 412.5364537846043 9500.0 9500.0
9600.0 1088.9913075378004 0.0235150775195727 0.07646226177344485 0.0 408.2404521167437 9600.0 9600.0
9700.0 1106.1141003214 0.023175861430503732 0.07499019290631141 0.0 404.0330028168383 9700.0 9700.0
9800.0 1123.3304156346499 0.02285170372393793 0.07356244877115854 0.0 399.91139582115596 9800.0 9800.0
9900.0 1140.6991850871 0.022542912590336247 0.07219685132533919 0.0 395.87303080359504 9900.0 9900.0
10000.0 1158.2628960403501 0.022246517175420533 0.07095286606984076 0.0 391.91541129920836 10000.0 10000.0


==> BCFW_adpative_A20_500_stoc-12-11T04-52.txt <==
iter time primal fd fdmin fdavg, lmo1 lmo2
0.0 0.0 1.9290733067035135e6 0.0 0.0 0.0 0.0 0.0
100.0 4.723568530350001 31.602037378649413 33.4402818577159 0.0 48282.96694544306 50.55 50.45
200.0 9.27804597395 23.44904439104048 24.86570439231192 0.0 24275.85691117151 100.6 100.4
300.0 13.8891984078 18.590305460531095 19.823102788563638 0.0 16218.318989442998 150.65 150.35
400.0 18.5457022373 15.101252052492487 16.128345482633765 0.0 12178.353463956631 200.7 200.3
500.0 23.292992417200004 12.60269911490174 13.685293147597879 0.0 9750.524744278247 250.55 250.45
600.0 28.03158686940001 10.622752811174967 11.748839223326131 0.0 8130.238333960308 300.4 300.6
700.0 32.77930408819999 8.979607720298144 9.80854174054872 0.0 6971.969238720093 350.65 350.35
800.0 37.6541203572 7.759990334629892 8.713614967673823 0.0 6102.717411267356 400.45 400.55
900.0 42.5048789596 6.789584467044054 7.539933542303862 0.0 5426.28955568114 450.55 450.45
1000.0 47.39794452335 5.962364670011538 6.617454953483559 0.0 4884.918480688967 500.6 500.4
1100.0 52.37472007875 5.219815741175328 5.952050561631577 0.0 4441.814005287137 550.45 550.55
1200.0 57.39199155535 4.627506124258302 5.152679397889225 0.0 4072.4359921765445 600.65 600.35
1300.0 62.411277156999994 4.158514154991118 4.761183192220345 0.0 3759.7997451605675 650.55 650.45
1400.0 67.50558709295 3.7739146644599955 4.430202417199284 0.0 3491.761359919044 700.45 700.55
1500.0 72.62133712815002 3.4266409927027377 4.223170047980101 0.0 3259.4112763021794 750.25 750.75
1600.0 77.79478093150001 3.1318818436086593 3.638331119922248 0.0 3056.065214706189 800.55 800.45
1700.0 82.944098573 2.8554190115924976 3.424119513810954 0.0 2876.60994304905 850.45 850.55
1800.0 88.22843423564998 2.636926191296573 3.176435333648011 0.0 2717.0682044267746 900.45 900.55
1900.0 93.5534071339 2.4408998643691424 2.879771392671441 0.0 2574.299334676114 950.55 950.45
2000.0 98.9333007486 2.2605520111891155 2.7968551031090074 0.0 2445.7900567971637 1000.45 1000.55
2100.0 104.40634401540001 2.0993392063386724 2.590597768955017 0.0 2329.504982260248 1050.45 1050.55
2200.0 109.94116870499997 1.9442967520649426 2.3465087463677703 0.0 2223.778543020828 1100.55 1100.45
2300.0 115.59531731035 1.8093121760018644 2.1555308471337193 0.0 2127.2345496183743 1150.6 1150.4
2400.0 121.38212673435001 1.6883291625725423 2.1700830350937315 0.0 2038.726667719994 1200.35 1200.65
2500.0 127.24262851325 1.5784304366011654 1.9426776248202589 0.0 1957.291292882229 1250.55 1250.45
2600.0 133.2011756206 1.4762265471670855 1.826244107105845 0.0 1882.1131588148419 1300.55 1300.45
2700.0 139.1908800454 1.3838739728084293 1.722519605818143 0.0 1812.49765844416 1350.5 1350.5
2800.0 145.3997557642 1.2999199834797444 1.655846121313547 0.0 1747.8493570751207 1400.5 1400.5
2900.0 151.64266202414998 1.2212246267281137 1.500057339690294 0.0 1687.6547973226554 1450.6 1450.4
3000.0 157.9576700413 1.1523649009278456 1.448361783509379 0.0 1631.4690790637976 1500.55 1500.45
3100.0 164.41204737605 1.0873927865354829 1.4710719434682062 0.0 1578.9045895786553 1550.4 1550.6
3200.0 170.89798471285002 1.026089964189024 1.299353795176057 0.0 1529.6219552327332 1600.6 1600.4
3300.0 177.41855650460002 0.9710844057370653 1.2061839933092315 0.0 1483.3232664157258 1650.6 1650.4
3400.0 184.04691231590002 0.9212460333814129 1.2161577858016457 0.0 1439.7454273933947 1700.5 1700.5
3500.0 190.645476309 0.872432441876031 1.1554431921045543 0.0 1398.6553976888356 1750.5 1750.5
3600.0 197.31267485900003 0.824995287657611 1.0739986440594127 0.0 1359.84591644936 1800.5 1800.5
3700.0 204.00356963944998 0.7796500757251198 1.0238675327020128 0.0 1323.1321543515903 1850.55 1850.45
3800.0 210.6417255204 0.7194263319652299 0.9785936609898152 0.0 1288.3543608169596 1900.5 1900.5
3900.0 217.27540549595005 0.6581347671449614 0.80755065044444 0.0 1255.357676284171 1950.65 1950.35
4000.0 223.97549667295 0.6197368254074248 0.8062479360501312 0.0 1224.0033012593653 2000.6 2000.4
4100.0 230.7916270956 0.5888179581216609 0.8785900813866029 0.0 1194.176906790537 2050.3 2050.7
4200.0 237.65156397890004 0.559816501230621 0.7965056938205655 0.0 1165.7695433123813 2100.4 2100.6
4300.0 244.42249242609995 0.531952221290363 0.742591637625854 0.0 1138.6823203553595 2150.5 2150.5
4400.0 251.29158948130006 0.5062861224648834 0.7240006895948442 0.0 1112.8252628069852 2200.5 2200.5
4500.0 258.08559083729995 0.4831419585751614 0.6718314492525229 0.0 1088.1164402754214 2250.5 2250.5
4600.0 265.0286770269 0.46005005497543 0.6204550121427909 0.0 1064.4810223371255 2300.5 2300.5
4700.0 271.9309722211 0.44000104346515434 0.5714017013166538 0.0 1041.8505484493394 2350.65 2350.35
4800.0 278.96054429875005 0.42268784496843337 0.6112240417024191 0.0 1020.1623236523366 2400.4 2400.6
4900.0 286.00544148835 0.4061552735802597 0.5611810619787394 0.0 999.3587140239222 2450.5 2450.5
5000.0 292.96429412019995 0.39179726351087757 0.547411065242126 0.0 979.3866475277363 2500.5 2500.5
5100.0 300.12271557954995 0.378293539820746 0.5162659290904996 0.0 960.1973246025859 2550.55 2550.45
5200.0 307.16579222524996 0.365502295190775 0.47278249720380544 0.0 941.7455303686666 2600.65 2600.35
5300.0 314.18532184740013 0.35217964417209213 0.5147454012957968 0.0 923.9896008752107 2650.45 2650.55
5400.0 321.28221303800007 0.34042510062488274 0.4660726998364616 0.0 906.8908362778014 2700.5 2700.5
5500.0 328.29891525445 0.3292055436831428 0.4860992821189399 0.0 890.4134563855921 2750.4 2750.6
5600.0 335.46289647780003 0.31935382802322115 0.4256474636477961 0.0 874.5241771959697 2800.55 2800.45
5700.0 342.6905111389 0.3100123467663833 0.4628732762391464 0.0 859.1921495233973 2850.35 2850.65
5800.0 349.8720568822 0.3017363850376325 0.4313074414212464 0.0 844.3884840254967 2900.45 2900.55
5900.0 357.0517362145 0.2936310734463953 0.4049642085921524 0.0 830.0863670257835 2950.55 2950.45
6000.0 364.33733509060005 0.2866149988930706 0.4020741327462053 0.0 816.2607290551193 3000.55 3000.45
6100.0 371.68816999315 0.27953842187008204 0.40781798136991965 0.0 802.8881633156717 3050.4 3050.6
6200.0 378.95402827090004 0.2732381075494432 0.34959353772187385 0.0 789.946769084182 3100.65 3100.35
6300.0 386.17562427690007 0.26718614443877675 0.3401354786487948 0.0 777.41601451719 3150.75 3150.25
6400.0 393.5068601525 0.2613932883066424 0.32833557408980185 0.0 765.2766720005834 3200.75 3200.25
6500.0 400.87083063375 0.2558701292930998 0.3542708052015164 0.0 753.510679135625 3250.6 3250.4
6600.0 408.14973311739993 0.2507755918025415 0.36912580354475966 0.0 742.1010890381117 3300.35 3300.65
6700.0 415.48770772405 0.24608380048468348 0.34835142566093236 0.0 731.0319303207337 3350.5 3350.5
6800.0 422.87953206985003 0.24180959795306384 0.33034069748891687 0.0 720.2881692540552 3400.6 3400.4
6900.0 430.3294612482 0.23737733174786144 0.3934915361282817 0.0 709.8557124638025 3450.15 3450.85
7000.0 437.6711232459 0.23304821374514822 0.36570868750900026 0.0 699.7212240692005 3500.4 3500.6
7100.0 445.1207855363499 0.22899310211363896 0.31316877388695813 0.0 689.8720821042739 3550.6 3550.4
7200.0 452.6376020417001 0.22540603081878902 0.3106756085751162 0.0 680.2964207265899 3600.55 3600.45
7300.0 460.0775147387 0.22164133579566792 0.3187430515401771 0.0 670.9830047171519 3650.45 3650.55
7400.0 467.5952105666499 0.21809542901517825 0.2898454361189304 0.0 661.921198586365 3700.65 3700.35
7500.0 475.00299583550003 0.21449685947026373 0.3169593679720578 0.0 653.1009664092752 3750.45 3750.55
7600.0 482.43671650874995 0.21114748287542798 0.3049858698634035 0.0 644.512764249613 3800.55 3800.45
7700.0 489.91133885795006 0.20827761941437012 0.3159154061487719 0.0 636.1475410099765 3850.35 3850.65
7800.0 497.3402066961 0.19991029010072553 0.28770575290350187 0.0 627.9990056194167 3900.5 3900.5
7900.0 504.8559252938 0.19684458264369967 0.29339618139894863 0.0 620.0543888987154 3950.45 3950.55
8000.0 512.3767170928999 0.19399404470011336 0.28552842072257245 0.0 612.3083057223901 4000.5 4000.5
8100.0 519.92012778 0.19146157316196322 0.27176839214487414 0.0 604.7533998570697 4050.55 4050.45
8200.0 527.42158904395 0.1889465860072181 0.25779664427524246 0.0 597.3827010194764 4100.6 4100.4
8300.0 534.96622680175 0.18650576667878854 0.27186213781626967 0.0 590.1895479314618 4150.5 4150.5
8400.0 542.4941221625 0.18388584980358397 0.28633188225122086 0.0 583.1676012719986 4200.4 4200.6
8500.0 550.08425966585 0.18151917759445393 0.2645290139774856 0.0 576.3108154102226 4250.55 4250.45
8600.0 557.6965087688001 0.17894996490818832 0.25807165679518507 0.0 569.6134541156582 4300.55 4300.45
8700.0 565.2063601002999 0.17667411852969667 0.2603971810988793 0.0 563.0699927975617 4350.45 4350.55
8800.0 572.8378578974999 0.17432379683419258 0.25560162218998833 0.0 556.6752056284843 4400.5 4400.5
8900.0 580.39725858415 0.17210440305315616 0.2744912718091311 0.0 550.4240696534499 4450.4 4450.6
9000.0 588.01062893295 0.1699165817307533 0.2571809028832856 0.0 544.3117977115622 4500.5 4500.5
9100.0 595.7245697701501 0.16778417145383034 0.24851773464078314 0.0 538.3338084452977 4550.5 4550.5
9200.0 603.3449875855001 0.16574111597485544 0.2460829348458604 0.0 532.4857347617454 4600.5 4600.5
9300.0 610.9940612502999 0.16364327051381372 0.24040435319141973 0.0 526.7634188333267 4650.5 4650.5
9400.0 618.58009965345 0.161578789352783 0.2438860320627118 0.0 521.1627888213544 4700.5 4700.5
9500.0 626.2549316764502 0.15962344319922764 0.2755256721963318 0.0 515.6800258795793 4750.25 4750.75
9600.0 633.9413233918001 0.15773207116259158 0.24445809522950146 0.0 510.3114451827117 4800.45 4800.55
9700.0 641.64933345775 0.15580699512539964 0.2340090276253616 0.0 505.05351955797073 4850.5 4850.5
9800.0 649.27116407565 0.1539092665934585 0.22548536180868428 0.0 499.90287286042576 4900.5 4900.5
9900.0 656.8510431878001 0.1520690536815933 0.22648076162756509 0.0 494.85625196902714 4950.55 4950.45
10000.0 664.4936661332499 0.15037761110519005 0.232932664875502 0.0 489.9105170647509 5000.5 5000.5


==> DC_A20_100_custom10-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.738608683183793 45858.080201429315 45858.080201429315 45858.080201429315 0.0 0.0
100.0 0.10074078900000001 -11395.376555178345 17895.416642855715 17895.416642855715 28630.101748279387 1900.0 10.0
200.0 0.19811760365000003 -18773.840908960243 11241.556365526518 11241.556365526518 21499.770156382445 3800.0 20.0
300.0 0.29514505729999996 -26559.898760319727 7033.362407397079 7033.362407397079 17448.937374855584 5700.0 30.0
400.0 0.39278628575 -31906.282535603124 3618.568890304502 3618.568890304502 14412.698440515796 7600.0 40.0
500.0 0.4890645902499998 -34383.06210746055 1928.2964536006043 1928.2964536006043 12092.084676688472 9500.0 50.0
600.0 0.60564622835 -35489.51704311927 1190.8248206222784 1190.8248206222784 10351.059671276835 11400.0 60.0
700.0 0.70323287695 -36049.898075971236 849.6373325002845 849.6373325002845 9031.612810407509 13300.0 70.0
800.0 0.81793617675 -36391.909559819665 660.8181229856755 660.8181229856755 8007.678530703393 15200.0 80.0
900.0 0.9154174241499998 -36629.23926848218 544.0381177314512 544.0381177314512 7192.944167478394 17100.0 90.0
1000.0 1.0530987538 -36807.61709248992 462.5956907343345 462.5956907343345 6529.9291028035705 19000.0 100.0
1100.0 1.14888431915 -36946.666116708555 406.98423283035197 406.98423283035197 5980.420563497498 20900.0 110.0
1200.0 1.2484219202499998 -37059.74842706204 366.36593351490336 366.36593351490336 5517.905498042353 22800.0 120.0
1300.0 1.3464789976499998 -37158.23795072352 333.5231374155432 333.5231374155432 5123.230182626832 24700.0 130.0
1400.0 1.4504132758500003 -37247.670956861075 303.8217781225867 303.8217781225867 4782.376537828363 26600.0 140.0
1500.0 1.56572408565 -37329.94926852591 274.8094437323722 274.8094437323722 4484.708118095979 28500.0 150.0
1600.0 1.6606663367999999 -37401.04910077574 248.8395666987031 248.8395666987031 4222.347705596439 30400.0 160.0
1700.0 1.7584017224000004 -37462.43272647566 225.86643274631803 225.86643274631803 3989.212177117455 32300.0 170.0
1800.0 1.8550334745500003 -37515.05092320163 208.35515545842372 208.35515545842372 3780.7336940187465 34200.0 180.0
1900.0 1.9554536654499999 -37561.00276513099 194.77089930350698 194.77089930350698 3593.2979901154054 36100.0 190.0
2000.0 2.0510129616 -37601.599128514834 183.50749588241388 183.50749588241388 3423.9020540469196 38000.0 200.0
2100.0 2.1473833894000003 -37640.663603270244 172.8674760377892 172.8674760377892 3270.0418949448417 39900.0 210.0
2200.0 2.26415832235 -37677.35873591491 162.90049603275074 162.90049603275074 3129.6523064587896 41800.0 220.0
2300.0 2.37881150715 -37711.169210438034 153.71428734576244 153.71428734576244 3000.9953121452963 43700.0 230.0
2400.0 2.4960986697 -37742.72497056848 144.8839093014878 144.8839093014878 2882.6488609248154 45600.0 240.0
2500.0 2.60887563275 -37771.239567801385 136.52405864891506 136.52405864891506 2773.3864810986042 47500.0 250.0
2600.0 2.7085241502999997 -37798.21163201488 128.42850808415344 128.42850808415344 2672.188928257331 49400.0 260.0
2700.0 2.8086145760999996 -37823.23779885957 121.58195194822295 121.58195194822295 2578.1775975066626 51300.0 270.0
2800.0 2.9247412927499994 -37846.794383740984 115.50916886112648 115.50916886112648 2490.630607187902 53200.0 280.0
2900.0 3.0291070518500005 -37868.082038067965 110.0484520095187 110.0484520095187 2408.9088587670785 55100.0 290.0
3000.0 3.12528333655 -37888.351743464504 104.68936743153242 104.68936743153242 2332.43417202315 57000.0 300.0
3100.0 3.22235429905 -37906.99043590592 99.49115922240529 99.49115922240529 2260.7098388372474 58900.0 310.0
3200.0 3.3235746493000007 -37925.25964978781 93.94454589309689 93.94454589309689 2193.289336694762 60800.0 320.0
3300.0 3.4367188764000005 -37941.83581906771 88.96132939304992 88.96132939304992 2129.778209740138 62700.0 330.0
3400.0 3.5515231323000003 -37955.90693571921 84.80767532304333 84.80767532304333 2069.8633742619113 64600.0 340.0
3500.0 3.6877409638499996 -37969.05957596354 81.46649275620715 81.46649275620715 2013.2545227791916 66500.0 350.0
3600.0 3.781722230150001 -37982.0196998286 78.46171427353231 78.46171427353231 1959.698236549991 68400.0 360.0
3700.0 3.8814988586999997 -37994.30327424603 75.17239902745675 75.17239902745675 1908.943177780401 70300.0 370.0
3800.0 4.0002715879999995 -38005.19933525553 72.20547770950773 72.20547770950773 1860.7684492191609 72200.0 380.0
3900.0 4.1047353306 -38015.71321551567 69.82394847056847 69.82394847056847 1814.9931042114645 74100.0 390.0
4000.0 4.2213100226 -38025.73122952044 67.42014929797699 67.42014929797699 1771.4393324342916 76000.0 400.0
4100.0 4.336876294 -38035.044918292595 65.45675705717328 65.45675705717328 1729.9526545367912 77900.0 410.0
4200.0 4.4598477164 -38043.80300665645 63.82642154956642 63.82642154956642 1690.3932967370522 79800.0 420.0
4300.0 4.553744644749999 -38052.60923356269 62.47431204678626 62.47431204678626 1652.6370937721658 81700.0 430.0
4400.0 4.6704086092 -38061.59796158022 60.93488877116594 60.93488877116594 1616.55870712851 83600.0 440.0
4500.0 4.770744502400001 -38070.7786619478 59.39980581938645 59.39980581938645 1582.0467384788858 85500.0 450.0
4600.0 4.888875245699999 -38079.25520116693 57.743705523958354 57.743705523958354 1548.997674637233 87400.0 460.0
4700.0 4.9843250091 -38087.072945877706 56.4192385466166 56.4192385466166 1517.320321544662 89300.0 470.0
4800.0 5.1019874611999985 -38094.848661968506 54.66053647187181 54.66053647187181 1486.9286164142716 91200.0 480.0
4900.0 5.2332610289999995 -38102.30494102074 52.948953161539464 52.948953161539464 1457.7394997352792 93100.0 490.0
5000.0 5.332226231649999 -38109.56530267581 51.060072217721846 51.060072217721846 1429.6795748885702 95000.0 500.0
5100.0 5.43061312625 -38116.444996696366 49.05282366688639 49.05282366688639 1402.6792506307465 96900.0 510.0
5200.0 5.53055963505 -38123.265475786575 47.17515908786937 47.17515908786937 1376.6773559583496 98800.0 520.0
5300.0 5.631787554650001 -38129.037661031056 45.802570044657394 45.802570044657394 1351.6253451304271 100700.0 530.0
5400.0 5.7548206114000005 -38134.931955304426 44.71383091739279 44.71383091739279 1327.4773040988525 102600.0 540.0
5500.0 5.849414780150001 -38140.94752927719 43.48997568222252 43.48997568222252 1304.1843969978452 104500.0 550.0
5600.0 5.948986497900001 -38146.510483876904 42.42470230116605 42.42470230116605 1281.7019399139945 106400.0 560.0
5700.0 6.0439100797 -38152.159595726975 41.34551273577502 41.34551273577502 1259.987116827452 108300.0 570.0
5800.0 6.140063252749999 -38157.06224060936 40.52151513824835 40.52151513824835 1239.004645947552 110200.0 580.0
5900.0 6.2367157427499995 -38161.77970492345 39.521258589313916 39.521258589313916 1218.7169259585908 112100.0 590.0
6000.0 6.338036411499999 -38166.341090429414 38.71523591035759 38.71523591035759 1199.088961488871 114000.0 600.0
6100.0 6.4343816008 -38170.76444787729 38.21307399964088 38.21307399964088 1180.0929048082498 115900.0 610.0
6200.0 6.54827243345 -38175.41092370678 37.45357948102921 37.45357948102921 1161.6986872707862 117800.0 620.0
6300.0 6.647151860999999 -38179.77729289378 36.792349282812594 36.792349282812594 1143.8765227233537 119700.0 630.0
6400.0 6.7610323437 -38183.98580216427 35.973113785646255 35.973113785646255 1126.5984839087084 121600.0 640.0
6500.0 6.876859518550002 -38188.34485282451 34.91918557764348 34.91918557764348 1109.8367521400214 123500.0 650.0
6600.0 6.98940604055 -38192.720351765725 33.66932504031816 33.66932504031816 1093.5642809641593 125400.0 660.0
6700.0 7.085980977 -38196.59353644666 32.74144760680508 32.74144760680508 1077.7602990332744 127300.0 670.0
6800.0 7.18917856345 -38200.37835235313 31.748678823269994 31.748678823269994 1062.4074613078371 129200.0 680.0
6900.0 7.292552493349999 -38203.64500560846 30.939714771056053 30.939714771056053 1047.484863727973 131100.0 690.0
7000.0 7.4051562553500005 -38206.64170703209 30.46822911962152 30.46822911962152 1032.9799111116415 133000.0 700.0
7100.0 7.5155878785 -38209.81826459148 29.76792221171852 29.76792221171852 1018.8744318136568 134900.0 710.0
7200.0 7.6285631354 -38213.04251952177 28.82477351766854 28.82477351766854 1005.1488544683593 136800.0 720.0
7300.0 7.7260253431 -38215.79432015699 28.027560139736135 28.027560139736135 991.7867497747649 138700.0 730.0
7400.0 7.8213752223 -38218.57124239373 27.2728147121112 27.2728147121112 978.7752030227299 140600.0 740.0
7500.0 7.9401398297500005 -38221.39950517547 26.460593587355635 26.460593587355635 966.0995097540524 142500.0 750.0
7600.0 8.0379996523 -38224.15305392675 25.568235534556354 25.568235534556354 953.7456105775916 144400.0 760.0
7700.0 8.160468640800001 -38226.58597255047 24.67112173848512 24.67112173848512 941.7008147183753 146300.0 770.0
7800.0 8.287839081349999 -38228.91808497642 23.8385105362184 23.8385105362184 929.9529148980532 148200.0 780.0
7900.0 8.384539802799999 -38231.21199452766 23.138326608120188 23.138326608120188 918.4925562373888 150100.0 790.0
8000.0 8.482632843000001 -38233.179459823084 22.66064977819506 22.66064977819506 907.3112415111599 152000.0 800.0
8100.0 8.601951181999999 -38235.009692425294 22.26049480954865 22.26049480954865 896.4003943301599 153900.0 810.0
8200.0 8.6974800965 -38237.04071663209 21.810383385193198 21.810383385193198 885.7500409182462 155800.0 820.0
8300.0 8.8008332164 -38238.98169111098 21.310279831769208 21.310279831769208 875.3503722876216 157700.0 830.0
8400.0 8.9062784521 -38240.722775374335 20.958217930352664 20.958217930352664 865.1931009533392 159600.0 840.0
8500.0 9.023656294800002 -38242.269798409994 20.630245043647463 20.630245043647463 855.2704500535853 161500.0 850.0
8600.0 9.152631036950002 -38243.890034454394 20.40687190339549 20.40687190339549 845.5750673396699 163400.0 860.0
8700.0 9.27393595015 -38245.57143331337 20.22146309304562 20.22146309304562 836.0999935225317 165300.0 870.0
8800.0 9.3700267075 -38247.23696260463 20.012991644210533 20.012991644210533 826.8379411336941 167200.0 880.0
8900.0 9.487107496 -38248.7985189318 19.74485721985037 19.74485721985037 817.7809681249945 169100.0 890.0
9000.0 9.5875891806 -38250.2843966596 19.500864277476314 19.500864277476314 808.9220676474549 171000.0 900.0
9100.0 9.6906502465 -38251.72237713883 19.415684372889036 19.411489312108166 800.2560630053556 172900.0 910.0
9200.0 9.8130672504 -38253.26047256926 19.276451445728487 19.276451445728487 791.7771207422021 174800.0 920.0
9300.0 9.934297438500002 -38254.79878972328 19.04472694592139 19.04472694592139 783.4781479026792 176700.0 930.0
9400.0 10.054019766500002 -38256.47991039404 18.719142588837123 18.719142588837123 775.3528064514204 178600.0 940.0
9500.0 10.158843569499997 -38258.45973007452 18.296254858719212 18.296254858719212 767.3941256263672 180500.0 950.0
9600.0 10.2541339694 -38260.19745390856 17.947433358698124 17.947433358698124 759.596857167357 182400.0 960.0
9700.0 10.352672642200002 -38261.416627200626 17.929738681636564 17.89730912711367 751.9585618121539 184300.0 970.0
9800.0 10.469436522950001 -38262.90385594257 17.8962143281598 17.8962143281598 744.4761702943946 186200.0 980.0
9900.0 10.579989087500003 -38264.55261399674 17.63156237295818 17.63156237295818 737.1431972626684 188100.0 990.0
10000.0 10.680050119450001 -38266.210406735176 17.071756131577985 17.071756131577985 729.9524953128714 190000.0 1000.0


==> DC_A20_100_custom2-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.7386086816711894 45858.08020141433 45858.08020141433 45858.08020141433 0.0 0.0
100.0 0.17795014190000003 -34726.52931624784 1698.7657266833728 1698.7657266833728 11611.490007485016 10000.0 50.0
200.0 0.37086054055000006 -36875.76432328304 422.50249134722674 422.50249134722674 6243.916375489534 20000.0 100.0
300.0 0.5973468550499998 -37347.47128526875 246.3280762686477 246.3280762686477 4280.7842618662735 30000.0 150.0
400.0 0.7703381019 -37596.99734168926 174.40897771028847 174.40897771028847 3267.188452623761 40000.0 200.0
500.0 0.9420174054 -37764.1232696225 129.77875185264313 129.77875185264313 2646.305922727354 50000.0 250.0
600.0 1.1544686816 -37882.662494975506 104.57238969603716 104.57238969603716 2225.957663948943 60000.0 300.0
700.0 1.3251442371999995 -37970.449330362724 80.17647142430415 80.17647142430415 1921.8176214103075 70000.0 350.0
800.0 1.5162955367 -38029.484347101316 67.09816009563413 67.09816009563413 1691.2753801370525 80000.0 400.0
900.0 1.69530534485 -38076.74714355905 59.170257897225554 59.170257897225554 1510.71539549607 90000.0 450.0
1000.0 1.8827991316000001 -38119.737604577276 51.4850919461545 51.4850919461545 1365.491581934721 100000.0 500.0
1100.0 2.0973283835 -38152.014236939205 41.597431876145585 41.597431876145585 1245.7802898764971 110000.0 550.0
1200.0 2.2690614881999998 -38175.6960365685 35.36140188694512 35.36140188694512 1145.3215370261073 120000.0 600.0
1300.0 2.4418979352 -38194.35961332609 30.629107559909322 30.629107559909322 1059.8654053020457 130000.0 650.0
1400.0 2.6576148713500003 -38211.0020655823 26.041377846204462 26.041377846204462 986.2791996984736 140000.0 700.0
1500.0 2.86081026565 -38223.24172099764 24.069829284965046 24.069829284965046 922.274599100394 150000.0 750.0
1600.0 3.0414220026 -38234.68491334059 22.401391170651042 22.401391170651042 866.1599099164766 160000.0 800.0
1700.0 3.272910020650001 -38245.446124362075 19.987577520043818 19.987577520043818 816.5185622936544 170000.0 850.0
1800.0 3.4689966719499994 -38254.18874448321 17.722435555379196 17.722435555379196 772.257222884286 180000.0 900.0
1900.0 3.63780573915 -38260.60937468105 16.190874496981454 16.190874496981454 732.5358201964 190000.0 950.0
2000.0 3.8140784407000003 -38266.93561652456 14.932842659342018 14.932842659342018 696.727339496236 200000.0 1000.0
2100.0 4.0313412529 -38272.64421249627 12.286961377185827 12.286961377185827 664.2307327540485 210000.0 1050.0
2200.0 4.2747237308 -38275.57969259879 10.85351916652187 10.85351916652187 634.5844830792265 220000.0 1100.0
2300.0 4.4925548999 -38278.35120031932 10.156205294609745 10.156205294609745 607.4757319653672 230000.0 1150.0
2400.0 4.68963151485 -38280.839536377454 9.53342738530406 9.53342738530406 582.5935272358239 240000.0 1200.0
2500.0 4.868208769900001 -38283.04343799413 9.120418646547865 9.110624263416835 559.6790161408372 250000.0 1250.0
2600.0 5.0887372914 -38285.34092169888 8.650065797988422 8.650065797988422 538.5124952981386 260000.0 1300.0
2700.0 5.28674838215 -38287.52869242082 7.803516613373512 7.803516613373512 518.8847336502893 270000.0 1350.0
2800.0 5.49197682745 -38288.975840196654 8.008191728105599 7.723092114512115 500.64545807793615 280000.0 1400.0
2900.0 5.6705334686 -38291.50692578677 7.903118833777566 7.723092114512115 483.6728797369509 290000.0 1450.0
3000.0 5.88787596115 -38293.59005558062 7.09385019854747 7.09385019854747 467.8125410927151 300000.0 1500.0
3100.0 6.065993051800001 -38295.08192529278 6.91536236795676 6.91536236795676 452.95757466398095 310000.0 1550.0
3200.0 6.25115830145 -38296.56677245518 6.543494026444253 6.543494026444253 439.02291849092467 320000.0 1600.0
3300.0 6.426136034150001 -38297.99198327286 6.077683194375966 6.077683194375966 425.9181681839364 330000.0 1650.0
3400.0 6.598407631800001 -38299.09454360187 5.64253062384776 5.64253062384776 413.57001279582073 340000.0 1700.0
3500.0 6.7889043451500015 -38300.2243919458 5.571665697189257 5.5675175072918766 401.9205940119355 350000.0 1750.0
3600.0 6.96942907725 -38301.60441023914 5.622654792295913 5.565152086328237 390.9187184155114 360000.0 1800.0
3700.0 7.15517149975 -38303.15622630746 5.365940727268812 5.347560935752799 380.5060359235069 370000.0 1850.0
3800.0 7.389673274649999 -38304.2880791677 5.055788949976164 5.053903988298933 370.63492287533785 380000.0 1900.0
3900.0 7.560630769149999 -38305.502950270486 5.004168914423062 5.004168914423062 361.26582961299135 390000.0 1950.0
4000.0 7.764979126449999 -38306.42115426906 4.665152827303617 4.665152827303617 352.3599235670692 400000.0 2000.0
4100.0 7.9449126084 -38307.4196126912 4.491540546963141 4.486059931300743 343.88094559155377 410000.0 2050.0
4200.0 8.1395161396 -38307.962918409474 4.182713351641944 4.182713351641944 335.79984408338834 420000.0 2100.0
4300.0 8.32796555045 -38308.60915534392 3.985054983589233 3.985054983589233 328.0897218783586 430000.0 2150.0
4400.0 8.51089791065 -38309.13072899295 3.8866726710316897 3.8866726710316897 320.7262578401022 440000.0 2200.0
4500.0 8.723854299749998 -38309.816226380106 3.6860602774239055 3.6860602774239055 313.68621236935735 450000.0 2250.0
4600.0 8.90599882365 -38310.2496821157 3.4834448708978116 3.4834448708978116 306.94746831350125 460000.0 2300.0
4700.0 9.120654616100001 -38310.68561861737 3.256027562988513 3.256027562988513 300.49123525502284 470000.0 2350.0
4800.0 9.311238486650002 -38310.9523112819 3.0980044667515263 3.0980044667515263 294.29975857873916 480000.0 2400.0
4900.0 9.533842074050002 -38311.17796658928 2.9518203526742437 2.9518203526742437 288.3577343534603 490000.0 2450.0
5000.0 9.74030591245 -38311.45480211226 2.779456356277289 2.779456356277289 282.64996264883786 500000.0 2500.0
5100.0 9.916637080600001 -38311.67829714949 2.701221839948566 2.701221839948566 277.16367290859483 510000.0 2550.0
5200.0 10.120421356299998 -38312.00315848646 2.5543082663633663 2.5543082663633663 271.88645125331266 520000.0 2600.0
5300.0 10.35126008315 -38312.123220547706 2.425665221006896 2.425665221006896 266.8052908080051 530000.0 2650.0
5400.0 10.579410583850002 -38312.222555983295 2.334342417136772 2.334342417136772 261.91029014685296 540000.0 2700.0
5500.0 10.776673319599999 -38312.31595482567 2.274477491604428 2.274477491604428 257.19182774902987 550000.0 2750.0
5600.0 10.976889142899998 -38312.42389407869 2.2821741828749698 2.260432141672004 252.64124778531146 560000.0 2800.0
5700.0 11.1865976912 -38312.69743764506 2.2671719471678005 2.260432141672004 248.25055213508983 570000.0 2850.0
5800.0 11.383587064900002 -38313.03637072617 2.3406347703657047 2.2405673546485496 244.0114538404401 580000.0 2900.0
5900.0 11.567924046149999 -38313.226025831056 2.2012932266237946 2.1998449581487933 239.91526619058845 590000.0 2950.0
6000.0 11.75840741885 -38313.33973185321 2.117078165297788 2.117078165297788 235.95394833021942 600000.0 3000.0
6100.0 11.950539682149998 -38313.46136006251 2.097744686171768 2.089176469812097 232.12149269618206 610000.0 3050.0
6200.0 12.136101531000001 -38313.617496417675 2.1434283248683377 2.089176469812097 228.41292011882086 620000.0 3100.0
6300.0 12.313022286399999 -38313.8879314139 2.1673575439110566 2.089176469812097 224.8228161509989 630000.0 3150.0
6400.0 12.499904160049997 -38314.24451251264 1.993857901426385 1.993857901426385 221.34388159176297 640000.0 3200.0
6500.0 12.724496007099999 -38314.35679261385 1.8746976606328254 1.8746976606328254 217.9692393993182 650000.0 3250.0
6600.0 12.920332018849999 -38314.43577047078 1.8069799344828261 1.806944925275672 214.69550848015578 660000.0 3300.0
6700.0 13.125145434250001 -38314.50012333897 1.7732029068850106 1.7715035586625099 211.518640095346 670000.0 3350.0
6800.0 13.308622688449997 -38314.568761158946 1.7872629433432325 1.7715035586625099 208.43514414576612 680000.0 3400.0
6900.0 13.52626021145 -38314.68180221934 1.8285161435861692 1.7715035586625099 205.44141796446357 690000.0 3450.0
7000.0 13.71484610745 -38314.86783368388 1.8023740385804072 1.7715035586625099 202.53339521586022 700000.0 3500.0
7100.0 13.898542834500002 -38315.07185403317 1.7139647434684193 1.7139647434684193 199.70656151747096 710000.0 3550.0
7200.0 14.100400913799998 -38315.15939967988 1.6538859113927284 1.6538859113927284 196.95691295830886 720000.0 3600.0
7300.0 14.27948143075 -38315.22506609594 1.6106562198510292 1.6106562198510292 194.2819515352075 730000.0 3650.0
7400.0 14.46986355105 -38315.327672729894 1.6551703535109386 1.5931184938901122 191.67897479842142 740000.0 3700.0
7500.0 14.707602663300003 -38315.46261259478 1.647940552841033 1.5931184938901122 189.14642229176025 750000.0 3750.0
7600.0 14.88501043285 -38315.60860903484 1.5057631005458563 1.5057631005458563 186.67916323538327 760000.0 3800.0
7700.0 15.086460435949997 -38315.65174214855 1.4472722487636556 1.4472722487636556 184.27453603593668 770000.0 3850.0
7800.0 15.285856260449998 -38315.68844256109 1.404603881921431 1.404603881921431 181.93091623665111 780000.0 3900.0
7900.0 15.490325619199998 -38315.72040750619 1.37370154401087 1.373322089686951 179.64614542808272 790000.0 3950.0
8000.0 15.728053799499998 -38315.75002131673 1.3461150425983153 1.3461150425983153 177.41812533890445 800000.0 4000.0
8100.0 15.959086274049998 -38315.77840927595 1.3236542528491253 1.3236542528491253 175.24479974591324 810000.0 4050.0
8200.0 16.138382767599996 -38315.805018020845 1.302599157876352 1.302599157876352 173.12419454103863 820000.0 4100.0
8300.0 16.3419524335 -38315.83116842009 1.2821441073844393 1.2821441073844393 171.05443227254278 830000.0 4150.0
8400.0 16.5768380378 -38315.857481979714 1.2639712449722282 1.2639712449722282 169.03370480364345 840000.0 4200.0
8500.0 16.761572621250004 -38315.883191996734 1.2456568396298056 1.2450783650771113 167.0602930560806 850000.0 4250.0
8600.0 17.004292836349997 -38315.910932768194 1.2633616954559792 1.244606265430391 165.13274014968138 860000.0 4300.0
8700.0 17.198106937 -38315.95553862959 1.3028255565740998 1.244606265430391 163.2498138686557 870000.0 4350.0
8800.0 17.419742948599996 -38316.04915853372 1.3886082453789463 1.244606265430391 161.41038303931487 880000.0 4400.0
8900.0 17.6186932235 -38316.19777682784 1.4539670818871384 1.244606265430391 159.61346514156523 890000.0 4450.0
9000.0 17.82022829265 -38316.29018327131 1.419246366721105 1.244606265430391 157.8562021673983 900000.0 4500.0
9100.0 18.0127755746 -38316.45176442075 1.6009843727751558 1.244606265430391 156.13849856967104 910000.0 4550.0
9200.0 18.219890044800003 -38316.76284880314 1.633357549315607 1.244606265430391 154.45946272211552 920000.0 4600.0
9300.0 18.390161552949998 -38316.989311891884 1.4699139499311331 1.244606265430391 152.8156574099107 930000.0 4650.0
9400.0 18.58501159845 -38317.114011141006 1.3520158694634505 1.244606265430391 151.20527010398467 940000.0 4700.0
9500.0 18.77665828245 -38317.19681065042 1.3052734374227821 1.244606265430391 149.62784261835276 950000.0 4750.0
9600.0 18.96706010795 -38317.28008546833 1.392796925943935 1.244606265430391 148.08348407886777 960000.0 4800.0
9700.0 19.1415563781 -38317.66983025365 1.6457221219410894 1.244606265430391 146.57270536211777 970000.0 4850.0
9800.0 19.332459100499996 -38318.10327761246 1.386859274053082 1.244606265430391 145.09306714711042 980000.0 4900.0
9900.0 19.5389294919 -38318.362706942185 1.2740552241434573 1.244606265430391 143.64099003676776 990000.0 4950.0
10000.0 19.74262258785 -38318.509689695304 1.1647066408011912 1.1647066408011912 142.2171300958193 1.0e6 5000.0


==> DC_A20_100_custom20-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.73860868085909 45858.08020142309 45858.08020142309 45858.08020142309 0.0 0.0
100.0 0.08858909480000002 -5537.220167739166 30357.978628458914 30357.978628458914 37377.891182141204 690.0 5.0
200.0 0.1745095898 -9169.864866888955 21783.714376966753 21783.714376966753 31673.606032276562 1380.0 10.0
300.0 0.2605056564 -12049.462396058607 16880.13687917819 16880.13687917819 27596.074422772053 2070.0 15.0
400.0 0.34634354780000004 -14670.525228921868 13962.657212101889 13962.657212101889 24601.575816278226 2760.0 20.0
500.0 0.4500494474000001 -17306.278012325376 12051.341204604787 12051.341204604787 22325.044079655567 3450.0 25.0
600.0 0.5355131041499999 -20101.64402654886 10518.038309399884 10518.038309399884 20517.104381821424 4140.0 30.0
700.0 0.62241577515 -23046.853760461538 8989.806380731623 8989.806380731623 19001.639860494928 4830.0 35.0
800.0 0.7248422398 -25877.42604520206 7425.890744671992 7425.890744671992 17666.43400733171 5520.0 40.0
900.0 0.81118410575 -28364.46827127473 5936.665755553369 5936.665755553369 16455.242373689158 6210.0 45.0
1000.0 0.8980919683999999 -30389.01542500558 4647.426984488811 4647.426984488811 15346.575706526584 6900.0 50.0
1100.0 0.9830294302 -31941.517624089 3611.7316747051314 3611.7316747051314 14333.783306093961 7590.0 55.0
1200.0 1.06910439885 -33090.36356045988 2826.7313591633324 2826.7313591633324 13415.07700353874 8280.0 60.0
1300.0 1.1889354004 -33949.07994652026 2235.8368432144825 2235.8368432144825 12584.802407463132 8970.0 65.0
1400.0 1.2738936717000002 -34575.82287210915 1805.602078078275 1805.602078078275 11837.10972856488 9660.0 70.0
1500.0 1.35894678145 -35032.13903683402 1501.413612684554 1501.413612684554 11164.689842706215 10350.0 75.0
1600.0 1.44457885655 -35382.84719283362 1272.0152206885882 1272.0152206885882 10559.388708116569 11040.0 80.0
1700.0 1.52939201595 -35660.27961132951 1094.7944761194794 1094.7944761194794 10013.051064632431 11730.0 85.0
1800.0 1.61904962775 -35885.12341754269 953.4040659405412 953.4040659405412 9518.221478681602 12420.0 90.0
1900.0 1.723836237 -36070.25846835499 840.4519521040675 840.4519521040675 9068.51589700471 13110.0 95.0
2000.0 1.8235105214500003 -36217.098041056655 754.2684710131374 754.2684710131374 8658.513931115353 13800.0 100.0
2100.0 1.90963350605 -36339.77507863888 685.0952535370869 685.0952535370869 8283.659279760486 14490.0 105.0
2200.0 1.9952521109500005 -36445.43433729251 626.9417234120476 626.9417234120476 7939.782718365794 15180.0 110.0
2300.0 2.08092728765 -36538.32413055154 577.0711157413532 577.0711157413532 7623.246608101985 15870.0 115.0
2400.0 2.1867409509 -36619.54225243763 535.8879599029744 535.8879599029744 7331.029691793374 16560.0 120.0
2500.0 2.2865950948 -36688.706731701284 502.1725882780053 502.1725882780053 7060.556161360658 17250.0 125.0
2600.0 2.3721860166499997 -36749.778347086314 473.72508845328196 473.72508845328196 6809.571576024144 17940.0 130.0
2700.0 2.456938643 -36805.01889958224 449.1023329968739 449.1023329968739 6576.090872717694 18630.0 135.0
2800.0 2.5417655082 -36857.48689432941 425.58446631608587 425.58446631608587 6358.312520682478 19320.0 140.0
2900.0 2.631954239 -36904.35714404371 405.60011056491686 405.60011056491686 6154.719392137442 20010.0 145.0
3000.0 2.7318531091000002 -36949.23841331223 386.77140851626655 386.77140851626655 5963.973945255736 20700.0 150.0
3100.0 2.8213252182999997 -36991.48845502765 369.5681890485106 369.5681890485106 5784.882608436329 21390.0 155.0
3200.0 2.921822348550001 -37031.328714289986 353.76452469906604 353.76452469906604 5616.405364925425 22080.0 160.0
3300.0 3.0073770466000007 -37068.087966486215 339.6537048118936 339.6537048118936 5457.634666149722 22770.0 165.0
3400.0 3.09312018545 -37103.31887498672 326.7114769486549 326.7114769486549 5307.7547067593405 23460.0 170.0
3500.0 3.1812253629000002 -37136.07909761143 314.87710477173266 314.87710477173266 5166.042357999653 24150.0 175.0
3600.0 3.282003768650001 -37167.083231691766 304.4683089426352 304.4683089426352 5031.8574973885825 24840.0 180.0
3700.0 3.3672355628999995 -37195.95948849635 295.3677895288479 295.3677895288479 4904.629375637934 25530.0 185.0
3800.0 3.4532542789500007 -37223.50502750826 286.75980803713503 286.75980803713503 4783.832854013238 26220.0 190.0
3900.0 3.54041778565 -37250.47950627222 278.2332131031464 278.2332131031464 4668.979931228758 26910.0 195.0
4000.0 3.6585378644500004 -37275.003911872205 271.1214808592285 271.1214808592285 4559.650387827558 27600.0 200.0
4100.0 3.7432102846999995 -37299.544164852465 264.1383759412636 264.1383759412636 4455.458175778135 28290.0 205.0
4200.0 3.8286690389499993 -37323.5186989263 257.2250082078853 257.2250082078853 4356.038896452061 28980.0 210.0
4300.0 3.9137693298 -37347.25194448551 250.66155997383254 250.66155997383254 4261.06776109464 29670.0 215.0
4400.0 3.9998924259999997 -37370.02813259738 244.55676943959966 244.55676943959966 4170.251158802975 30360.0 220.0
4500.0 4.086106653850001 -37391.58803336309 238.2998218942183 238.2998218942183 4083.3175745357476 31050.0 225.0
4600.0 4.1710956841 -37412.58914555367 231.82125361182256 231.82125361182256 4000.0078637650327 31740.0 230.0
4700.0 4.2559513980000006 -37432.82810732022 225.4454042025308 225.4454042025308 3920.0914864872334 32430.0 235.0
4800.0 4.3405353567 -37453.408663410206 218.9278356267227 218.9278356267227 3843.3582535975347 33120.0 240.0
4900.0 4.425606219600001 -37473.454705119846 212.6608399773128 212.6608399773128 3769.6144471558723 33810.0 245.0
5000.0 4.5476949405500005 -37492.57243639038 206.47355882361984 206.47355882361984 3698.683552773391 34500.0 250.0
5100.0 4.63274763005 -37510.81057870219 200.85855954186027 200.85855954186027 3630.4093194470724 35190.0 255.0
5200.0 4.71859192425 -37528.828349153846 195.48441734834165 195.48441734834165 3564.6478313186813 35880.0 260.0
5300.0 4.803554404400001 -37546.19526140553 189.8433468732846 189.8433468732846 3501.254623408048 36570.0 265.0
5400.0 4.88822207585 -37562.190783511774 184.80016758332857 184.80016758332857 3440.101379257103 37260.0 270.0
5500.0 4.9746915963000005 -37576.49616921441 180.6191356930017 180.6191356930017 3381.082568920788 37950.0 275.0
5600.0 5.0764411568500005 -37590.38554332897 176.65283649983388 176.65283649983388 3324.0928192698652 38640.0 280.0
5700.0 5.17829590765 -37604.44636880319 172.49841703341627 172.49841703341627 3269.0244886221385 39330.0 285.0
5800.0 5.263781081700001 -37618.33189662917 168.44015112807935 168.44015112807935 3215.7774138699606 40020.0 290.0
5900.0 5.349617004850001 -37631.93533242813 164.2083355973589 164.2083355973589 3164.2590007752838 40710.0 295.0
6000.0 5.434338351899999 -37645.046535835325 160.0114425177082 160.0114425177082 3114.381956361822 41400.0 300.0
6100.0 5.5561516467 -37657.24572974769 156.35491581880464 156.35491581880464 3066.071776136341 42090.0 305.0
6200.0 5.65803608815 -37669.512215744195 152.74220588197295 152.74220588197295 3019.257050020483 42780.0 310.0
6300.0 5.7464044008999995 -37680.908605748606 149.35852313338918 149.35852313338918 2973.868650530822 43470.0 315.0
6400.0 5.83141580555 -37692.05920091213 145.9982278366511 145.9982278366511 2929.8416079569306 44160.0 320.0
6500.0 5.916519658499999 -37702.51879126974 142.9686272216224 142.9686272216224 2887.1161671014042 44850.0 325.0
6600.0 6.024312766150001 -37712.33213582041 140.35149154003412 140.35149154003412 2845.639608817636 45540.0 330.0
6700.0 6.1249827341500005 -37722.14255847867 137.93323185752843 137.93323185752843 2805.3603756784732 46230.0 335.0
6800.0 6.230979071249999 -37731.73725699871 135.53481089960442 135.53481089960442 2766.227055132473 46920.0 340.0
6900.0 6.316597228099999 -37741.010673176075 133.32284929875829 133.32284929875829 2728.192076557715 47610.0 345.0
7000.0 6.403040731500001 -37749.5866242278 131.44189884458518 131.44189884458518 2691.2113975604993 48300.0 350.0
7100.0 6.489401524749999 -37757.891135536775 129.62817385643612 129.62817385643612 2655.2442014976655 48990.0 355.0
7200.0 6.5923827172000005 -37765.96504131025 127.98066966627314 127.98066966627314 2620.2497277317934 49680.0 360.0
7300.0 6.679444609050002 -37773.81763031085 126.40589030030988 126.40589030030988 2586.1893443226636 50370.0 365.0
7400.0 6.76865421115 -37781.92880883176 124.9186052371883 124.9186052371883 2553.0265515848514 51060.0 370.0
7500.0 6.870108683899998 -37790.300529091044 123.34761488443405 123.34761488443405 2520.7255843417934 51750.0 375.0
7600.0 6.955615398350001 -37798.3899119283 121.64461390086437 121.64461390086437 2489.2503394978266 52440.0 380.0
7700.0 7.043155854099998 -37806.4124129203 119.91066715792002 119.91066715792002 2458.5687725056405 53130.0 385.0
7800.0 7.1281147625 -37814.707225716804 117.91100233699865 117.91100233699865 2428.6473599351457 53820.0 390.0
7900.0 7.231431980249999 -37822.62246817928 116.02387853746036 116.02387853746036 2399.4564625186117 54510.0 395.0
8000.0 7.335611912799999 -37830.49274061054 114.26310452718796 114.26310452718796 2370.971443619752 55200.0 400.0
8100.0 7.421823841149998 -37838.131034391175 112.65579138140001 112.65579138140001 2343.1673998714205 55890.0 405.0
8200.0 7.508378926649998 -37845.62191367044 111.19442809347565 111.19442809347565 2316.0213773202554 56580.0 410.0
8300.0 7.594923689949999 -37853.08695255826 109.83182701010983 109.83182701010983 2289.5112877572487 57270.0 415.0
8400.0 7.6817350107 -37860.539878465956 108.30531566764887 108.30531566764887 2263.6137992531376 57960.0 420.0
8500.0 7.785118575050001 -37867.93698956356 106.33814268900194 106.33814268900194 2238.30233818496 58650.0 425.0
8600.0 7.8715810809499995 -37874.87994797105 104.59606764219102 104.59606764219102 2213.5577033673985 59340.0 430.0
8700.0 7.973457862249999 -37881.6563066095 102.67804471554584 102.67804471554584 2189.359239050833 60030.0 435.0
8800.0 8.076768400199999 -37888.57569727347 100.98946873221492 100.98946873221492 2165.6891463787774 60720.0 440.0
8900.0 8.1666026867 -37895.44861203259 99.14988428212655 99.14988428212655 2142.5298558180066 61410.0 445.0
9000.0 8.25229916065 -37901.97436450492 97.51195215507371 97.51195215507371 2119.8649358099015 62100.0 450.0
9100.0 8.336710921949999 -37908.26349662533 95.95659502410975 95.95659502410975 2097.6795332233733 62790.0 455.0
9200.0 8.4260446197 -37914.40859912006 94.58388406243633 94.58388406243633 2075.959729479449 63480.0 460.0
9300.0 8.5274693331 -37920.0523134269 93.28185570525183 93.28185570525183 2054.691712442709 64170.0 465.0
9400.0 8.614129706750003 -37925.62243943022 91.97665310378815 91.97665310378815 2033.8617488208856 64860.0 470.0
9500.0 8.7003354305 -37931.495070619385 90.57835964208962 90.57835964208962 2013.454842145979 65550.0 475.0
9600.0 8.784847316199999 -37937.247038457404 89.20646975313682 89.20646975313682 1993.4579952314778 66240.0 480.0
9700.0 8.887151325049999 -37942.972574871485 87.88781078775905 87.88781078775905 1973.8585519070562 66930.0 485.0
9800.0 8.9759446473 -37948.74337952851 86.47582827110617 86.47582827110617 1954.6447913572056 67620.0 490.0
9900.0 9.07670507885 -37954.475989629536 85.06469073005266 85.06469073005266 1935.8039295843985 68310.0 495.0
10000.0 9.163154590649999 -37960.188587849014 83.60846278723183 83.60846278723183 1917.3250126600758 69000.0 500.0


==> DC_A20_100_custom5-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.73860867427087 45858.080201443096 45858.080201443096 45858.080201443096 0.0 0.0
100.0 0.12734248434999998 -27548.235292751993 6438.326776527457 6438.326776527457 17114.212923857915 6000.0 20.0
200.0 0.27156213479999997 -35667.911567264186 1077.1870145051537 1077.1870145051537 10052.752581216635 12000.0 40.0
300.0 0.41459475689999997 -36724.31038461461 498.4332869306021 498.4332869306021 6986.456429779323 18000.0 60.0
400.0 0.5371651022499999 -37132.36959525166 331.18904120831087 331.18904120831087 5359.975168240779 24000.0 80.0
500.0 0.68110764015 -37375.31983237809 245.77731095884707 245.77731095884707 4354.406679531183 30000.0 100.0
600.0 0.8080954505 -37543.81669672341 191.00595578294968 191.00595578294968 3670.3458418308132 36000.0 120.0
700.0 0.9366373464000001 -37662.64373772951 160.307291632541 160.307291632541 3174.3653347359013 42000.0 140.0
800.0 1.0842269820000001 -37759.39587103398 138.64725885555146 138.64725885555146 2798.52478790786 48000.0 160.0
900.0 1.22595800715 -37841.31095032386 117.54310972833522 117.54310972833522 2503.352708571669 54000.0 180.0
1000.0 1.3471189645999997 -37903.40514076358 99.68693017482542 99.68693017482542 2265.0265357914036 60000.0 200.0
1100.0 1.4673676646999998 -37954.94341620149 85.11499410964453 85.11499410964453 2068.387197554079 66000.0 220.0
1200.0 1.59366689195 -37994.26816144646 74.89508898629411 74.89508898629411 1903.3022539861727 72000.0 240.0
1300.0 1.74507462465 -38027.44969839842 68.56052618179129 68.56052618179129 1762.9295428998853 78000.0 260.0
1400.0 1.9020721390499993 -38059.06702476587 63.63983940854088 63.63983940854088 1642.1463008535018 84000.0 280.0
1500.0 2.02617623985 -38088.10020691249 56.96704770210492 56.96704770210492 1537.0411279115094 90000.0 300.0
1600.0 2.1637095124 -38111.77584279383 51.05269316068044 51.05269316068044 1444.6366467887729 96000.0 320.0
1700.0 2.2885593745 -38132.953236033245 43.9701451497717 43.9701451497717 1362.6705654060088 102000.0 340.0
1800.0 2.4386402367000004 -38148.7401649136 38.45005438775268 38.45005438775268 1289.4421401452105 108000.0 360.0
1900.0 2.5580062233999996 -38161.92672919359 34.635000810417786 34.635000810417786 1223.6701008405032 114000.0 380.0
2000.0 2.7040487083999993 -38173.06401508612 32.04806220004694 32.04806220004694 1164.2888221090864 120000.0 400.0
2100.0 2.82561119645 -38183.01829031977 30.891178675631096 30.891178675631096 1110.4684198134419 126000.0 420.0
2200.0 2.9484532356 -38193.88906684509 29.15015172186355 29.15015172186355 1061.4670851285125 132000.0 440.0
2300.0 3.0970142649500003 -38202.523316480576 26.670896921048488 26.670896921048488 1016.6218826663954 138000.0 460.0
2400.0 3.2383837662999992 -38210.17523035397 24.650119369714446 24.650119369714446 975.4175041788542 144000.0 480.0
2500.0 3.3608866991999995 -38217.10288518511 22.341963747847224 22.341963747847224 937.4139236511836 150000.0 500.0
2600.0 3.49961057545 -38223.36183700522 20.513981704758727 20.513981704758727 902.2460372080157 156000.0 520.0
2700.0 3.6248650566499996 -38228.998814018494 19.549761974581596 19.549761974581596 869.6300789182327 162000.0 540.0
2800.0 3.7482251908500004 -38233.96703063727 19.20502368676522 19.20502368676522 839.3184325011463 168000.0 560.0
2900.0 3.8716513051 -38238.67212418 18.274420740632667 18.274420740632667 811.0717665391679 174000.0 580.0
3000.0 4.01702581455 -38242.90871659196 17.33540605760368 17.33540605760368 784.6707575747198 180000.0 600.0
3100.0 4.136203178650001 -38246.98224242264 17.023342527617036 17.023342527617036 759.9523450420767 186000.0 620.0
3200.0 4.2746531615 -38251.24242868523 16.2925355208361 16.2925355208361 736.7587115368885 192000.0 640.0
3300.0 4.421847763600001 -38255.079022694066 15.717522345388883 15.717522345388883 714.9514420976078 198000.0 660.0
3400.0 4.5609361739 -38258.77226515628 14.47889622129642 14.47889622129642 694.3979063211217 204000.0 680.0
3500.0 4.6816403601 -38261.90623285129 13.01000564506269 13.01000564506269 674.9771282256413 210000.0 700.0
3600.0 4.826211999850001 -38264.14867701929 12.222183843249036 12.222183843249036 656.6017952687721 216000.0 720.0
3700.0 4.95265108565 -38266.14650753658 11.615097290822844 11.615097290822844 639.1999359817144 222000.0 740.0
3800.0 5.084655318899999 -38267.94566144997 11.267860851874461 11.267860851874461 622.7004908549593 228000.0 760.0
3900.0 5.231534139949999 -38269.86058025918 11.071846752090497 11.071846752090497 607.0398248090928 234000.0 780.0
4000.0 5.3917098485 -38272.12491426777 10.636501741188388 10.636501741188388 592.1531208708153 240000.0 800.0
4100.0 5.53347184065 -38274.112195075 10.237993191330421 10.237993191330421 577.9819680681383 246000.0 820.0
4200.0 5.6544894904 -38276.19019416107 9.986125092618188 9.986125092618188 564.4763935726463 252000.0 840.0
4300.0 5.794242785 -38278.13861463888 9.440344893179983 9.440344893179983 551.5898623295323 258000.0 860.0
4400.0 5.91466380785 -38279.72286562431 8.732828639119369 8.732828639119369 539.2735615924354 264000.0 880.0
4500.0 6.05007104015 -38281.25682239463 8.485548426309318 8.485548426309318 527.4947444803655 270000.0 900.0
4600.0 6.204812658 -38282.86664021672 7.889120817808324 7.889120817808324 516.2181724902898 276000.0 920.0
4700.0 6.34169621985 -38284.12563303254 7.44488891915635 7.44488891915635 505.4083211514423 282000.0 940.0
4800.0 6.486068297550001 -38284.98212197331 7.3773719705539875 7.3676723340697405 495.0436551247906 288000.0 960.0
4900.0 6.608866542650001 -38286.19281597283 7.27175431702449 7.27175431702449 485.1007139117897 294000.0 980.0
5000.0 6.7401082378499995 -38287.272905789396 7.0758107620937825 7.0758107620937825 475.55176551340185 300000.0 1000.0
5100.0 6.882100974049999 -38288.225771386074 6.843785058110458 6.843785058110458 466.37246547675653 306000.0 1020.0
5200.0 7.0062055816000015 -38289.13466120264 6.501456451098082 6.501456451098082 457.54097259358343 312000.0 1040.0
5300.0 7.1305258388000015 -38289.73737495372 6.121365241057363 6.121365241057363 449.03458302965583 318000.0 1060.0
5400.0 7.274795489149999 -38290.299470666716 5.946479797894821 5.946479797894821 440.83800002117874 324000.0 1080.0
5500.0 7.404509477800002 -38290.900012075406 5.982139397661498 5.930536400584074 432.9380208147992 330000.0 1100.0
5600.0 7.528252252549999 -38291.61405184208 5.983765543923342 5.930536400584074 425.3211601790945 336000.0 1120.0
5700.0 7.669772410199999 -38292.30794474434 5.748608339339945 5.748608339339945 417.96866191842633 342000.0 1140.0
5800.0 7.8158446151500005 -38293.05817941298 5.550719740096056 5.550719740096056 410.8659091551329 348000.0 1160.0
5900.0 7.937558779550001 -38293.71359061021 5.54092042789316 5.54092042789316 404.00214297325465 354000.0 1180.0
6000.0 8.083394033800001 -38294.34128362287 5.4167209313024 5.416028412276589 397.3652315929828 360000.0 1200.0
6100.0 8.206544626449999 -38295.06848927416 5.401777376606459 5.388986034387901 390.9449828507668 366000.0 1220.0
6200.0 8.3310069334 -38295.82824199077 5.175346505475959 5.175346505475959 384.7301365474773 372000.0 1240.0
6300.0 8.4536904303 -38296.78757112351 4.847210132891969 4.847210132891969 378.7076097167372 378000.0 1260.0
6400.0 8.587268655300003 -38297.277294916115 4.6393583251361665 4.6393583251361665 372.86866973877136 384000.0 1280.0
6500.0 8.73134899995 -38297.72821680877 4.538080312735727 4.538080312735727 367.2072027945003 390000.0 1300.0
6600.0 8.869966309550001 -38298.19838014907 4.395517594905629 4.395517594905629 361.71540003497887 396000.0 1320.0
6700.0 9.01674277275 -38298.54548859911 4.227163957774871 4.227163957774871 356.3848422881911 402000.0 1340.0
6800.0 9.14350300965 -38298.883802670265 4.135494504496103 4.135494504496103 351.2090302318777 408000.0 1360.0
6900.0 9.2913621313 -38299.1971865185 4.089415718145691 4.089415718145691 346.1822764208705 414000.0 1380.0
7000.0 9.443337269749998 -38299.54043349989 4.064998606963553 4.056414579442011 341.2983867417716 420000.0 1400.0
7100.0 9.588884414699999 -38299.94172729169 4.15779990894775 4.056414579442011 336.55251455913685 426000.0 1420.0
7200.0 9.715752978849999 -38300.55505859353 4.1172011236330945 4.056414579442011 331.939224319765 432000.0 1440.0
7300.0 9.857876814300003 -38301.04586801534 3.870470179006522 3.870470179006522 327.4494805879408 438000.0 1460.0
7400.0 10.001960420100001 -38301.41749971123 3.7048818365531995 3.7048818365531995 323.07848128579354 444000.0 1480.0
7500.0 10.147572352150002 -38301.73737969198 3.587452292063547 3.587452292063547 318.8221210808843 450000.0 1500.0
7600.0 10.29569586005 -38302.060514774115 3.5773548519761085 3.5705050896107706 314.67694162164406 456000.0 1520.0
7700.0 10.4162595756 -38302.29321920886 3.5102449613539903 3.5102449613539903 310.63876275230206 462000.0 1540.0
7800.0 10.575332424999997 -38302.478774329575 3.530729146885516 3.5071812654214467 306.7037828099863 468000.0 1560.0
7900.0 10.69675832525 -38302.70470514738 3.579261378843717 3.5071812654214467 302.86880625839933 474000.0 1580.0
8000.0 10.84227966845 -38303.17879362764 3.6294670188189437 3.5071812654214467 299.1305341420428 480000.0 1600.0
8100.0 10.9754027017 -38303.645909263796 3.6427823153995016 3.5071812654214467 295.48455218070467 486000.0 1620.0
8200.0 11.1294981713 -38304.28744537697 3.4155936012994887 3.4155936012994887 291.9269119370885 492000.0 1640.0
8300.0 11.281189057299999 -38304.68549739279 3.3391723819700814 3.3391723819700814 288.45249395768803 498000.0 1660.0
8400.0 11.4062845672 -38304.99672407044 3.2091245649939006 3.2091245649939006 285.0596021330618 504000.0 1680.0
8500.0 11.5578690553 -38305.30437525978 3.08883898594861 3.08883898594861 281.74478991429993 510000.0 1700.0
8600.0 11.692239412450002 -38305.50552408291 2.931040972801248 2.931040972801248 278.5054308799782 516000.0 1720.0
8700.0 11.814992205649999 -38305.62521406262 2.8148183083763483 2.8148183083763483 275.3390133613221 522000.0 1740.0
8800.0 11.973438222000002 -38305.72222210426 2.7332657274062484 2.7332657274062484 272.2433852307804 528000.0 1760.0
8900.0 12.102824977449998 -38305.81643704141 2.682691816070691 2.682691816070691 269.2165156836505 534000.0 1780.0
9000.0 12.22645795915 -38305.94701763174 2.6391310117648823 2.6391310117648823 266.25646087983796 540000.0 1800.0
9100.0 12.382945264499998 -38306.20153230743 2.5704620407867482 2.569029796822771 263.36071733666705 546000.0 1820.0
9200.0 12.504486474949998 -38306.3252911138 2.646200334466667 2.569029796822771 260.52794325076235 552000.0 1840.0
9300.0 12.629997009050001 -38306.61792450965 2.5858235665650855 2.569029796822771 257.7564372016249 558000.0 1860.0
9400.0 12.780710982699999 -38306.73373082519 2.5415251791141897 2.5401462342322914 255.04292287919043 564000.0 1880.0
9500.0 12.9113950458 -38306.865394454755 2.6088182698703717 2.5388970175345866 252.38666651230756 570000.0 1900.0
9600.0 13.0604905679 -38307.05736735101 2.6602846329761705 2.5388970175345866 249.7866681741361 576000.0 1920.0
9700.0 13.21094786985 -38307.23094482733 2.5843731221278854 2.5388970175345866 247.23990006943637 582000.0 1940.0
9800.0 13.363334063900002 -38307.40524432031 2.4848826553353605 2.4848826553353605 244.74407066360433 588000.0 1960.0
9900.0 13.493313356099998 -38307.51557998983 2.4509528193498564 2.4509528193498564 242.29805571254295 594000.0 1980.0
10000.0 13.617027458450002 -38307.64086616678 2.433506931432463 2.433506931432463 239.900696270362 600000.0 2000.0


==> DC_A20_100_cyclic-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.7386086766414564 45858.08020143694 45858.08020143694 45858.08020143694 0.0 0.0
101.0 0.12044488425 -1147.184033885656 42699.73540487366 42699.73540487366 44278.9078031553 100.0 1.0
202.0 0.2408897685 -2006.580291725081 40194.89432373654 40194.89432373654 42917.569976682375 200.0 2.0
303.0 0.3365947095 -2806.172588429786 37889.859544798644 37889.859544798644 41660.642368711444 300.0 3.0
404.0 0.42420838495 -3556.760248891853 35762.377676103606 35762.377676103606 40480.989430189875 400.0 4.0
505.0 0.5245147679000001 -4262.366523738869 33800.27487884176 33800.27487884176 39367.53700496519 500.0 5.0
606.0 0.6151682072000001 -4928.283851679666 31990.69670990288 31990.69670990288 38313.70267709915 600.0 6.0
707.0 0.70830031125 -5558.31270929336 30321.3243111492 30321.3243111492 37314.655381355406 700.0 7.0
808.0 0.8017879218499999 -6156.268376830056 28780.262823670124 28780.262823670124 36366.389541612596 800.0 8.0
909.0 0.8898959762 -6725.128735603597 27357.189276904617 27357.189276904617 35465.4695151418 900.0 9.0
1010.0 0.9895706537999999 -7267.78527901295 26043.156993635686 26043.156993635686 34608.89564955034 1000.0 10.0
1111.0 1.0767676333499998 -7786.535234313595 24829.65892791384 24829.65892791384 33793.95925608063 1100.0 11.0
1212.0 1.1705784131 -8284.191429521554 23709.637226292045 23709.637226292045 33018.242176866115 1200.0 12.0
1313.0 1.2603610405 -8763.10740033942 22676.76381584218 22676.76381584218 32279.565151078692 1300.0 13.0
1414.0 1.3841470771000002 -9225.534440365585 21725.368717551242 21725.368717551242 31575.952055510195 1400.0 14.0
1515.0 1.4786386126500002 -9673.044644885013 20847.311391214695 20847.311391214695 30905.41201399173 1500.0 15.0
1616.0 1.5664973540499996 -10107.755230423614 20036.745012968116 20036.745012968116 30266.07866099034 1600.0 16.0
1717.0 1.6933050256999997 -10531.039085047265 19287.961506432828 19287.961506432828 29656.183263514922 1700.0 17.0
1818.0 1.7853765302 -10944.75845416144 18596.196517726363 18596.196517726363 29074.078697947105 1800.0 18.0
1919.0 1.8753963063499999 -11350.384785102253 17954.526557697485 17954.526557697485 28518.101090934622 1900.0 19.0
2020.0 1.9645568023500002 -11749.059309500371 17359.429435371483 17359.429435371483 27986.735774003046 2000.0 20.0
2121.0 2.0521631162 -12141.965300178304 16807.166042492732 16807.166042492732 27478.57351347985 2100.0 21.0
2222.0 2.1515053450500004 -12529.950190131827 16293.748886087173 16293.748886087173 26992.276790549735 2200.0 22.0
2323.0 2.23908666045 -12913.891379943683 15818.325672366913 15818.325672366913 26526.695493958785 2300.0 23.0
2424.0 2.3293962163499997 -13294.859895838352 15375.727416680262 15375.727416680262 26080.656770867645 2400.0 24.0
2525.0 2.4163260010500003 -13674.14147609095 14964.607808993018 14964.607808993018 25653.116426180157 2500.0 25.0
2626.0 2.5086294497499995 -14052.523774959778 14580.28893223967 14580.28893223967 25243.01170418236 2600.0 26.0
2727.0 2.6032551704499998 -14431.677517121294 14220.331306931505 14220.331306931505 24849.344547137684 2700.0 27.0
2828.0 2.6904940826 -14811.854418342835 13882.310390346756 13882.310390346756 24471.170955524205 2800.0 28.0
2929.0 2.7805792992500002 -15194.037480671981 13563.706045748497 13563.706045748497 24107.58879186502 2900.0 29.0
3030.0 2.8696290576500005 -15579.100682362041 13262.068073961875 13262.068073961875 23757.733284835886 3000.0 30.0
3131.0 2.9597835678 -15967.54843231408 12975.82798597363 12975.82798597363 23420.79874424644 3100.0 31.0
3232.0 3.0540709784000004 -16359.43401900843 12702.670191849693 12702.670191849693 23096.006969931386 3200.0 32.0
3333.0 3.14157336835 -16752.23506492178 12442.747099751608 12442.747099751608 22782.67579727904 3300.0 33.0
3434.0 3.2358339963499994 -17148.88534613385 12191.56624490143 12191.56624490143 22480.07266721111 3400.0 34.0
3535.0 3.3281493317999997 -17549.21990272683 11948.628910669355 11948.628910669355 22187.532562862725 3500.0 35.0
3636.0 3.4182018185000005 -17953.036936736236 11712.404446376062 11712.404446376062 21904.42099214687 3600.0 36.0
3737.0 3.5050172178000003 -18361.08999962775 11480.72138465254 11480.72138465254 21630.113107739122 3700.0 37.0
3838.0 3.5944432309499996 -18773.993967475766 11253.088919954562 11253.088919954562 21364.035564462596 3800.0 38.0
3939.0 3.69145281475 -19190.82831596168 11028.742937225878 11028.742937225878 21105.65324878168 3900.0 39.0
4040.0 3.7785011092000014 -19612.706492374542 10805.16529064714 10805.16529064714 20854.421835168643 4000.0 40.0
4141.0 3.8683607258499997 -20038.283810593093 10581.719407564748 10581.719407564748 20609.833682130455 4100.0 41.0
4242.0 3.95739026145 -20465.92166835593 10359.03928670291 10359.03928670291 20371.44311479493 4200.0 42.0
4343.0 4.046906612300001 -20897.793620576933 10135.287788120446 10135.287788120446 20138.803221006874 4300.0 43.0
4444.0 4.141501712649999 -21332.71028105073 9910.219372617148 9910.219372617148 19911.501357709323 4400.0 44.0
4545.0 4.2285233913 -21772.202388349622 9682.106243566303 9682.106243566303 19689.12320305404 4500.0 45.0
4646.0 4.3226661331 -22211.491303101404 9453.259647658184 9453.259647658184 19471.33887208817 4600.0 46.0
4747.0 4.412336126649999 -22653.343284047565 9221.277355620075 9221.277355620075 19257.79592382842 4700.0 47.0
4848.0 4.500069593050001 -23094.523897171686 8987.757773439302 8987.757773439302 19048.203308514356 4800.0 48.0
4949.0 4.60892928715 -23532.960837676135 8752.525352969684 8752.525352969684 18842.289749403462 4900.0 49.0
5050.0 4.698251927200001 -23968.95283578007 8515.819956155003 8515.819956155003 18639.809949535844 5000.0 50.0
5151.0 4.792722264 -24398.051308890972 8280.698983174741 8280.698983174741 18440.596277105822 5100.0 51.0
5252.0 4.8808284581 -24821.760850681527 8045.810712182101 8045.810712182101 18244.46824757896 5200.0 52.0
5353.0 4.9707314461 -25237.012803705304 7812.290269304768 7812.290269304768 18051.279766499807 5300.0 53.0
5454.0 5.0626206344 -25642.177696892024 7582.09896734465 7582.09896734465 17860.931024696987 5400.0 54.0
5555.0 5.1495871565 -26041.227938609554 7352.560049040844 7352.560049040844 17673.28154298884 5500.0 55.0
5656.0 5.244073348650001 -26435.258072129665 7123.216852769624 7123.216852769624 17488.19268877447 5600.0 56.0
5757.0 5.331336515649999 -26819.479161277657 6896.9844044541 6896.9844044541 17305.585649389635 5700.0 57.0
5858.0 5.42816299175 -27196.95043669467 6671.422595274538 6671.422595274538 17125.34559762497 5800.0 58.0
5959.0 5.5175946209500015 -27568.64443247827 6446.717142901579 6446.717142901579 16947.368456712917 5900.0 59.0
6060.0 5.600344161600001 -27932.802162413096 6224.003544748752 6224.003544748752 16771.57558930367 6000.0 60.0
6161.0 5.694660431550001 -28283.827871476038 6006.774587211139 6006.774587211139 16597.94976668927 6100.0 61.0
6262.0 5.783813312849999 -28627.53758892099 5791.507214390614 5791.507214390614 16426.4189325258 6200.0 62.0
6363.0 5.8786891685 -28961.795664242312 5580.28297706816 5580.28297706816 16256.948058221775 6300.0 63.0
6464.0 5.968073502200001 -29285.406854944635 5373.78889693635 5373.78889693635 16089.514840355845 6400.0 64.0
6565.0 6.073078414450002 -29596.436229630897 5174.062814676805 5174.062814676805 15924.129203603134 6500.0 65.0
6666.0 6.167292618949999 -29898.276493395744 4977.930800957462 4977.930800957462 15760.753108041257 6600.0 66.0
6767.0 6.254251733199999 -30183.304553016602 4791.469438626807 4791.469438626807 15599.44011290281 6700.0 67.0
6868.0 6.3501681977499995 -30456.082591154118 4611.77067876992 4611.77067876992 15440.198526900886 6800.0 68.0
6969.0 6.437269442600001 -30714.368527910257 4441.009510908382 4441.009510908382 15283.067255243848 6900.0 69.0
7070.0 6.5323126793499995 -30959.77167271545 4278.338705316069 4278.338705316069 15128.071078484301 7000.0 70.0
7171.0 6.622419922949999 -31193.69882645199 4122.959035542778 4122.959035542778 14975.222300110114 7100.0 71.0
7272.0 6.70733753415 -31416.79439401287 3974.7751797620017 3974.7751797620017 14824.531243666986 7200.0 72.0
7373.0 6.80229525675 -31630.618145024007 3832.3866179017837 3832.3866179017837 14675.988748724214 7300.0 73.0
7474.0 6.8917508787 -31837.590549673983 3694.019825446604 3694.019825446604 14529.562496413846 7400.0 74.0
7575.0 6.98476898655 -32033.51465652715 3562.5405515314496 3562.5405515314496 14385.259576086444 7500.0 75.0
7676.0 7.0778349507 -32221.52972643545 3436.020865124795 3436.020865124795 14243.061670749283 7600.0 76.0
7777.0 7.164109390849999 -32401.168333156336 3315.2626298318514 3315.2626298318514 14102.961683045212 7700.0 77.0
7878.0 7.259201586800001 -32574.440811633704 3198.2840546598013 3198.2840546598013 13964.927789015017 7800.0 78.0
7979.0 7.3466547812 -32740.761306301014 3085.5483030336777 3085.5483030336777 13828.93554544025 7900.0 79.0
8080.0 7.4419343401 -32903.34567633163 2974.6674480710817 2974.6674480710817 13694.932235596187 8000.0 80.0
8181.0 7.532147178800001 -33057.361651111845 2869.6421551418216 2869.6421551418216 13562.91650290772 8100.0 81.0
8282.0 7.6269619836 -33206.55766171084 2767.5203062867404 2767.5203062867404 13432.851488490598 8200.0 82.0
8383.0 7.714574945399998 -33346.76137555911 2671.4556860524785 2671.4556860524785 13304.739633699668 8300.0 83.0
8484.0 7.799726463499999 -33481.7073330805 2578.7027440947604 2578.7027440947604 13178.550964410199 8400.0 84.0
8585.0 7.897447373100002 -33610.200115798674 2490.267879237801 2490.267879237801 13054.268602954706 8500.0 85.0
8686.0 7.986955507900002 -33733.12315156185 2405.6221867276677 2405.6221867276677 12931.870368285428 8600.0 86.0
8787.0 8.07961801315 -33850.784386725085 2324.390450399807 2324.390450399807 12811.330823764001 8700.0 87.0
8888.0 8.186933747900001 -33962.18727030572 2247.424900968305 2247.424900968305 12692.635251597758 8800.0 88.0
8989.0 8.274754581250003 -34069.457762101156 2173.3808059813605 2173.3808059813605 12575.754646646465 8900.0 89.0
9090.0 8.369569087950001 -34171.310903952726 2103.315315601943 2103.315315601943 12460.672895755864 9000.0 90.0
9191.0 8.458522995900001 -34269.03244746291 2036.1463447560789 2036.1463447560789 12347.362824549344 9100.0 91.0
9292.0 8.55130986665 -34361.98736264832 1972.4097274018873 1972.4097274018873 12235.804189096145 9200.0 92.0
9393.0 8.646757452400001 -34449.11943662544 1912.8035208664216 1912.8035208664216 12125.985033051147 9300.0 93.0
9494.0 8.734120282749998 -34531.37020160611 1856.8066961899112 1856.8066961899112 12017.888418978922 9400.0 94.0
9595.0 8.8264780389 -34609.23841347675 1803.7955146170102 1803.7955146170102 11911.491617891821 9500.0 95.0
9696.0 8.9118492496 -34684.95649412196 1752.3326054470435 1752.3326054470435 11806.758019825382 9600.0 96.0
9797.0 9.007156282 -34757.63870087459 1702.908075013991 1702.908075013991 11703.657510184448 9700.0 97.0
9898.0 9.0993702092 -34828.30909485319 1654.865032781303 1654.865032781303 11602.154555867244 9800.0 98.0
9999.0 9.189511709349999 -34895.23385815025 1609.657198782371 1609.657198782371 11502.229582296395 9900.0 99.0
10100.0 9.281873934150001 -34959.82794021066 1566.0843734533414 1566.0843734533414 11403.851906961316 10000.0 100.0
10201.0 9.36899750965 -35022.228918742374 1524.2471467505954 1524.2471467505954 11306.993036763171 10100.0 101.0
10201.0 9.466542710599999 -35022.228918742374 1524.2471467505952 1524.2471467505952 11212.014921326156 10200.0 102.0


==> DC_A20_100_ecyc150.0-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.7386086834620755 45858.08020142102 45858.08020142102 45858.08020142102 0.0 0.0
150.0 0.25610358564999997 -1573.33112337362 41452.37142381922 41452.37142381922 43655.22581262012 149.0 1.0
300.0 0.5122071712999999 -2792.854980370409 37944.26296160235 37944.26296160235 41751.57152894753 298.0 2.0
450.0 0.6284416575 -3897.8687387809246 34849.18042744392 34849.18042744392 40025.97375357163 447.0 3.0
600.0 0.7437692791 -4911.196508881927 32107.510396285194 32107.510396285194 38442.281082114336 596.0 4.0
750.0 0.8668838326499999 -5846.326884719455 29678.34786632598 29678.34786632598 36981.62554614961 745.0 5.0
900.0 0.9828775034499999 -6715.706855254304 27523.694085459538 27523.694085459538 35630.49248033675 894.0 6.0
1050.0 1.0976526522 -7528.793621353061 25611.508527391463 25611.508527391463 34378.11948621859 1043.0 7.0
1200.0 1.2133637381000002 -8294.4577326036 23916.033650204023 23916.033650204023 33215.66550443919 1192.0 8.0
1350.0 1.3290959204000001 -9022.114408138641 22413.410115527557 22413.410115527557 32135.43996554803 1341.0 9.0
1500.0 1.46257152845 -9718.293452331634 21079.439917386713 21079.439917386713 31130.349052078822 1490.0 10.0
1650.0 1.5779143655999999 -10388.252680633977 19895.659000942418 19895.659000942418 30194.124881150787 1639.0 11.0
1800.0 1.6943424620500003 -11037.880482726148 18841.207365133298 18841.207365133298 29320.823533764826 1788.0 12.0
1950.0 1.8098039923999998 -11671.828846941915 17902.595854094172 17902.595854094172 28505.23584235978 1937.0 13.0
2100.0 1.9252293635999997 -12294.817838893438 17062.948674917985 17062.948674917985 27742.41669786366 2086.0 14.0
2250.0 2.04067057235 -12910.450266681015 16309.94524482769 16309.94524482769 27027.887232048914 2235.0 15.0
2400.0 2.1564347861 -13521.328228257556 15630.235784286118 15630.235784286118 26357.437146886397 2384.0 16.0
2550.0 2.27200424415 -14131.09691001699 15013.50942182486 15013.50942182486 25727.218939938535 2533.0 17.0
2700.0 2.3877477624000005 -14739.768437062672 14452.037145053904 14452.037145053904 25133.788319155134 2682.0 18.0
2850.0 2.5030371911000007 -15348.161702927599 13936.244432731279 13936.244432731279 24573.91112483394 2831.0 19.0
3000.0 2.63486213925 -15959.584687185652 13456.325778699844 13456.325778699844 24044.502298827556 2980.0 20.0
3150.0 2.7504014738999993 -16570.405472001694 13009.295578958838 13009.295578958838 23542.901993378975 3129.0 21.0
3300.0 2.8670475110499996 -17179.096720305883 12592.660234951869 12592.660234951869 23066.804525621275 3278.0 22.0
3450.0 2.9825752037999997 -17788.228658444168 12197.746846504873 12197.746846504873 22613.92712232476 3427.0 23.0
3600.0 3.0974873041499995 -18394.3351509039 11821.541723398253 11821.541723398253 22182.2317063677 3576.0 24.0
3750.0 3.2126511334 -18997.97540594139 11454.94226941261 11454.94226941261 21769.643651100192 3725.0 25.0
3900.0 3.3279932150000002 -19595.366103235567 11100.510654877839 11100.510654877839 21374.490577166034 3874.0 26.0
4050.0 3.4440253609000004 -20176.727873614618 10759.385131860266 10759.385131860266 20995.379668405112 4023.0 27.0
4200.0 3.5596110026999996 -20742.728936012314 10430.189188751652 10430.189188751652 20631.062755313615 4172.0 28.0
4350.0 3.6751325546499993 -21300.742643828347 10106.864692663026 10106.864692663026 20280.256153225262 4321.0 29.0
4500.0 3.79069524975 -21846.517642048304 9790.698028437833 9790.698028437833 19941.883310490182 4470.0 30.0
4650.0 3.906250005449999 -22371.797762869734 9484.75819247741 9484.75819247741 19615.098150552283 4619.0 31.0
4800.0 4.021881205100001 -22886.43639027037 9182.40611723893 9182.40611723893 19298.955967724607 4768.0 32.0
4950.0 4.136927999699999 -23381.313144976382 8890.166530501167 8890.166530501167 18992.815101923916 4917.0 33.0
5100.0 4.25205504515 -23860.937476658488 8605.098436086046 8605.098436086046 18696.023197185696 5066.0 34.0
5250.0 4.3672969764000005 -24323.23328479621 8328.000120964736 8328.000120964736 18408.022556179556 5215.0 35.0
5400.0 4.482318370049999 -24765.66988040422 8061.197199985965 8061.197199985965 18128.37862763378 5364.0 36.0
5550.0 4.5977171503 -25190.66575164297 7804.2869434024615 7804.2869434024615 17856.692004364537 5513.0 37.0
5700.0 4.712827118600001 -25604.72597331291 7552.209797237512 7552.209797237512 17592.4745118741 5662.0 38.0
5850.0 4.828507599900001 -26007.94365227274 7303.273747984366 7303.273747984366 17335.24449277686 5811.0 39.0
6000.0 4.943602171199999 -26401.418924159592 7060.226899003646 7060.226899003646 17084.634307562876 5960.0 40.0
6150.0 5.05851958235 -26782.401366869548 6822.477856018682 6822.477856018682 16840.297249192776 6109.0 41.0
6300.0 5.1736205168 -27152.554926121724 6589.846679477126 6589.846679477126 16601.91467780404 6258.0 42.0
6450.0 5.288713892500001 -27510.317235520306 6364.20418202855 6364.20418202855 16369.239439263689 6407.0 43.0
6600.0 5.40353124765 -27853.76654993153 6146.6169371503975 6146.6169371503975 16142.070050327837 6556.0 44.0
6750.0 5.518367229800001 -28190.444290940708 5932.54683495936 5932.54683495936 15920.123893472002 6705.0 45.0
6900.0 5.633407601 -28516.77626750593 5724.405867280793 5724.405867280793 15703.193722701975 6854.0 46.0
7050.0 5.748298027799999 -28832.423793622154 5521.578160558746 5521.578160558746 15491.07673182399 7003.0 47.0
7200.0 5.86378881495 -29140.3644352458 5322.745915706052 5322.745915706052 15283.559776393013 7152.0 48.0
7350.0 5.97913815615 -29439.890492344268 5128.469756526573 5128.469756526573 15080.457975995683 7301.0 49.0
7500.0 6.094140330500001 -29730.407863386157 4939.675428755796 4939.675428755796 14881.619102520392 7450.0 50.0
7650.0 6.208949595150001 -30012.44282864873 4756.093957834485 4756.093957834485 14686.897465122585 7599.0 51.0
7800.0 6.3240893160499985 -30286.13472309017 4576.950306234811 4576.950306234811 14496.14374514357 7748.0 52.0
7950.0 6.438578053650002 -30550.735655325552 4402.97468537475 4402.97468537475 14309.233206999705 7897.0 53.0
8100.0 6.5528729852500005 -30803.29448420148 4236.893814854354 4236.893814854354 14126.099763506152 8046.0 54.0
8250.0 6.667457665549999 -31045.911535413783 4077.007547787716 4077.007547787716 13946.651688225465 8195.0 55.0
8400.0 6.781593307750001 -31280.62650086267 3921.7241730014875 3921.7241730014875 13770.775766905746 8344.0 56.0
8550.0 6.896845432400001 -31507.759532961994 3771.079116602135 3771.079116602135 13598.367203969476 8493.0 57.0
8700.0 7.0116414765499995 -31726.333629012468 3625.2333531282093 3625.2333531282093 13429.331037006064 8642.0 58.0
8850.0 7.12647085895 -31934.88658779998 3486.047563005307 3486.047563005307 13263.60964577272 8791.0 59.0
9000.0 7.241175055649999 -32138.324234773445 3349.8694182163817 3349.8694182163817 13101.089314173436 8940.0 60.0
9150.0 7.3558452264500005 -32337.11018268565 3216.461721019444 3216.461721019444 12941.6598368645 9089.0 61.0
9300.0 7.4708606649 -32524.855014225974 3090.1897217508695 3090.1897217508695 12785.287295354761 9238.0 62.0
9450.0 7.585467259950001 -32703.612557753884 2970.150323032455 2970.150323032455 12631.925780162224 9387.0 63.0
9600.0 7.700358318099999 -32873.639026758574 2856.248048888164 2856.248048888164 12481.530738142623 9536.0 64.0
9750.0 7.81484558885 -33038.83383133666 2745.7859338180497 2745.7859338180497 12334.019453228615 9685.0 65.0
9900.0 7.929306783249999 -33197.5958989802 2639.888401820444 2639.888401820444 12189.330930073269 9834.0 66.0
10050.0 8.04405197 -33345.87593418619 2541.3568621045806 2541.3568621045806 12047.448958485495 9983.0 67.0
10200.0 8.1585069673 -33486.41642543365 2448.336832180806 2448.336832180806 11908.331391437601 10132.0 68.0
10200.0 8.274862261250002 -33486.41642543365 2448.3368321808066 2448.336832180806 11773.188612019649 10232.0 69.0


==> DC_A20_100_ecyc200-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.738608679468592 45858.080201423225 45858.080201423225 45858.080201423225 0.0 0.0
200.0 0.17656700385000001 -1994.027221021636 40220.7022651123 40220.7022651123 43039.39123326776 199.0 1.0
400.0 0.35313400770000003 -3545.235334298524 35793.166511354284 35793.166511354284 40623.982992629935 398.0 2.0
600.0 0.50809249005 -4913.037672532306 32030.46188908087 32030.46188908087 38475.602716742666 597.0 3.0
800.0 0.6772618992500001 -6137.931594653508 28827.959811368848 28827.959811368848 36546.0741356679 796.0 4.0
1000.0 0.82776988715 -7246.781739986442 26098.585982399192 26098.585982399192 34804.82611012311 995.0 5.0
1200.0 0.9796283558000001 -8261.148232270543 23768.493578173995 23768.493578173995 33228.207176987526 1194.0 6.0
1400.0 1.13069533355 -9200.719019042324 21785.546285013654 21785.546285013654 31797.87456549079 1393.0 7.0
1600.0 1.2817070602000002 -10082.459539600668 20095.158860533757 20095.158860533757 30497.572820495563 1592.0 8.0
1800.0 1.4327719751999999 -10919.791291883183 18649.5209275311 18649.5209275311 29312.767631199116 1791.0 9.0
2000.0 1.5844301356 -11723.336434106339 17409.624507831068 17409.624507831068 28230.66371089293 1990.0 10.0
2200.0 1.7353327702499999 -12502.910065371723 16343.394055991395 16343.394055991395 27240.0579063178 2189.0 11.0
2400.0 1.90431193055 -13266.540626861311 15420.706786816556 15420.706786816556 26330.87705097155 2388.0 12.0
2600.0 2.0556393742999997 -14022.144911358386 14621.532217537917 14621.532217537917 25494.495277154863 2587.0 13.0
2800.0 2.2064972618000005 -14778.974688017934 13920.510613352099 13920.510613352099 24722.896299568012 2786.0 14.0
3000.0 2.3571376323499993 -15543.597587700298 13297.084812377458 13297.084812377458 24008.783081618603 2985.0 15.0
3200.0 2.50791412035 -16319.715127639492 12734.069161195632 12734.069161195632 23345.56461571137 3184.0 16.0
3400.0 2.6596228167 -17104.904949580683 12219.424141368918 12219.424141368918 22727.445700470125 3383.0 17.0
3600.0 2.8272896417999998 -17902.8608791045 11740.431707857835 11740.431707857835 22149.18180612211 3582.0 18.0
3800.0 2.9779409378999997 -18720.06830822927 11280.796978505292 11280.796978505292 21605.762564741268 3781.0 19.0
4000.0 3.1465864068 -19553.86633384073 10831.477257126282 10831.477257126282 21092.701359616745 3980.0 20.0
4200.0 3.29738107285 -20402.74499392744 10384.966141842131 10384.966141842131 20605.98612244517 4179.0 21.0
4400.0 3.4495895924999997 -21253.468299448457 9943.98989168961 9943.98989168961 20142.42106893406 4378.0 22.0
4600.0 3.6001514543499993 -22116.5746336491 9496.454971455689 9496.454971455689 19698.839148205796 4577.0 23.0
4800.0 3.7511050290499997 -22981.277781360368 9044.273933232766 9044.273933232766 19272.656539606873 4776.0 24.0
5000.0 3.9019033057499994 -23835.429660178743 8588.898598230993 8588.898598230993 18861.742772630878 4975.0 25.0
5200.0 4.0523465944999995 -24681.981860068197 8126.723282079385 8126.723282079385 18464.149458166008 5174.0 26.0
5400.0 4.203251048349999 -25501.95645945523 7664.769162592325 7664.769162592325 18078.45730475266 5373.0 27.0
5600.0 4.35384675365 -26294.216444043548 7206.019101202326 7206.019101202326 17703.54564256127 5572.0 28.0
5800.0 4.521868366350001 -27058.4849406415 6752.470594092849 6752.470594092849 17338.50980761232 5771.0 29.0
6000.0 4.672801259750001 -27788.18923884181 6310.179080660333 6310.179080660333 16982.757203517096 5970.0 30.0
6200.0 4.8241563401 -28472.346648255818 5888.411657082566 5888.411657082566 16636.058905191017 6169.0 31.0
6400.0 4.97470549915 -29122.165258651414 5479.750723088032 5479.750723088032 16297.988960278806 6368.0 32.0
6600.0 5.1253467110500015 -29729.808025526156 5089.379931471531 5089.379931471531 15968.323988843298 6567.0 33.0
6800.0 5.2758941 -30286.57128286456 4726.812724918064 4726.812724918064 15647.137952731147 6766.0 34.0
7000.0 5.426403811200001 -30792.604066056672 4392.462312431726 4392.462312431726 15334.508073833942 6965.0 35.0
7200.0 5.57701566515 -31260.139150940107 4080.9036209191354 4080.9036209191354 15030.356602133541 7164.0 36.0
7400.0 5.727654864500001 -31691.534633608382 3791.4420039665797 3791.4420039665797 14734.595691655462 7363.0 37.0
7600.0 5.8942783618500005 -32083.40382826426 3527.188311626824 3527.188311626824 14447.226271654727 7562.0 38.0
7800.0 6.04540558405 -32445.393046800076 3282.4426493573847 3282.4426493573847 14168.106681097293 7761.0 39.0
8000.0 6.1965578518 -32776.91247748511 3057.501682662986 3057.501682662986 13897.116315281823 7960.0 40.0
8200.0 6.3471867938 -33079.05416396576 2852.4184200371187 2852.4184200371187 13634.147317775996 8159.0 41.0
8400.0 6.49814981695 -33351.86680772533 2665.2215321743665 2665.2215321743665 13379.056020436425 8358.0 42.0
8600.0 6.64921033475 -33600.85547880767 2493.6853279400425 2493.6853279400425 13131.661231970596 8557.0 43.0
8800.0 6.799910554 -33831.00538123925 2335.6890802786743 2335.6890802786743 12891.750739710775 8756.0 44.0
9000.0 6.950578746300001 -34038.364203087476 2193.9438922864874 2193.9438922864874 12659.189721288509 8955.0 45.0
9200.0 7.101730478900002 -34230.12733010806 2062.742635567857 2062.742635567857 12433.73340031573 9154.0 46.0
9400.0 7.25244986735 -34408.04323265775 1941.2102423575961 1941.2102423575961 12215.139167858268 9353.0 47.0
9600.0 7.41954402585 -34572.46659036422 1829.1845111081154 1829.1845111081154 12003.180909557244 9552.0 48.0
9800.0 7.5898839489 -34723.43382989305 1726.6716202838568 1726.6716202838568 11797.650723771776 9751.0 49.0
10000.0 7.741987572549999 -34863.9106400349 1631.8203687171117 1631.8203687171117 11598.32071680992 9950.0 50.0
10200.0 7.8926143392500006 -34993.26202990291 1544.429140137208 1544.429140137208 11404.97664802775 10149.0 51.0
10200.0 8.04493813635 -34993.26202990291 1544.4291401372077 1544.4291401372077 11218.928581841135 10249.0 52.0


==> DC_A20_100_full-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.7386086811870882 45858.08020143176 45858.08020143176 45858.08020143176 0.0 0.0
100.0 0.26291219010000005 -34852.596628256084 1612.9624179881098 1612.9624179881098 11403.302812940203 10000.0 100.0
200.0 0.47635630550000013 -36926.05405049953 413.6387038436754 413.6387038436754 6105.61187965273 20000.0 200.0
300.0 0.67677477285 -37388.76858085896 240.86208455991658 240.86208455991658 4179.531073502906 30000.0 300.0
400.0 0.9051277687999999 -37633.559190902815 170.08178006559973 170.08178006559973 3187.146041105816 40000.0 400.0
500.0 1.13851401695 -37797.88050470432 129.2188394053226 129.2188394053226 2580.625242029484 50000.0 500.0
600.0 1.36724583065 -37912.79724890681 97.24561681724123 97.24561681724123 2169.8987874107183 60000.0 600.0
700.0 1.6033914148999997 -37992.23170233408 78.27838158349226 78.27838158349226 1872.7883957356744 70000.0 700.0
800.0 1.8063355465000002 -38046.41787049814 64.63126992673293 64.63126992673293 1647.746616067675 80000.0 800.0
900.0 2.0097554307999994 -38092.505439259505 54.03322509590835 54.03322509590835 1471.5014283225019 90000.0 900.0
1000.0 2.2297332678000004 -38127.51545116217 46.3021140121884 46.3021140121884 1329.4887761856405 100000.0 1000.0
1100.0 2.4334937627 -38158.61964201729 38.59859676918099 38.59859676918099 1212.5876960220944 110000.0 1100.0
1200.0 2.6422913564000003 -38180.169342663634 32.02798361707997 32.02798361707997 1114.5236683732435 120000.0 1200.0
1300.0 2.85672468945 -38197.294810134 29.465209225784292 29.465209225784292 1031.2187777589193 130000.0 1300.0
1400.0 3.1475349854 -38211.90793374058 24.644527994527657 24.644527994527657 959.5187987204863 140000.0 1400.0
1500.0 3.4485651611000003 -38223.69388353276 22.043305746921185 22.043305746921185 897.1502954265284 150000.0 1500.0
1600.0 3.6723144392 -38233.63328855555 19.541555706962534 19.541555706962534 842.4048065328508 160000.0 1600.0
1700.0 3.9365568323000004 -38241.58042803087 16.961901652234207 16.961901652234207 793.9470217407658 170000.0 1700.0
1800.0 4.1730365868999995 -38247.81115503398 14.641239407695158 14.641239407695158 750.7452779142745 180000.0 1800.0
1900.0 4.3985037685499995 -38252.06159769678 13.129706676137388 13.129706676137388 711.9735386527135 190000.0 1900.0
2000.0 4.60035959945 -38255.9253652539 11.645303521980214 11.645303521980214 677.0162993874021 200000.0 2000.0
2100.0 4.810811297750001 -38258.89683133414 10.788120225534161 10.788120225534161 645.3208354810232 210000.0 2100.0
2200.0 5.11813169785 -38262.20879190916 9.831016031272007 9.831016031272007 616.4745785353309 220000.0 2200.0
2300.0 5.4169628897 -38264.58926893871 9.302510710116767 9.302510710116767 590.0952687687982 230000.0 2300.0
2400.0 5.698259508399999 -38267.24123433081 9.26327218600691 9.26327218600691 565.9058405817892 240000.0 2400.0
2500.0 5.91789072215 -38269.58094498269 8.319894385444417 8.319894385444417 543.6294541094105 250000.0 2500.0
2600.0 6.1496440286 -38271.104884544315 7.829394475865861 7.829394475865861 523.0389629339584 260000.0 2600.0
2700.0 6.39352138165 -38272.70717215327 7.566053398301847 7.566053398301847 503.96017650149025 270000.0 2700.0
2800.0 6.642417460099999 -38274.52461527346 7.04024617770564 7.04024617770564 486.2261421809054 280000.0 2800.0
2900.0 6.8792531224 -38275.95809950909 6.841435857814252 6.840593657146437 469.70486268730065 290000.0 2900.0
3000.0 7.103958164100002 -38277.764581789335 6.306105147848274 6.306105147848274 454.2724896281773 300000.0 3000.0
3100.0 7.341836777150002 -38279.10257681632 6.186039289277776 6.186039289277776 439.82477489941607 310000.0 3100.0
3200.0 7.55126495855 -38280.38351812113 5.97088855984917 5.97088855984917 426.2761578194222 320000.0 3200.0
3300.0 7.77320349665 -38281.71954366382 5.691371332436589 5.65613836816588 413.5368965204815 330000.0 3300.0
3400.0 7.978302834099999 -38282.69787496108 5.0913427905025745 5.0913427905025745 401.53545196714634 340000.0 3400.0
3500.0 8.193662740599999 -38283.235499193725 4.757424086013493 4.757424086013493 390.2066548317857 350000.0 3500.0
3600.0 8.39650502425 -38283.78528118778 4.631454003644928 4.611253146721961 379.4999066783413 360000.0 3600.0
3700.0 8.624304823350002 -38284.68752696672 4.67914364599039 4.611253146721961 369.37306603056373 370000.0 3700.0
3800.0 8.887267542600002 -38286.02688213652 4.271450025185329 4.271450025185329 359.7732648424932 380000.0 3800.0
3900.0 9.13090838305 -38286.42993551663 4.053805812845001 4.053805812845001 350.65650645246836 390000.0 3900.0
4000.0 9.363357486200002 -38287.025237953916 3.950236208247341 3.950236208247341 341.9929704411508 400000.0 4000.0
4100.0 9.637988025000002 -38287.65942180628 4.115359936374716 3.925311590525273 333.7512730324177 410000.0 4100.0
4200.0 9.888802919549999 -38288.457345418065 4.131212994556028 3.925311590525273 325.90444699866185 420000.0 4200.0
4300.0 10.125998454000001 -38289.38888223625 4.032119164958927 3.925311590525273 318.4232497563943 430000.0 4300.0
4400.0 10.3441796125 -38290.124758781654 3.4968482191813997 3.4968482191813997 311.27225298951475 440000.0 4400.0
4500.0 10.56622907065 -38290.43404152188 3.35179406618577 3.34928473941335 304.4321895506921 450000.0 4500.0
4600.0 10.771354204949999 -38290.86304299482 3.335636931166153 3.335636931166153 297.8887168113186 460000.0 4600.0
4700.0 11.033566623299997 -38291.392438472285 2.9671948093087765 2.9671948093087765 291.61847564054597 470000.0 4700.0
4800.0 11.325902116950001 -38291.584826174796 2.7716099644585808 2.7716099644585808 285.60394320598766 480000.0 4800.0
4900.0 11.613214019600003 -38291.72536205304 2.6477089227470794 2.6477089227470794 279.83167449620333 490000.0 4900.0
5000.0 11.845319044850001 -38291.85237947748 2.558085013056174 2.558075452588941 274.288172062416 500000.0 5000.0
5100.0 12.070259109950001 -38292.00299463826 2.4582164969842095 2.4582164969842095 268.9602580886516 510000.0 5100.0
5200.0 12.324456875300001 -38292.17472529437 2.3187252175698587 2.3187252175698587 263.83472118283845 520000.0 5200.0
5300.0 12.55043155785 -38292.26481205496 2.244753650843888 2.244753650843888 258.90059466434195 530000.0 5300.0
5400.0 12.797914137949999 -38292.36744508746 2.263303869590061 2.2374326953994834 254.14859022206923 540000.0 5400.0
5500.0 13.046703655299998 -38292.662744251575 2.2573612857338268 2.2374326953994834 249.5699113429798 550000.0 5500.0
5600.0 13.281268919949998 -38292.84699947531 2.1520381551386594 2.1520381551386594 245.15360674819206 560000.0 5600.0
5700.0 13.54186833535 -38292.978681407236 2.0304957033068147 2.0299152976270713 240.88983675739615 570000.0 5700.0
5800.0 13.784127943749999 -38293.05101565924 1.9648819045442356 1.9636636787977082 236.771667823815 580000.0 5800.0
5900.0 14.0122062335 -38293.117962121076 1.9162751109844482 1.9162751109844482 232.79212465569498 590000.0 5900.0
6000.0 14.218161512550001 -38293.189339497316 1.881483602183577 1.881483602183577 228.944542503198 600000.0 6000.0
6100.0 14.440331654899998 -38293.28930168152 1.860611631625225 1.8468152051839155 225.22250971123825 610000.0 6100.0
6200.0 14.653523591499999 -38293.40168791776 1.8783936575628624 1.8468152051839155 221.62069865351248 620000.0 6200.0
6300.0 14.871141425849999 -38293.58962537018 1.9165536766341784 1.8468152051839155 218.13358462521145 630000.0 6300.0
6400.0 15.101989474950003 -38293.687076666116 1.7855045463829398 1.7855045463829398 214.75460209506355 640000.0 6400.0
6500.0 15.33822923245 -38293.75721286876 1.7135738950051622 1.7135738950051622 211.47801988881685 650000.0 6500.0
6600.0 15.611866956999998 -38293.815893738094 1.6588746129139889 1.6588746129139889 208.2998324954964 660000.0 6600.0
6700.0 15.842323248049997 -38293.86862670189 1.606679985512605 1.606679985512605 205.2157055753012 670000.0 6700.0
6800.0 16.1019319108 -38293.91598268987 1.5579486176247646 1.5579486176247646 202.2215311649851 680000.0 6800.0
6900.0 16.42725795955 -38293.958627519954 1.5155534107495725 1.5155534107495725 199.31346807966435 690000.0 6900.0
7000.0 16.688093762650002 -38293.99733396618 1.4793274987140232 1.479168599248386 196.48791419674248 700000.0 7000.0
7100.0 16.9069165243 -38294.03340809297 1.4507924335433322 1.4507924335433322 193.74148647477057 710000.0 7100.0
7200.0 17.15274679805 -38294.069684424496 1.4295211972852564 1.4292868061283441 191.0709939549685 720000.0 7200.0
7300.0 17.3700930316 -38294.11424819606 1.409284194005187 1.409149002961199 188.47338722974106 730000.0 7300.0
7400.0 17.582644585649998 -38294.19262995311 1.3542878754281475 1.3542878754281475 185.94553829884183 740000.0 7400.0
7500.0 17.80574562345 -38294.22461918371 1.3204278595133678 1.3204278595133678 183.48439994691293 750000.0 7500.0
7600.0 18.0235818249 -38294.25084046898 1.2923716012268929 1.2921487607332725 181.08763288180984 760000.0 7600.0
7700.0 18.284749092 -38294.27542129673 1.2663088988439855 1.2663088988439855 178.75275714456168 770000.0 7700.0
7800.0 18.571246275450005 -38294.298590752886 1.2413264200069256 1.2413264200069256 176.47741659362137 780000.0 7800.0
7900.0 18.880126819850002 -38294.32056046019 1.2179063311426956 1.2179063311426956 174.2593691670048 790000.0 7900.0
8000.0 19.15378693825 -38294.34146554717 1.196068579853966 1.196068579853966 172.09648350179737 800000.0 8000.0
8100.0 19.408195411199994 -38294.3614093479 1.1750107774553609 1.1750107774553609 169.98673024939185 810000.0 8100.0
8200.0 19.643798304350003 -38294.38053280344 1.1551463311773804 1.155095397314899 167.92817750911283 820000.0 8200.0
8300.0 19.890240197450005 -38294.39884504007 1.1359676497509157 1.1359676497509157 165.91898793622232 830000.0 8300.0
8400.0 20.118071240600003 -38294.41648460235 1.1183480105388655 1.1179915776330716 163.9574109854255 840000.0 8400.0
8500.0 20.340280982899998 -38294.4334682728 1.1010065183488482 1.1008160602490769 162.0417757040259 850000.0 8500.0
8600.0 20.643212838299995 -38294.44983917538 1.0842078633143661 1.0841182447511741 160.17048641274806 860000.0 8600.0
8700.0 20.8630181623 -38294.46565363341 1.068012918050618 1.068012918050618 158.3420218574958 870000.0 8700.0
8800.0 21.0942524138 -38294.48093622741 1.0525016131698934 1.0524850718695875 156.55492925723175 880000.0 8800.0
8900.0 21.346156631250004 -38294.49572920715 1.037268314896874 1.037268314896874 154.80782058470865 890000.0 8900.0
9000.0 21.607024014749996 -38294.51005385299 1.0228758130717293 1.022789301967781 153.099368198543 900000.0 9000.0
9100.0 21.8219386784 -38294.52393751848 1.0086437393420022 1.0086437393420022 151.4283033339408 910000.0 9100.0
9200.0 22.032086472099998 -38294.537421118795 0.9955059838539511 0.9950336017333358 149.79341272057727 920000.0 9200.0
9300.0 22.244466101449998 -38294.550507162494 0.982776257980389 0.9827750390687081 148.19353683735633 930000.0 9300.0
9400.0 22.472913381199998 -38294.56322529729 0.9716333926299952 0.9711436630204433 146.62756817722388 940000.0 9400.0
9500.0 22.701446788299997 -38294.575635808564 0.9620261638207079 0.9620261638207079 145.09445414434165 950000.0 9500.0
9600.0 22.92286074135 -38294.58799747556 0.9581293255579795 0.9579120617932704 143.59320555624865 960000.0 9600.0
9700.0 23.160619653100003 -38294.60147439985 0.9622804621659335 0.9576942328334018 142.12290669571755 970000.0 9700.0
9800.0 23.3867989513 -38294.621646075364 0.9783230990993397 0.9576942328334018 140.68271639187734 980000.0 9800.0
9900.0 23.628935822799995 -38294.67531760547 0.9807419052273267 0.9576942328334018 139.27175864579874 990000.0 9900.0
10000.0 23.8954183061 -38294.7311831921 0.9450703834459817 0.9450703834459817 137.888784564842 1.0e6 10000.0


==> DC_A20_100_stoc-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -2.7386086696085328 45858.08020145773 45858.08020145773 45858.08020145773 0.0 0.0
101.0 0.13346250905 -1146.970411994895 42700.16275015565 42700.16275015565 44279.12147580669 100.0 1.0
202.0 0.2669250181 -2006.726743041078 40193.412877171664 40193.412877171664 42917.21860959502 200.0 2.0
303.0 0.3465059424 -2806.344933830551 37888.48982961738 37888.48982961738 41660.0364146006 300.0 3.0
404.0 0.4432653802 -3556.7811336758195 35761.79438914662 35761.79438914662 40480.38800950981 400.0 4.0
505.0 0.52493164355 -4262.655622671876 33799.74627746667 33799.74627746667 39366.94772083595 500.0 5.0
606.0 0.6032702397999999 -4928.667884459456 31989.62184105152 31989.62184105152 38313.04402372389 600.0 6.0
707.0 0.682612433 -5558.763325832368 30320.192914809788 30320.192914809788 37313.93763510963 700.0 7.0
808.0 0.76179125405 -6156.6553310448435 28779.91567415193 28779.91567415193 36365.712972780995 800.0 8.0
909.0 0.8403924871499999 -6725.474590013478 27357.831762453447 27357.831762453447 35464.924851748234 900.0 9.0
1010.0 0.9188765168499999 -7267.962655874087 26044.236896486465 26044.236896486465 34608.49867399717 1000.0 10.0
1111.0 1.0140553365499998 -7786.876692314257 24831.36092409944 24831.36092409944 33793.73719483903 1100.0 11.0
1212.0 1.09372976975 -8284.339826683808 23711.91689092983 23711.91689092983 33018.21255607678 1200.0 12.0
1313.0 1.1721780486 -8763.13538186203 22679.252504637665 22679.252504637665 32279.715409545413 1300.0 13.0
1414.0 1.2699207007500002 -9225.645278535732 21727.887012958923 21727.887012958923 31576.260183106315 1400.0 14.0
1515.0 1.3490696188000002 -9673.316151974483 20850.09564371136 20850.09564371136 30905.87489939413 1500.0 15.0
1616.0 1.4274438348500003 -10108.264081626456 20040.297675655005 20040.297675655005 30266.72329799771 1600.0 16.0
1717.0 1.5066177531000002 -10532.015749784887 19291.221216585236 19291.221216585236 29656.973182363683 1700.0 17.0
1818.0 1.6015237599999999 -10946.097361632226 18597.85049726491 18597.85049726491 29074.91409367427 1800.0 18.0
1919.0 1.6805835364500001 -11351.712999983287 17955.54084681344 17955.54084681344 28518.94543133123 1900.0 19.0
2020.0 1.75900050635 -11750.166447233258 17360.87763931232 17360.87763931232 27987.60886980652 2000.0 20.0
2121.0 1.83934280215 -12143.064380508786 16808.93731388781 16808.93731388781 27479.487435446576 2100.0 21.0
2222.0 1.9182841967000002 -12531.288971423486 16294.846938482375 16294.846938482375 26993.19871818726 2200.0 22.0
2323.0 1.9971955118500002 -12915.257771911854 15817.79656534106 15817.79656534106 26527.55696181867 2300.0 23.0
2424.0 2.0765393477 -13296.184261542152 15375.853858404735 15375.853858404735 26081.48883768211 2400.0 24.0
2525.0 2.1552565707 -13675.531575733967 14964.043199924276 14964.043199924276 25653.894774691427 2500.0 25.0
2626.0 2.23428510395 -14053.691944168973 14580.77430225187 14580.77430225187 25243.77920163811 2600.0 26.0
2727.0 2.31303424775 -14432.229108086398 14220.381986287295 14220.381986287295 24850.08644394701 2700.0 27.0
2828.0 2.39165232605 -14811.753993611022 13882.002549498047 13882.002549498047 24471.87665448325 2800.0 28.0
2929.0 2.470797092 -15193.588960967894 13563.095878974902 13563.095878974902 24108.25062863297 2900.0 29.0
3030.0 2.54961882265 -15577.261273689344 13262.135164159437 13262.135164159437 23758.3759362306 3000.0 30.0
3131.0 2.6284557511 -15965.64467467323 12974.627005701928 12974.627005701928 23421.383782151577 3100.0 31.0
3232.0 2.70735691205 -16357.38002987541 12700.632694564087 12700.632694564087 23096.51253707317 3200.0 32.0
3333.0 2.7861802146999994 -16749.83333705854 12439.45725073124 12439.45725073124 22783.0697345337 3300.0 33.0
3434.0 2.8652116669 -17145.44395941436 12188.7683151458 12188.7683151458 22480.375408265474 3400.0 34.0
3535.0 2.94452144695 -17545.578432337206 11945.288200006671 11945.288200006671 22187.734096924953 3500.0 35.0
3636.0 3.02334219625 -17949.67819149876 11708.456817950606 11708.456817950606 21904.510386682403 3600.0 36.0
3737.0 3.1018428445499997 -18356.468097656765 11477.389839980258 11477.389839980258 21630.11247755866 3700.0 37.0
3838.0 3.1806385863499997 -18767.47972226895 11250.167357737551 11250.167357737551 21363.960038588888 3800.0 38.0
3939.0 3.259285475949999 -19182.054285682774 11027.200769017689 11027.200769017689 21105.541056849608 3900.0 39.0
4040.0 3.33814737025 -19601.63508300485 10805.26456581795 10805.26456581795 20854.314800970787 4000.0 40.0
4141.0 3.4168750626999995 -20025.00989138195 10583.556728518826 10583.556728518826 20609.77294210288 4100.0 41.0
4242.0 3.4961362886 -20450.74993966784 10362.210835309992 10362.210835309992 20371.45754427049 4200.0 42.0
4343.0 3.5753849132500006 -20878.87751575587 10141.405096242122 10141.405096242122 20138.956352269845 4300.0 43.0
4444.0 3.6543474842500006 -21310.18056404166 9920.022708697366 9920.022708697366 19911.868937968236 4400.0 44.0
4545.0 3.7332528841999997 -21744.334282560452 9696.73221384681 9696.73221384681 19689.80074831342 4500.0 45.0
4646.0 3.811881922999999 -22179.46994815874 9471.623700272865 9471.623700272865 19472.392726014685 4600.0 46.0
4747.0 3.89080495175 -22618.24642954756 9243.221385026667 9243.221385026667 19259.2849897441 4700.0 47.0
4848.0 3.96938554225 -23056.41317869096 9013.019180092138 9013.019180092138 19050.177524241 4800.0 48.0
4949.0 4.0481608504 -23490.322276964544 8782.38168495804 8782.38168495804 18844.821607455342 4900.0 49.0
5050.0 4.1267353316 -23923.517161243006 8549.68424615503 8549.68424615503 18642.956168998473 5000.0 50.0
5151.0 4.205326218650001 -24354.809121842605 8314.532164034 8314.532164034 18444.332630441462 5100.0 51.0
5252.0 4.300771697650001 -24781.498581452404 8078.91666709175 8078.91666709175 18248.758744340525 5200.0 52.0
5353.0 4.3969175614000005 -25201.025565570606 7844.512128623703 7844.512128623703 18056.08751071614 5300.0 53.0
5454.0 4.4760528112500015 -25614.190588086592 7610.745695490905 7610.745695490905 17866.17220498477 5400.0 54.0
5555.0 4.5724390694 -26017.027670365504 7380.614604398215 7380.614604398215 17678.930104974297 5500.0 55.0
5656.0 4.6522223015 -26410.283232819802 7153.090392156177 7153.090392156177 17494.266250363453 5600.0 56.0
5757.0 4.731105167400001 -26795.898185382346 6926.503064869949 6926.503064869949 17312.06343682046 5700.0 57.0
5858.0 4.81141380715 -27171.2211754288 6703.258007390088 6703.258007390088 17132.253175304693 5800.0 58.0
5959.0 4.8900781284 -27537.459361982317 6483.572205839579 6483.572205839579 16954.77515914694 5900.0 59.0
6060.0 4.96912670805 -27898.94537555623 6263.540918168584 6263.540918168584 16779.509024048933 6000.0 60.0
6161.0 5.0478409517000005 -28250.059456020186 6048.005333530499 6048.005333530499 16606.420254847024 6100.0 61.0
6262.0 5.126743788300001 -28590.093464864523 5837.241077404269 5837.241077404269 16435.48090282412 6200.0 62.0
6363.0 5.2227691516500006 -28920.81262762769 5630.204153631179 5630.204153631179 16266.648453617983 6300.0 63.0
6464.0 5.301600050499999 -29241.863600405923 5427.200036131261 5427.200036131261 16099.887708733573 6400.0 64.0
6565.0 5.38083648635 -29554.60578458568 5227.234190914851 5227.234190914851 15935.15053422117 6500.0 65.0
6666.0 5.460866955949999 -29854.9171767078 5033.345540056908 5033.345540056908 15772.437026845582 6600.0 66.0
6767.0 5.556495985850001 -30143.650684419066 4845.7798705412515 4845.7798705412515 15611.75089219405 6700.0 67.0
6868.0 5.635999809199999 -30419.077364541146 4665.179173602393 4665.179173602393 15453.10492525794 6800.0 68.0
6969.0 5.7145244242 -30683.703491844877 4490.171237616157 4490.171237616157 15296.491586863056 6900.0 69.0
7070.0 5.79498651225 -30934.369632914644 4323.637470118369 4323.637470118369 15141.944345782147 7000.0 70.0
7171.0 5.89308347645 -31173.648594647624 4164.38261030203 4164.38261030203 14989.478210567144 7100.0 71.0
7272.0 5.97258649745 -31403.13629523 4011.0164215245168 4011.0164215245168 14839.088323046013 7200.0 72.0
7373.0 6.05110342275 -31624.07662621965 3862.4283433070805 3862.4283433070805 14690.755080076568 7300.0 73.0
7474.0 6.131675046200002 -31836.99411157181 3718.8061539693817 3718.8061539693817 14544.462427728471 7400.0 74.0
7575.0 6.210552344450002 -32041.18167390459 3580.3729352617665 3580.3729352617665 14400.198092301278 7500.0 75.0
7676.0 6.289979939949999 -32236.940430872164 3447.3675547784405 3447.3675547784405 14257.953539865917 7600.0 76.0
7777.0 6.36903568435 -32419.886946919454 3322.908213786673 3322.908213786673 14117.76065107003 7700.0 77.0
7878.0 6.447925231899999 -32596.0783233654 3202.908273367911 3202.908273367911 13979.597962744687 7800.0 78.0
7979.0 6.527143244949999 -32762.54570830075 3088.9099442818338 3088.9099442818338 13843.464362513903 7900.0 79.0
8080.0 6.606160135950001 -32922.202642316595 2979.276212066056 2979.276212066056 13709.338582878743 8000.0 80.0
8181.0 6.6853290896500015 -33075.59826955517 2873.5651623241065 2873.5651623241065 13577.195004579296 8100.0 81.0
8282.0 6.7643929078500005 -33219.87367854144 2773.9622114387885 2773.9622114387885 13447.035573336638 8200.0 82.0
8383.0 6.843683446049999 -33359.89236856406 2677.2218735314746 2677.2218735314746 13318.823505481816 8300.0 83.0
8484.0 6.92239599565 -33493.03839066894 2585.2629459731456 2585.2629459731456 13192.546322428772 8400.0 84.0
8585.0 7.001633313899999 -33620.48763651478 2497.256268928328 2497.256268928328 13068.182484597372 8500.0 85.0
8686.0 7.08057600555 -33742.627736434995 2412.7463295292882 2412.7463295292882 12945.70620695291 8600.0 86.0
8787.0 7.159313299 -33860.83571446507 2330.5787735239956 2330.5787735239956 12825.079758845763 8700.0 87.0
8888.0 7.238570587599999 -33974.50128733432 2251.495440947746 2251.495440947746 12706.275440667134 8800.0 88.0
8989.0 7.317555156 -34083.616060744986 2175.6714801766493 2175.6714801766493 12589.268729995018 8900.0 89.0
9090.0 7.39593338225 -34187.609322319084 2103.5862815034916 2103.5862815034916 12474.041450341265 9000.0 90.0
9191.0 7.47463951485 -34286.22249462136 2035.4365780083976 2035.4365780083976 12360.578353902863 9100.0 91.0
9292.0 7.5535469074999995 -34379.30411750214 1971.0836238706113 1971.0836238706113 12248.863356805741 9200.0 92.0
9393.0 7.632653617950001 -34467.951579377426 1909.7901037034553 1909.7901037034553 12138.873215815292 9300.0 93.0
9494.0 7.711176419500002 -34553.1385174485 1850.8648563425468 1850.8648563425468 12030.578390978737 9400.0 94.0
9595.0 7.7899244803 -34633.578459767305 1795.514234989328 1795.514234989328 11923.96313935385 9500.0 95.0
9696.0 7.868881142300002 -34710.41353848302 1742.842313834968 1742.842313834968 11819.003130843344 9600.0 96.0
9797.0 7.947474551900001 -34784.2487575416 1692.2406070369082 1692.2406070369082 11715.668819375933 9700.0 97.0
9898.0 8.026079706200003 -34854.58028390171 1644.3964330236552 1644.3964330236552 11613.938795271364 9800.0 98.0
9999.0 8.104742098200001 -34921.90748197874 1598.636964076551 1598.636964076551 11513.785776959417 9900.0 99.0
10100.0 8.18331295185 -34987.23100783075 1554.6041503398733 1554.6041503398733 11415.180018280018 10000.0 100.0
10201.0 8.261885452199998 -35049.64435647823 1512.4977424444774 1512.4977424444774 11318.09489792869 10100.0 101.0
10201.0 8.342076755999999 -35049.64435647823 1512.4977424444774 1512.4977424444774 11222.894925545348 10200.0 102.0


==> DC_A20_300_custom10-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.767848732291 712151.6150046709 712151.6150046709 712151.6150046709 0.0 0.0
100.0 0.6300299493 -84747.10091707998 462990.60353777994 462990.60353777994 575605.3298308699 3900.0 10.0
200.0 1.2225929598499998 -143632.24275460996 327762.0443831868 327762.0443831868 483365.480569447 7800.0 20.0
300.0 1.8126840478500004 -190353.4195174675 253454.9920935918 253454.9920935918 418834.6225252531 11700.0 30.0
400.0 2.4011910537 -233669.3039204601 210779.1175428458 210779.1175428458 372335.1425346756 15600.0 40.0
500.0 3.0171186093 -278708.1664795896 182725.21600500526 182725.21600500526 337496.3479470959 19500.0 50.0
600.0 3.6291100338999995 -327537.12411939574 158868.29107642293 158868.29107642293 309969.54438983573 23400.0 60.0
700.0 4.209030067350001 -378748.3457268193 133688.60973228855 133688.60973228855 286765.32744880294 27300.0 70.0
800.0 4.81900533835 -427845.7156349902 106750.03844885438 106750.03844885438 266041.23285663244 31200.0 80.0
900.0 5.395729224799999 -469323.91586680553 81556.46243790184 81556.46243790184 246975.9784361285 35100.0 90.0
1000.0 5.98137048085 -500655.1598558369 61374.43442861909 61374.43442861909 229452.20767709918 39000.0 100.0
1100.0 6.5653096291000015 -522999.1292085395 46585.07589181494 46585.07589181494 213539.95621474608 42900.0 110.0
1200.0 7.151774012900002 -538664.2680107075 36195.45876174663 36195.45876174663 199244.67985508378 46800.0 120.0
1300.0 7.792356079399998 -549847.6562843567 28878.6187825498 28878.6187825498 186475.00608829645 50700.0 130.0
1400.0 8.371850703899998 -557947.3217683593 23696.01318504077 23696.01318504077 175085.28542518042 54600.0 140.0
1500.0 8.958202842100002 -564008.6229731741 19937.735729582982 19937.735729582982 164916.86725283804 58500.0 150.0
1600.0 9.591720614149999 -568727.923377234 17111.251412777834 17111.251412777834 155811.06012514935 62400.0 160.0
1700.0 10.16962851205 -572466.5735987633 14948.392076893473 14948.392076893473 147627.91764469774 66300.0 170.0
1800.0 10.749610894849999 -575520.3094128885 13249.49026787483 13249.49026787483 140243.95371127702 70200.0 180.0
1900.0 11.35560669415 -578040.2640717134 11908.485315575348 11908.485315575348 133555.17435938853 74100.0 190.0
2000.0 11.93358041685 -580185.8056371876 10802.075091144858 10802.075091144858 127471.94705113044 78000.0 200.0
2100.0 12.537501941550001 -582035.8105394483 9883.593226851104 9883.593226851104 121918.03573926818 81900.0 210.0
2200.0 13.127532939049999 -583642.3783835728 9120.785198284691 9120.785198284691 116829.16524743961 85800.0 220.0
2300.0 13.729394793999997 -585072.6653754921 8464.895336391894 8464.895336391894 112150.46128941569 89700.0 230.0
2400.0 14.301019797199999 -586337.5179117849 7905.163099406547 7905.163099406547 107835.09209338209 93600.0 240.0
2500.0 14.8755109995 -587480.6713938671 7415.052606499633 7415.052606499633 103842.88885407939 97500.0 250.0
2600.0 15.491487686849998 -588513.6284829744 6988.179342118763 6988.179342118763 100139.12830370197 101400.0 260.0
2700.0 16.055262671050002 -589450.7963514518 6616.295881670882 6616.295881670882 96694.14890129802 105300.0 270.0
2800.0 16.69929303275 -590309.341963276 6287.9393022195745 6287.9393022195745 93481.96883124278 109200.0 280.0
2900.0 17.286796525200003 -591095.7669432948 5996.141578261592 5996.141578261592 90479.99953056451 113100.0 290.0
3000.0 17.86144254335 -591824.9186053965 5732.9273547803605 5732.9273547803605 87668.35296743212 117000.0 300.0
3100.0 18.44034032845 -592505.6750628112 5493.599140177128 5493.599140177128 85029.5047815114 120900.0 310.0
3200.0 18.997917154 -593144.1900357876 5273.741888613383 5273.741888613383 82547.92583131457 124800.0 320.0
3300.0 19.55187609705 -593740.6763538729 5073.706964444453 5073.706964444453 80209.99717783912 128700.0 330.0
3400.0 20.129112442700002 -594306.4211667536 4889.439496319172 4889.439496319172 78003.57876685541 132600.0 340.0
3500.0 20.723495039499998 -594839.9591168462 4719.87736538779 4719.87736538779 75917.87790751197 136500.0 350.0
3600.0 21.316919281449998 -595346.1855744906 4562.702888023585 4562.702888023585 73943.21465963755 140400.0 360.0
3700.0 21.869760273950003 -595831.2696433024 4416.132535998715 4416.132535998715 72070.93186074228 144300.0 370.0
3800.0 22.416586884350004 -596295.2006469766 4278.6839452535205 4278.6839452535205 70293.20877061429 148200.0 380.0
3900.0 23.031096715350003 -596731.2533059233 4153.43195283706 4153.43195283706 68603.07813787858 152100.0 390.0
4000.0 23.56973072495 -597149.6275239603 4035.4169569624487 4035.4169569624487 66994.22458096394 156000.0 400.0
4100.0 24.120205001149994 -597549.6846106182 3924.4195805165496 3924.4195805165496 65460.88160218786 159900.0 410.0
4200.0 24.682176916649997 -597936.7731442641 3818.853867222657 3818.853867222657 63997.81424042609 163800.0 420.0
4300.0 25.2249123553 -598305.4697497782 3721.8949556716375 3721.8949556716375 62600.295282830324 167700.0 430.0
4400.0 25.772854072899996 -598660.3478241318 3631.311592183708 3631.311592183708 61264.044606140604 171600.0 440.0
4500.0 26.33371624755 -599001.9085969687 3545.0614137208076 3545.0614137208076 59985.09579151867 175500.0 450.0
4600.0 26.902550141749998 -599332.8516471104 3461.356513122972 3461.356513122972 58759.79338236648 179400.0 460.0
4700.0 27.464236541950005 -599654.1064946728 3381.377623291412 3381.377623291412 57584.790474309455 183300.0 470.0
4800.0 28.011149490699996 -599965.2388229843 3306.7937570223307 3306.7937570223307 56457.039225388326 187200.0 480.0
4900.0 28.561239129100006 -600266.9713538708 3236.302035149993 3236.302035149993 55373.75167332629 191100.0 490.0
5000.0 29.108974376 -600559.4842633607 3168.605475942196 3168.605475942196 54332.33435516189 195000.0 500.0
5100.0 29.687869678700007 -600840.5300821778 3105.0922751544967 3105.0922751544967 53330.39992050482 198900.0 510.0
5200.0 30.235443819400007 -601110.3651318153 3045.7551649882794 3045.7551649882794 52365.74915645262 202800.0 520.0
5300.0 30.828562515150004 -601372.4889831214 2989.1237614455426 2989.1237614455426 51436.344167943666 206700.0 530.0
5400.0 31.390430641149997 -601628.8950077711 2934.9496909609115 2934.9496909609115 50540.27662349859 210600.0 540.0
5500.0 31.966809407299998 -601879.8941304737 2883.122961851511 2883.122961851511 49675.775045640345 214500.0 550.0
5600.0 32.5310367482 -602126.5026326755 2833.0072733782 2833.0072733782 48841.18667902787 218400.0 560.0
5700.0 33.09877887815 -602363.4915050718 2787.237902895041 2787.237902895041 48034.99415080507 222300.0 570.0
5800.0 33.652709881599996 -602595.283078263 2743.491082584508 2743.491082584508 47255.78620760136 226200.0 580.0
5900.0 34.210326211499996 -602824.1239326217 2701.0040709136692 2701.0040709136692 46502.2220267592 230100.0 590.0
6000.0 34.7849082959 -603049.1503248033 2659.721074851928 2659.721074851928 45773.03997149239 234000.0 600.0
6100.0 35.342369136100004 -603272.8404075888 2617.5376168337752 2617.5376168337752 45067.038024661524 237900.0 610.0
6200.0 35.93581307779999 -603491.0342664638 2576.885430232732 2576.885430232732 44383.10912843611 241800.0 620.0
6300.0 36.536576304600004 -603703.2107888353 2537.680790059653 2537.680790059653 43720.2261888875 245700.0 630.0
6400.0 37.09979534060001 -603911.406086856 2498.984617681063 2498.984617681063 43077.41927527331 249600.0 640.0
6500.0 37.669896723650005 -604114.305048514 2461.8780576597715 2461.8780576597715 42453.78020577719 253500.0 650.0
6600.0 38.258323043800004 -604316.0073037203 2423.9361444581764 2423.9361444581764 41848.44030130196 257400.0 660.0
6700.0 38.843172160449996 -604511.7109134358 2387.8022276236525 2387.8022276236525 41260.59492523522 261300.0 670.0
6800.0 39.41427454080001 -604703.9563165307 2353.826599074181 2353.826599074181 40689.499307891274 265200.0 680.0
6900.0 39.992323682350005 -604894.578166348 2319.99804230014 2319.99804230014 40134.44550413643 269100.0 690.0
7000.0 40.587675516850005 -605081.6337062574 2285.650172185009 2285.650172185009 39594.742993690175 273000.0 700.0
7100.0 41.16182865130001 -605265.1587049046 2252.226562578126 2252.226562578126 39069.74103022124 276900.0 710.0
7200.0 41.743986560799996 -605443.2227454036 2220.376587095305 2220.376587095305 38558.850611039954 280800.0 720.0
7300.0 42.34236061754999 -605615.3130195399 2190.3278382552135 2190.3278382552135 38061.5173024418 284700.0 730.0
7400.0 42.9253284017 -605784.6185900621 2161.2301270264848 2161.2301270264848 37577.210321831626 288600.0 740.0
7500.0 43.526924875999995 -605952.3329046727 2132.1230228020218 2132.1230228020218 37105.410588530605 292500.0 750.0
7600.0 44.135107827549994 -606116.4446526214 2103.877779767473 2103.877779767473 36645.63486777115 296400.0 760.0
7700.0 44.71660550610001 -606277.5810199181 2076.5140382557042 2076.5140382557042 36197.42578690937 300300.0 770.0
7800.0 45.31322355414999 -606434.4877530735 2050.1106071282193 2050.1106071282193 35760.35224202467 304200.0 780.0
7900.0 45.90709659480001 -606589.1306498528 2023.9214434159817 2023.9214434159817 35333.997214601906 308100.0 790.0
8000.0 46.5384951802 -606741.8957773972 1999.3613629154383 1999.3613629154383 34917.97340514955 312000.0 800.0
8100.0 47.12260552555 -606894.2787297136 1973.1459189025056 1973.1459189025056 34511.89431207156 315900.0 810.0
8200.0 47.721707722850006 -607043.4581411887 1947.634135652299 1947.634135652299 34115.39181651361 319800.0 820.0
8300.0 48.35139360555 -607191.7330716299 1922.2412690909218 1922.2412690909218 33728.1273782124 323700.0 830.0
8400.0 48.95459098905 -607337.0476922063 1897.1996426963312 1897.1996426963312 33349.772055211324 327600.0 840.0
8500.0 49.59469130910001 -607479.1242262794 1873.149683777172 1873.149683777172 32980.02144871312 331500.0 850.0
8600.0 50.18825488025 -607619.0862945041 1849.270191328384 1849.270191328384 32618.580105462308 335400.0 860.0
8700.0 50.80669031954999 -607756.9194004885 1826.1648164626786 1826.1648164626786 32265.169331424375 339300.0 870.0
8800.0 51.424487445800004 -607893.8515307036 1802.4769945811518 1802.4769945811518 31919.51613115721 343200.0 880.0
8900.0 52.02364200765 -608026.8993268706 1778.3844980200356 1778.3844980200356 31581.35293320976 347100.0 890.0
9000.0 52.626008549350004 -608157.9355557507 1754.245660790742 1754.245660790742 31250.430578338914 351000.0 900.0
9100.0 53.22605297115 -608286.8615873412 1730.4909976994877 1730.4909976994877 30926.50865087397 354900.0 910.0
9200.0 53.844597726749996 -608413.5474643593 1707.9500462107158 1707.9500462107158 30609.370024812437 358800.0 920.0
9300.0 54.483468615549995 -608536.555317973 1685.8507604386625 1685.8507604386625 30298.804169298324 362700.0 930.0
9400.0 55.095648206350006 -608656.4830781869 1665.6283858212173 1665.6283858212173 29994.61311160161 366600.0 940.0
9500.0 55.699783093300006 -608773.6225572253 1646.9742108465075 1646.9742108465075 29696.6177978037 370500.0 950.0
9600.0 56.31906400614999 -608889.223084102 1628.9439228046995 1628.9439228046995 29404.63585765638 374400.0 960.0
9700.0 56.92193212955 -609005.2519430559 1609.8740101168926 1609.8740101168926 29118.476877248046 378300.0 970.0
9800.0 57.542725204099995 -609119.7497157298 1590.6486910172512 1590.6486910172512 28837.955303675837 382200.0 980.0
9900.0 58.15542212835002 -609233.0953809398 1571.6051271040956 1571.6051271040956 28562.902302252347 386100.0 990.0
10000.0 58.75213847990001 -609344.2786005841 1552.934022248576 1552.934022248576 28293.155525754755 390000.0 1000.0


==> DC_A20_300_custom2-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.7678486814375 712151.6150046408 712151.6150046408 712151.6150046408 0.0 0.0
100.0 0.8880299253 -411768.70877545205 115835.05162215311 115835.05162215311 273334.67875490163 30000.0 50.0
200.0 1.7634332248999995 -565679.2607408387 18776.1598566311 18776.1598566311 162428.15081432258 60000.0 100.0
300.0 2.70647747655 -584853.7974486642 8420.42136059499 8420.42136059499 112662.233326298 90000.0 150.0
400.0 3.5965628989500003 -591974.8129134786 5585.992341319485 5585.992341319485 86316.92692058749 120000.0 200.0
500.0 4.5405793313 -596130.9029432825 4275.1625129478325 4275.1625129478325 70088.03301217729 150000.0 250.0
600.0 5.4301262674 -599057.6872433615 3497.9090457570046 3497.9090457570046 59085.71298436895 180000.0 300.0
700.0 6.371451696800001 -601320.1651622553 2974.31322578993 2974.31322578993 51126.73351378034 210000.0 350.0
800.0 7.281420418699999 -603127.8910559344 2618.1120757965455 2618.1120757965455 45098.627542441485 240000.0 400.0
900.0 8.173888778199998 -604680.3627853587 2333.5073945900353 2333.5073945900353 40372.68989869583 270000.0 450.0
1000.0 9.060422315799999 -606018.8014410422 2072.0704795588035 2072.0704795588035 36562.735067242225 300000.0 500.0
1100.0 10.06150322265 -607168.2905284711 1862.8394748414612 1862.8394748414612 33422.93191954005 330000.0 550.0
1200.0 10.959689644700001 -608144.812168763 1700.656690241984 1700.656690241984 30790.120867055983 360000.0 600.0
1300.0 11.837888485700002 -609017.0379466338 1576.7796556138233 1576.7796556138233 28550.809685096512 390000.0 650.0
1400.0 12.8523821497 -609822.184643948 1470.2859879361336 1470.2859879361336 26622.94470028714 420000.0 700.0
1500.0 13.821413805949998 -610555.9048708705 1376.0919393299303 1376.0919393299303 24945.131607540516 450000.0 750.0
1600.0 14.7185523224 -611238.560851429 1284.107073543741 1284.107073543741 23470.966839639925 480000.0 800.0
1700.0 15.731564559049996 -611872.032096081 1196.3755239865836 1196.3755239865836 22164.744492009828 510000.0 850.0
1800.0 16.6499525663 -612441.418295936 1113.8589862252347 1113.8589862252347 20998.783551967066 540000.0 900.0
1900.0 17.55848790045 -612969.6333066951 1030.0658878834547 1030.0658878834547 19951.027964170535 570000.0 950.0
2000.0 18.462321155399998 -613450.2152543657 947.6219459789669 947.6219459789669 19003.840651571176 600000.0 1000.0
2100.0 19.440424363349997 -613876.4681662667 883.0241935907313 883.0241935907313 18143.144280712833 630000.0 1050.0
2200.0 20.440840043599998 -614268.8090406962 826.8828256226445 826.8828256226445 17358.028306902754 660000.0 1100.0
2300.0 21.365282024949998 -614629.3298043521 770.0558515133177 770.0558515133177 16638.624286224083 690000.0 1150.0
2400.0 22.2705232821 -614955.3962530914 721.912013671937 721.912013671937 15976.907371600568 720000.0 1200.0
2500.0 23.214812857850003 -615254.4876438681 677.325935459632 677.325935459632 15366.262733943156 750000.0 1250.0
2600.0 24.22800859735 -615533.9514919901 639.5822281135123 639.5822281135123 14800.98753574879 780000.0 1300.0
2700.0 25.232879364649996 -615793.9160868571 607.535602547069 607.535602547069 14276.258765115885 810000.0 1350.0
2800.0 26.231653831049993 -616034.5729331656 576.1172008514301 576.1172008514301 13787.86965589014 840000.0 1400.0
2900.0 27.23263662755 -616258.68106864 544.5274906412591 544.5274906412591 13332.05082101823 870000.0 1450.0
3000.0 28.1680140658 -616471.8507035219 510.5817829766637 510.5817829766637 12905.49512511856 900000.0 1500.0
3100.0 29.121799130500005 -616667.1811132843 482.8814187304805 482.8814187304805 12505.440584055597 930000.0 1550.0
3200.0 30.0707887391 -616847.6569440336 461.4700306685233 461.4700306685233 12129.6238211075 960000.0 1600.0
3300.0 30.979265776599995 -617018.0668364601 445.1901873108409 445.1901873108409 11776.00642624819 990000.0 1650.0
3400.0 32.060874157700006 -617183.9467266655 424.19302800358776 424.19302800358776 11442.637941221568 1.02e6 1700.0
3500.0 33.03237283845001 -617338.8112822227 401.95650736464285 401.95650736464285 11127.668652402615 1.05e6 1750.0
3600.0 33.9816391789 -617482.1278827082 382.05880046915314 382.05880046915314 10829.608720908565 1.08e6 1800.0
3700.0 34.930409529500004 -617615.8095124352 366.2746245317911 366.2746245317911 10547.176405158682 1.11e6 1850.0
3800.0 35.85713063794999 -617746.3743590886 347.9947987771676 347.9947987771676 10279.16060406218 1.14e6 1900.0
3900.0 36.83611002415 -617866.2939798541 331.827216475108 331.827216475108 10024.42408110095 1.17e6 1950.0
4000.0 37.753784746049995 -617980.4774092622 316.96960289765184 316.96960289765184 9782.040104836393 1.2e6 2000.0
4100.0 38.6830339181 -618087.8769966909 300.21925984478673 300.21925984478673 9551.091668162502 1.23e6 2050.0
4200.0 39.597628944 -618184.8579269464 285.424770435308 285.424770435308 9330.748032784972 1.26e6 2100.0
4300.0 40.52077922124999 -618278.4052460182 272.32789772262805 272.32789772262805 9120.345175800894 1.29e6 2150.0
4400.0 41.46755340349999 -618365.3436562865 257.56944410817437 257.56944410817437 8919.161704016507 1.32e6 2200.0
4500.0 42.43405417070001 -618444.0562234645 245.22023897899808 245.22023897899808 8726.629308848873 1.35e6 2250.0
4600.0 43.389055786899995 -618516.564102527 236.04662071801778 236.04662071801778 8542.222617313737 1.38e6 2300.0
4700.0 44.32432586955 -618587.7805936679 229.4873482801127 229.4873482801127 8365.500975857147 1.41e6 2350.0
4800.0 45.234148300650006 -618657.9387505881 221.46938198324762 221.46938198324762 8195.988896242221 1.44e6 2400.0
4900.0 46.2101470745 -618724.9199417552 212.03020377350236 212.03020377350236 8033.216207959843 1.47e6 2450.0
5000.0 47.139816601 -618786.9804266292 202.3413321201985 202.3413321201985 7876.753714056175 1.5e6 2500.0
5100.0 48.120370588099995 -618843.4023188784 195.9710591610381 195.9710591610381 7726.261385523776 1.53e6 2550.0
5200.0 49.06583789005 -618897.0071103962 191.53480852275712 191.53480852275712 7581.461045574128 1.56e6 2600.0
5300.0 49.995209469849996 -618952.2241085867 187.2072102982125 187.2072102982125 7442.040534525517 1.59e6 2650.0
5400.0 50.99105005945 -619006.834783125 180.85660364471624 180.85660364471624 7307.683466834764 1.62e6 2700.0
5500.0 51.921257852249994 -619056.4814776637 174.70376869061153 174.70376869061153 7178.095492765889 1.65e6 2750.0
5600.0 52.86628097045 -619103.6832343313 170.21826792451728 170.21826792451728 7053.035466163502 1.68e6 2800.0
5700.0 53.80212957335 -619150.0994396501 165.91781636580802 165.91781636580802 6932.289489621388 1.71e6 2850.0
5800.0 54.7124280579 -619194.515761181 160.64663530297176 160.64663530297176 6815.619181756151 1.74e6 2900.0
5900.0 55.62722698834999 -619236.3102056272 157.31215846027902 157.31215846027902 6702.831186956936 1.77e6 2950.0
6000.0 56.600913113699995 -619277.1072235649 153.21266520094557 153.21266520094557 6593.741493618696 1.8e6 3000.0
6100.0 57.586637439899995 -619316.227813406 148.93424529760333 148.93424529760333 6488.160766592477 1.83e6 3050.0
6200.0 58.530573089849995 -619354.919545456 144.39762090354185 144.39762090354185 6385.912157338042 1.86e6 3100.0
6300.0 59.44477247684999 -619393.1115764584 138.7811892115937 138.7811892115937 6286.827263099897 1.89e6 3150.0
6400.0 60.383271993849995 -619428.603344578 132.89062109173264 132.89062109173264 6190.747368131598 1.92e6 3200.0
6500.0 61.31420840704999 -619462.1702660365 126.75337665578559 126.75337665578559 6097.530843449339 1.95e6 3250.0
6600.0 62.2822317071 -619492.0507986402 120.40391878730536 120.40391878730536 6007.041422573131 1.98e6 3300.0
6700.0 63.21379720934999 -619518.9403042316 116.77247932957637 116.77247932957637 5919.177756304858 2.01e6 3350.0
6800.0 64.12571922065 -619545.2469116568 114.79973208119341 114.79973208119341 5833.856602152228 2.04e6 3400.0
6900.0 65.03507850439999 -619572.1847380728 112.6863787857665 112.6863787857665 5750.982861217148 2.07e6 3450.0
7000.0 65.94877835739999 -619600.4758303944 108.7790059958699 108.7790059958699 5670.432359385923 2.1e6 3500.0
7100.0 66.8878525272 -619626.9356871749 105.36185220370422 105.36185220370422 5592.095558837178 2.13e6 3550.0
7200.0 67.80472469775 -619650.6428798984 102.42524252485639 102.42524252485639 5515.891362202578 2.16e6 3600.0
7300.0 68.74604775880002 -619672.9823912858 100.30005141965508 100.30005141965508 5441.738371260598 2.19e6 3650.0
7400.0 69.68605729355001 -619696.2062295591 97.17900111404121 97.17900111404121 5369.556280720223 2.22e6 3700.0
7500.0 70.59656303665 -619718.7316851345 93.6808296901875 93.6808296901875 5299.254393137319 2.25e6 3750.0
7600.0 71.5112531462 -619738.6356237773 89.94840601818939 89.94840601818939 5230.752172782348 2.28e6 3800.0
7700.0 72.4690765088 -619756.473241129 86.65880562123468 86.65880562123468 5163.982713881288 2.31e6 3850.0
7800.0 73.4079721774 -619774.9914226428 84.25031840935145 84.25031840935145 5098.889509763509 2.34e6 3900.0
7900.0 74.31360025434999 -619793.5259686934 81.02476109970972 81.02476109970972 5035.409140446215 2.37e6 3950.0
8000.0 75.26179841335001 -619810.1108490771 79.07915380711331 79.07915380711331 4973.483062354903 2.4e6 4000.0
8100.0 76.19464637489999 -619825.6488615514 76.1179101388141 76.1179101388141 4913.054304777277 2.43e6 4050.0
8200.0 77.10791859695 -619840.6496621654 73.53059181229426 73.53059181229426 4854.064663756733 2.46e6 4100.0
8300.0 78.0454517958 -619854.9217552389 71.48552726391387 71.48552726391387 4796.468376559772 2.49e6 4150.0
8400.0 78.93509833059998 -619868.7776621275 69.61656175001538 69.61656175001538 4740.219817097951 2.52e6 4200.0
8500.0 79.8264593339 -619881.9337231419 68.41373909594199 68.41373909594199 4685.27745462865 2.55e6 4250.0
8600.0 80.73927665065 -619895.3624688953 67.14530372092575 67.14530372092575 4631.597620372413 2.58e6 4300.0
8700.0 81.6457773654 -619907.7521885592 66.38434093897783 66.38434093897783 4579.140997424641 2.61e6 4350.0
8800.0 82.54183405715 -619920.6224159908 64.92435415569528 64.92435415569528 4527.862792265273 2.64e6 4400.0
8900.0 83.42478186324999 -619933.0699219586 62.863775344576446 62.863775344576446 4477.716749334876 2.67e6 4450.0
9000.0 84.32791577169999 -619945.2714784017 60.34570872873123 60.34570872873123 4428.660300901864 2.7e6 4500.0
9100.0 85.26196760529999 -619955.9318612011 58.03091541478906 58.03091541478906 4380.653725111329 2.73e6 4550.0
9200.0 86.2122660785 -619965.6293343905 56.279443310625695 56.279443310625695 4333.669247150072 2.76e6 4600.0
9300.0 87.12174100930001 -619974.9461534987 54.894862560264265 54.894862560264265 4287.677960017931 2.79e6 4650.0
9400.0 88.00127413649997 -619984.0645020666 52.8516470022481 52.8516470022481 4242.64796547602 2.82e6 4700.0
9500.0 88.85497856305 -619992.977144611 50.36680191480473 50.36680191480473 4198.54055161135 2.85e6 4750.0
9600.0 89.71283957854999 -620000.1070389516 48.67356251189915 48.67356251189915 4155.329478830444 2.88e6 4800.0
9700.0 90.6252522733 -620006.9057296019 47.96063797650591 47.96063797650591 4112.9980587286145 2.91e6 4850.0
9800.0 91.51873324385 -620013.6637227772 47.01747824548452 47.01747824548452 4071.521604606084 2.94e6 4900.0
9900.0 92.38298643385 -620020.772663543 46.34660387646455 46.34660387646455 4030.8752556379354 2.97e6 4950.0
10000.0 93.2606982916 -620027.3892047384 45.635420510637985 45.635420510637985 3991.0346161673706 3.0e6 5000.0


==> DC_A20_300_custom20-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.767848701192 712151.6150046819 712151.6150046819 712151.6150046819 0.0 0.0
100.0 0.5837147127000001 -40464.71016448718 584439.5515689864 584439.5515689864 645356.3607340934 1690.0 5.0
200.0 1.1342351043999999 -75285.04288973354 487709.91949050827 487709.91949050827 590365.4091867369 3380.0 10.0
300.0 1.68925277025 -104389.5936956769 413356.3824052572 413356.3824052572 543860.7015382043 5070.0 15.0
400.0 2.24660043705 -129523.50458951507 356014.3398139207 356014.3398139207 504308.01962917804 6760.0 20.0
500.0 2.8034294531000006 -151883.49931513515 311863.0926537178 311863.0926537178 470517.5493236671 8450.0 25.0
600.0 3.36434919255 -172374.03935697424 277780.3461805732 277780.3461805732 441516.57680331817 10140.0 30.0
700.0 3.925418177549999 -191702.81618822584 251332.04843390896 251332.04843390896 416498.37917998136 11830.0 35.0
800.0 4.49266073745 -210449.11280818275 230576.4443992625 230576.4443992625 394790.53202821885 13520.0 40.0
900.0 5.06676147555 -229090.43587661962 213994.29559492893 213994.29559492893 375828.2324069111 15210.0 45.0
1000.0 5.6629015646999985 -248069.05077421066 200336.2560533341 200336.2560533341 359140.4761403532 16900.0 50.0
1100.0 6.2369693949 -267583.6387609079 188589.00157854008 188589.00157854008 344321.42207870394 18590.0 55.0
1200.0 6.860998852050001 -287852.38190316973 177915.49628001705 177915.49628001705 331026.7966857115 20280.0 60.0
1300.0 7.446857574800001 -308921.7814913766 167662.8432218257 167662.8432218257 318960.39716672496 21970.0 65.0
1400.0 8.01345874495 -330667.2755973468 157364.0282816418 157364.0282816418 307872.0651797437 23660.0 70.0
1500.0 8.578451276249996 -352960.5546108256 146636.50602537612 146636.50602537612 297549.3337489492 25350.0 75.0
1600.0 9.1655641188 -375405.40600225364 135386.92721450326 135386.92721450326 287819.69203697 27040.0 80.0
1700.0 9.7270041219 -397474.8082839795 123765.88678196426 123765.88678196426 278553.00952216686 28730.0 85.0
1800.0 10.2843937275 -418732.8444402375 111984.26927489275 111984.26927489275 269660.2341512016 30420.0 90.0
1900.0 10.83910386485 -438694.84247872746 100368.99241801117 100368.99241801117 261083.2331045916 32110.0 95.0
2000.0 11.399001968950001 -456951.7510380393 89314.3417363737 89314.3417363737 252795.95377512043 33800.0 100.0
2100.0 11.9773771396 -473221.36744648137 79163.25124533715 79163.25124533715 244793.6690312924 35490.0 105.0
2200.0 12.552744594 -487643.10873167793 69931.32711171139 69931.32711171139 237079.9996048948 37180.0 110.0
2300.0 13.138547043050002 -500161.36301030905 61770.756830774866 61770.756830774866 229660.3697593907 38870.0 115.0
2400.0 13.682335584950001 -510979.29102338164 54625.931791456256 54625.931791456256 222542.1709551556 40560.0 120.0
2500.0 14.2442363694 -520272.17322059924 48432.734406732496 48432.734406732496 215728.26612813454 42250.0 125.0
2600.0 14.78058239265 -528234.0816764259 43115.541091485145 43115.541091485145 209218.64605477435 43940.0 130.0
2700.0 15.3178467872 -535039.2433920379 38577.13997643218 38577.13997643218 203009.55222016212 45630.0 135.0
2800.0 15.883776942650002 -540907.4515884046 34683.15044900428 34683.15044900428 197094.13946026808 47320.0 140.0
2900.0 16.431022633450002 -545964.0536454438 31348.591275700088 31348.591275700088 191462.12513166407 49010.0 145.0
3000.0 16.982299731700003 -550344.2619599624 28482.69293887332 28482.69293887332 186102.29396716028 50700.0 150.0
3100.0 17.5405395123 -554147.7195136776 26025.446209134734 26025.446209134734 181002.15662449467 52390.0 155.0
3200.0 18.082935003849997 -557467.3926935748 23904.74301724771 23904.74301724771 176148.87984705114 54080.0 160.0
3300.0 18.61492566415 -560397.6753044424 22055.21642859857 22055.21642859857 171529.23687515515 55770.0 165.0
3400.0 19.1835765052 -562971.1493381686 20455.345006603155 20455.345006603155 167130.03477260555 57460.0 170.0
3500.0 19.709565475500003 -565264.6305695043 19053.777325805702 19053.777325805702 162938.8774468466 59150.0 175.0
3600.0 20.239767465299998 -567329.2950151439 17809.34436953876 17809.34436953876 158943.17746263937 60840.0 180.0
3700.0 20.738383833899995 -569178.5456872034 16715.31414981065 16715.31414981065 155131.364588746 62530.0 185.0
3800.0 21.253650687750003 -570869.6904172932 15726.786927798243 15726.786927798243 151492.13450311188 64220.0 190.0
3900.0 21.75476972875 -572403.7114950457 14849.563801439299 14849.563801439299 148015.08132508665 65910.0 195.0
4000.0 22.254356950650003 -573800.8343239669 14065.091125411767 14065.091125411767 144690.6244709096 67600.0 200.0
4100.0 22.76880781505 -575071.0720531491 13363.026584657437 13363.026584657437 141509.73388555992 69290.0 205.0
4200.0 23.270842895500003 -576225.3755999983 12739.186400367487 12739.186400367487 138464.09802032184 70980.0 210.0
4300.0 23.771222411150003 -577294.0102723755 12172.133546389156 12172.133546389156 135545.82993048837 72670.0 215.0
4400.0 24.2720919915 -578287.0712745172 11654.033032023759 11654.033032023759 132747.4453051934 74360.0 220.0
4500.0 24.772861132950005 -579220.0049409848 11173.286771874278 11173.286771874278 130061.95201297212 76050.0 225.0
4600.0 25.27287471255 -580105.3595317585 10722.817975331764 10722.817975331764 127482.69282422827 77740.0 230.0
4700.0 25.7882880088 -580937.4371782101 10305.968271470389 10305.968271470389 125003.61095734671 79430.0 235.0
4800.0 26.287954182 -581720.0086199375 9918.188685519655 9918.188685519655 122619.11187587919 81120.0 240.0
4900.0 26.817365855200002 -582452.2822497411 9562.321071134927 9562.321071134927 120324.04247003712 82810.0 245.0
5000.0 27.33832287295 -583139.6513980005 9234.731757109705 9234.731757109705 118113.68512949628 84500.0 250.0
5100.0 27.8370478257 -583792.1137519487 8927.490397485548 8927.490397485548 115983.50955960408 86190.0 255.0
5200.0 28.353518637400004 -584405.4430766898 8646.053500251926 8646.053500251926 113929.3535038531 87880.0 260.0
5300.0 28.853718352099996 -584993.9897783739 8380.187605492061 8380.187605492061 111947.33253151507 89570.0 265.0
5400.0 29.35569714585 -585557.6236992017 8127.870543965657 8127.870543965657 110033.67679935377 91260.0 270.0
5500.0 29.85846795215 -586090.5907171747 7893.666082629066 7893.666082629066 108184.99244476641 92950.0 275.0
5600.0 30.38619802339999 -586601.2943671775 7671.278043343891 7671.278043343891 106398.053582636 94640.0 280.0
5700.0 30.906750159749997 -587089.1572558358 7462.073768909756 7462.073768909756 104669.8482687829 96330.0 285.0
5800.0 31.439691317899996 -587556.6062416862 7263.79251662178 7263.79251662178 102997.5466630946 98020.0 290.0
5900.0 31.939550308950004 -588004.874075598 7076.558746754187 7076.558746754187 101378.51144173075 99710.0 295.0
6000.0 32.4360901198 -588436.1572404273 6898.646639043133 6898.646639043133 99810.24972569011 101400.0 300.0
6100.0 32.95005531495 -588850.1218396991 6730.818980897106 6730.818980897106 98290.42538336334 103090.0 305.0
6200.0 33.4869801123 -589244.3649046291 6574.338723324254 6574.338723324254 96816.8832271317 104780.0 310.0
6300.0 33.99892926814999 -589621.186032678 6427.73847160549 6427.73847160549 95387.59414682967 106470.0 315.0
6400.0 34.51647240705001 -589986.7896908339 6286.593301835516 6286.593301835516 94000.6025703335 108160.0 320.0
6500.0 35.0497832386 -590340.2650746768 6151.5541120903235 6151.5541120903235 92654.03852208515 109850.0 325.0
6600.0 35.57095243265 -590678.8767943375 6025.116634977882 6025.116634977882 91346.19866076915 111540.0 330.0
6700.0 36.0710792467 -591007.2144372335 5904.270251066223 5904.270251066223 90075.45419626395 113230.0 335.0
6800.0 36.5694278645 -591326.7429021889 5788.4294680190305 5788.4294680190305 88840.24548479279 114920.0 340.0
6900.0 37.067832292649996 -591633.7550327881 5679.82647978326 5679.82647978326 87639.1246084889 116610.0 345.0
7000.0 37.5840379338 -591931.6948437241 5576.337406616194 5576.337406616194 86470.72466145991 118300.0 350.0
7100.0 38.0843488476 -592223.9132534886 5475.839849131857 5475.839849131857 85333.71651613268 119990.0 355.0
7200.0 38.58559304604999 -592509.7986393842 5378.301060057683 5378.301060057683 84226.83815254213 121680.0 360.0
7300.0 39.08627394284999 -592788.0998045382 5283.188962627932 5283.188962627932 83148.88949752832 123370.0 365.0
7400.0 39.58724647929999 -593058.4589172764 5192.003501353587 5192.003501353587 82098.74806575725 125060.0 370.0
7500.0 40.088532522049995 -593320.7570052381 5104.832240838272 5104.832240838272 81075.35143372319 126750.0 375.0
7600.0 40.58915338044999 -593573.2647989519 5021.926698553467 5021.926698553467 80077.70601268364 128440.0 380.0
7700.0 41.0898386633 -593818.8897312565 4942.265885109756 4942.265885109756 79104.85879870193 130130.0 385.0
7800.0 41.62572540750001 -594058.8994473612 4865.464051296514 4865.464051296514 78155.89520575285 131820.0 390.0
7900.0 42.126046059649994 -594293.945347701 4791.037849509635 4791.037849509635 77229.94457236821 133510.0 395.0
8000.0 42.66397720095 -594525.8190114459 4717.512411209496 4717.512411209496 76326.1656273619 135200.0 400.0
8100.0 43.18774061650001 -594752.2282166837 4646.337634545107 4646.337634545107 75443.75580963041 136890.0 405.0
8200.0 43.6950400049 -594973.6050842553 4577.654626272193 4577.654626272193 74581.969374068 138580.0 410.0
8300.0 44.2187415042 -595189.5358684622 4511.736777765394 4511.736777765394 73740.09253228676 140270.0 415.0
8400.0 44.724517702849994 -595399.3436358492 4448.726693167808 4448.726693167808 72917.45178181399 141960.0 420.0
8500.0 45.23245268145 -595604.9001892932 4387.737663267826 4387.737663267826 72113.39882516555 143650.0 425.0
8600.0 45.740882616700006 -595806.5562043404 4328.908185093742 4328.908185093742 71327.30560748898 145340.0 430.0
8700.0 46.24935772204999 -596003.7982690888 4272.5796624954255 4272.5796624954255 70558.58639935116 147030.0 435.0
8800.0 46.79567971505001 -596197.6053293934 4217.258537719682 4217.258537719682 69806.667257617 148720.0 440.0
8900.0 47.33262444249999 -596387.3928118363 4163.507130414976 4163.507130414976 69070.9950940951 150410.0 445.0
9000.0 47.87332404 -596573.4143385082 4111.223021316157 4111.223021316157 68351.05038451443 152100.0 450.0
9100.0 48.417389908800004 -596754.7696185239 4061.0396993767413 4061.0396993767413 67646.33536904154 153790.0 455.0
9200.0 48.946819742349994 -596932.4690068107 4012.201968948147 4012.201968948147 66956.3712035485 155480.0 460.0
9300.0 49.47445058929999 -597106.8975477167 3965.3846124748125 3965.3846124748125 66280.7017456759 157170.0 465.0
9400.0 50.025367000900005 -597276.2297399619 3920.9708629235647 3920.9708629235647 65618.8970674053 158860.0 470.0
9500.0 50.5995436143 -597443.5369524275 3876.8918943337258 3876.8918943337258 64970.53033685123 160550.0 475.0
9600.0 51.15615138635 -597609.0942985566 3833.488644154074 3833.488644154074 64335.189828090064 162240.0 480.0
9700.0 51.701104693599994 -597771.9011500106 3791.0770941353135 3791.0770941353135 63712.481999292395 163930.0 485.0
9800.0 52.281216670250004 -597933.1464884015 3749.356709147048 3749.356709147048 63102.027216363225 165620.0 490.0
9900.0 52.84241235685001 -598089.9330933603 3709.543235403455 3709.543235403455 62503.47253745586 167310.0 495.0
10000.0 53.40585725405 -598244.5301782289 3670.392910107078 3670.392910107078 61916.472749246124 169000.0 500.0


==> DC_A20_300_custom5-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.7678486967125 712151.6150046481 712151.6150046481 712151.6150046481 0.0 0.0
100.0 0.7215046599499999 -261503.83628399167 192908.44100512855 192908.44100512855 353348.47181273095 18000.0 20.0
200.0 1.4688469861500002 -475705.750677887 77475.39949039365 77475.39949039365 245502.65188435058 36000.0 40.0
300.0 2.1797868022499998 -555977.4382271642 24942.991043052643 24942.991043052643 179257.0066478686 54000.0 60.0
400.0 2.9592252123000002 -576307.1637895441 12867.059179119025 12867.059179119025 139292.59806201284 72000.0 80.0
500.0 3.66641753795 -584971.3355762481 8571.492878100913 8571.492878100913 113754.02103349182 90000.0 100.0
600.0 4.36676477835 -589925.1230248403 6505.935600715445 6505.935600715445 96173.01313677951 108000.0 120.0
700.0 5.06716115365 -593311.9140844358 5270.156485449365 5270.156485449365 83355.83278653506 126000.0 140.0
800.0 5.770477642549999 -595814.6427708106 4463.338011185626 4463.338011185626 73600.02806478013 144000.0 160.0
900.0 6.546539881049999 -597802.2562158344 3887.9407694262713 3887.9407694262713 65925.51470509189 162000.0 180.0
1000.0 7.24229503225 -599439.8152143175 3473.936733671685 3473.936733671685 59729.89736490275 180000.0 200.0
1100.0 7.94768951365 -600839.318102941 3147.806019092569 3147.806019092569 54622.96276209553 198000.0 220.0
1200.0 8.6475077919 -602077.1665251931 2878.825000999996 2878.825000999996 50339.17293710145 216000.0 240.0
1300.0 9.34521912875 -603168.5387146753 2655.2282838052456 2655.2282838052456 46693.07665496645 234000.0 260.0
1400.0 10.0430836626 -604144.6103553917 2461.7951037708162 2461.7951037708162 43551.316105366415 252000.0 280.0
1500.0 10.768673557 -605027.2892468262 2294.6692481483174 2294.6692481483174 40815.11666305543 270000.0 300.0
1600.0 11.53400874435 -605831.2469876356 2146.6350088084973 2146.6350088084973 38410.25502809983 288000.0 320.0
1700.0 12.220438872449998 -606563.29910404 2016.353491539246 2016.353491539246 36279.2734344588 306000.0 340.0
1800.0 12.982690366849999 -607231.4927970024 1904.7094159069518 1904.7094159069518 34377.74878050002 324000.0 360.0
1900.0 13.7197405945 -607862.2843840215 1801.14815170493 1801.14815170493 32670.231427402246 342000.0 380.0
2000.0 14.415145444250001 -608442.1195935167 1714.557683971001 1714.557683971001 31128.298837165104 360000.0 400.0
2100.0 15.13203495665 -608990.5686993999 1637.0432828187934 1637.0432828187934 29728.99569971525 378000.0 420.0
2200.0 15.856101611600002 -609504.1323802551 1571.1454035239071 1571.1454035239071 28453.341442621848 396000.0 440.0
2300.0 16.55319113855 -609996.8020142673 1504.3997111528247 1504.3997111528247 27285.583367696712 414000.0 460.0
2400.0 17.267719113499997 -610460.7669048595 1440.094882328456 1440.094882328456 26212.18299945306 432000.0 480.0
2500.0 17.971454077 -610898.2713555694 1380.7737182209278 1380.7737182209278 25222.04630523951 450000.0 500.0
2600.0 18.67021474165 -611321.3275248668 1315.7751518156965 1315.7751518156965 24305.52040872787 468000.0 520.0
2700.0 19.36312566785 -611721.012836238 1249.7462370851486 1249.7462370851486 23454.354643972416 486000.0 540.0
2800.0 20.10002119625 -612086.9057059791 1190.4534104985355 1190.4534104985355 22661.598624974045 504000.0 560.0
2900.0 20.85850512845 -612426.0958070304 1143.4376426881379 1143.4376426881379 21921.61745924631 522000.0 580.0
3000.0 21.5869583815 -612750.7257386642 1100.5245529124209 1100.5245529124209 21229.415660951232 540000.0 600.0
3100.0 22.311067654749998 -613063.436793783 1053.8971604797407 1053.8971604797407 20580.347085458787 558000.0 620.0
3200.0 23.043395261800004 -613363.7375055013 1006.6253383546573 1006.6253383546573 19970.31705136647 576000.0 640.0
3300.0 23.73612478755 -613645.7750102408 960.7989266286255 960.7989266286255 19395.787176043363 594000.0 660.0
3400.0 24.42031402055 -613913.9126010176 921.2612920688522 921.2612920688522 18853.75644325653 612000.0 680.0
3500.0 25.109845647700002 -614166.8134347255 886.2735022235544 886.2735022235544 18341.604305518274 630000.0 700.0
3600.0 25.878156098250003 -614399.2377765474 857.0249623425519 857.0249623425519 17856.966471659012 648000.0 720.0
3700.0 26.58872686775 -614624.358486516 828.1669434575422 828.1669434575422 17397.717110464084 666000.0 740.0
3800.0 27.2979995852 -614844.752662823 799.6546269475296 799.6546269475296 16961.855426240043 684000.0 760.0
3900.0 28.00275978565 -615056.1897986818 771.874570165443 771.874570165443 16547.597503886045 702000.0 780.0
4000.0 28.69316677965 -615255.5719427533 745.0458136471007 745.0458136471007 16153.346667965534 720000.0 800.0
4100.0 29.415092030999993 -615450.1016374023 718.5781240250459 718.5781240250459 15777.640223584549 738000.0 820.0
4200.0 30.118804061850007 -615633.9027257623 693.5509582578389 693.5509582578389 15419.208064552771 756000.0 840.0
4300.0 30.80696379929999 -615809.7699669483 668.1562708786788 668.1562708786788 15076.838129744905 774000.0 860.0
4400.0 31.4887304421 -615976.0352645565 643.2216351637688 643.2216351637688 14749.429309033885 792000.0 880.0
4500.0 32.20996756855 -616136.0137816507 624.2663585548427 624.2663585548427 14436.082472655502 810000.0 900.0
4600.0 32.90029482695 -616289.9844094112 604.8708607544845 604.8708607544845 14135.933872133037 828000.0 920.0
4700.0 33.5955043928 -616436.8991342227 583.9732539410873 583.9732539410873 13848.107949149942 846000.0 940.0
4800.0 34.30973988185001 -616576.996178882 565.5676579412433 565.5676579412433 13571.84945489127 864000.0 960.0
4900.0 35.01077874440001 -616713.2199703502 549.4679829504905 549.4679829504905 13306.51359438432 882000.0 980.0
5000.0 35.713126147500006 -616843.6658681261 532.8444575101805 532.8444575101805 13051.450399203808 900000.0 1000.0
5100.0 36.41247292884999 -616972.6355396446 514.8195519622931 514.8195519622931 12806.048350433422 918000.0 1020.0
5200.0 37.12943795375 -617095.9239846198 495.03883106102046 495.03883106102046 12569.702609852578 936000.0 1040.0
5300.0 37.85080615235001 -617209.4073221253 473.9065690255899 473.9065690255899 12341.88224576792 954000.0 1060.0
5400.0 38.56870153709999 -617315.1202809572 458.6718168745183 458.6718168745183 12122.146238175526 972000.0 1080.0
5500.0 39.31812104335 -617418.476463429 447.45787546262136 447.45787546262136 11910.171316251935 990000.0 1100.0
5600.0 40.03440598454999 -617520.2971017358 432.2515025898477 432.2515025898477 11705.526793424277 1.008e6 1120.0
5700.0 40.732874331649995 -617616.4159739706 416.1903600258718 416.1903600258718 11507.769610664616 1.026e6 1140.0
5800.0 41.45747928585 -617707.753010568 402.05846593667474 402.05846593667474 11316.572661835693 1.044e6 1160.0
5900.0 42.16071355919999 -617796.0393738141 389.1969346119696 389.1969346119696 11131.622601379826 1.062e6 1180.0
6000.0 42.86262234925 -617880.4193262968 377.0102902263021 377.0102902263021 10952.62689352784 1.08e6 1200.0
6100.0 43.571021563200006 -617960.2237025691 365.91315739859294 365.91315739859294 10779.303456131174 1.098e6 1220.0
6200.0 44.38074909270001 -618037.6170161965 354.1776508179331 354.1776508179331 10611.379113985857 1.116e6 1240.0
6300.0 45.10906263405 -618109.4543526984 344.2051408158819 344.2051408158819 10448.612020946799 1.134e6 1260.0
6400.0 45.851699801 -618178.9878901085 335.8419189712868 335.8419189712868 10290.782425532425 1.152e6 1280.0
6500.0 46.57253285635 -618246.5600255752 328.8834504636974 328.8834504636974 10137.692018403046 1.17e6 1300.0
6600.0 47.27871821285001 -618311.6452724929 323.10227919208637 323.10227919208637 9989.141776545071 1.188e6 1320.0
6700.0 47.9897772946 -618377.2367503226 315.62386291987457 315.62386291987457 9844.92356987752 1.206e6 1340.0
6800.0 48.73097232875 -618441.1160199767 307.5863349628222 307.5863349628222 9704.827248850293 1.224e6 1360.0
6900.0 49.43936078229999 -618503.0608627236 300.14824920818444 300.14824920818444 9568.676044314963 1.242e6 1380.0
7000.0 50.16919496639999 -618561.3709431477 293.4017251705743 293.4017251705743 9436.311935606265 1.26e6 1400.0
7100.0 50.88026715579999 -618619.9337322889 284.88768937775063 284.88768937775063 9307.570963057939 1.278e6 1420.0
7200.0 51.583814463450004 -618676.9688205126 274.9758182353015 274.9758182353015 9182.267862303363 1.296e6 1440.0
7300.0 52.33566044465 -618729.2926061669 267.2642390733732 267.2642390733732 9060.279123227285 1.314e6 1460.0
7400.0 53.05687235565 -618779.2695411523 260.6479361034078 260.6479361034078 8941.48632797183 1.332e6 1480.0
7500.0 53.7629485146 -618826.6882853123 254.19302255301264 254.19302255301264 8825.772923048977 1.35e6 1500.0
7600.0 54.4865705496 -618872.1445886816 249.3746295381245 249.3746295381245 8713.026611445888 1.368e6 1520.0
7700.0 55.239124597750006 -618917.8745570054 245.34045279636857 245.34045279636857 8603.154783434129 1.386e6 1540.0
7800.0 55.968079924150004 -618963.9076823915 239.6815270215298 239.6815270215298 8496.035569239995 1.404e6 1560.0
7900.0 56.6985150837 -619007.4368123902 232.21113152757152 232.21113152757152 8391.542935840225 1.422e6 1580.0
8000.0 57.41364203925001 -619049.5052235546 225.56488920805708 225.56488920805708 8289.569107407398 1.44e6 1600.0
8100.0 58.17216714359999 -619090.2625060903 220.82187641775704 220.82187641775704 8190.040648475877 1.458e6 1620.0
8200.0 58.90399962965 -619129.457137513 217.36739550070592 217.36739550070592 8092.8928623602515 1.476e6 1640.0
8300.0 59.65185457405001 -619167.8419296237 214.03254857523825 214.03254857523825 7998.041660737975 1.494e6 1660.0
8400.0 60.377941836549994 -619206.0870301098 211.27171718892836 211.27171718892836 7905.413736590886 1.512e6 1680.0
8500.0 61.139024742050005 -619243.9940739963 207.93793737301849 207.93793737301849 7814.927560650334 1.53e6 1700.0
8600.0 61.893627876900005 -619282.4871654944 203.2191608350028 203.2191608350028 7726.498949010217 1.548e6 1720.0
8700.0 62.610321922050005 -619318.7216863509 197.68455635332865 197.68455635332865 7640.040159914343 1.566e6 1740.0
8800.0 63.347117826399995 -619352.2746142709 193.23340064487547 193.23340064487547 7555.487581788927 1.584e6 1760.0
8900.0 64.0618407946 -619385.1998731404 190.09436313732056 190.09436313732056 7472.79464396934 1.602e6 1780.0
9000.0 64.78533482585 -619418.961825006 185.90739165830664 185.90739165830664 7391.897095735609 1.62e6 1800.0
9100.0 65.5007424544 -619451.5732281299 180.35899597750063 180.35899597750063 7312.721927358144 1.638e6 1820.0
9200.0 66.22025282605001 -619482.273759324 174.8479571387237 174.8479571387237 7235.206108921681 1.656e6 1840.0
9300.0 66.98877466504999 -619511.4050393213 169.33557462827773 169.33557462827773 7159.298751819931 1.674e6 1860.0
9400.0 67.73012076325 -619538.9085610235 163.9310896839755 163.9310896839755 7084.945904210371 1.692e6 1880.0
9500.0 68.47619707665 -619565.5076446792 159.31023533476292 159.31023533476292 7012.104443272425 1.71e6 1900.0
9600.0 69.19346604465001 -619590.2448362235 155.85410508543512 155.85410508543512 6940.73934030978 1.728e6 1920.0
9700.0 69.93559094575001 -619614.4976153938 152.8531869775153 152.8531869775153 6870.81154402429 1.746e6 1940.0
9800.0 70.65519006459999 -619637.9597202984 149.50659688578864 149.50659688578864 6802.277863806404 1.764e6 1960.0
9900.0 71.3778063723 -619660.419192449 146.2598331617691 146.2598331617691 6735.094255396021 1.782e6 1980.0
10000.0 72.13727824659999 -619682.9606778811 143.8253756962177 143.8253756962177 6669.226126922212 1.8e6 2000.0


==> DC_A20_300_cyclic-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.767848715438 712151.6150047352 712151.6150047352 712151.6150047352 0.0 0.0
301.0 1.12170002635 -6061.983577752215 685270.1177641792 685270.1177641792 698710.8663844572 300.0 1.0
602.0 2.2434000527 -13957.28170815219 661891.1208197862 661891.1208197862 686437.6178629003 600.0 2.0
903.0 3.3434879002000004 -21556.00170242955 639552.4416783272 639552.4416783272 674716.323816757 900.0 3.0
1204.0 4.4348573910999995 -28874.905324940955 618209.0649483383 618209.0649483383 663414.8720430732 1200.0 4.0
1505.0 5.5290828135500005 -35930.12071291988 597818.9578071337 597818.9578071337 652482.2196704167 1500.0 5.0
1806.0 6.6240712226500005 -42735.652418336475 578339.7594297125 578339.7594297125 641890.4396360304 1800.0 6.0
2107.0 7.7144653441000015 -49305.11355018355 559730.8014114441 559730.8014114441 631620.4848579571 2100.0 7.0
2408.0 8.79234900665 -55652.21632867023 541951.3894398948 541951.3894398948 621657.252033728 2400.0 8.0
2709.0 9.907019761449998 -61789.24274556631 524963.5677847022 524963.5677847022 611987.8836088254 2700.0 9.0
3010.0 10.995094764449998 -67727.50142163009 508737.76609260717 508737.76609260717 602601.5092891692 3000.0 10.0
3311.0 12.08982333055 -73477.65687767783 493238.1547739453 493238.1547739453 593487.8964129005 3300.0 11.0
3612.0 13.178838008350002 -79051.19755198059 478429.2790484815 478429.2790484815 584637.2335387145 3600.0 12.0
3913.0 14.27536746395 -84458.35745609851 464282.60008494894 464282.60008494894 576040.4740063027 3900.0 13.0
4214.0 15.370785700599999 -89708.11158745881 450772.7552737954 450772.7552737954 567689.2927574688 4200.0 14.0
4515.0 16.46711236315 -94810.14874841922 437866.0068468706 437866.0068468706 559575.3373880564 4500.0 15.0
4816.0 17.55740456865 -99772.30887311704 425542.1182357167 425542.1182357167 551691.0303790952 4800.0 16.0
5117.0 18.650123671699998 -104603.85601275958 413774.84263550426 413774.84263550426 544029.0199488958 5100.0 17.0
5418.0 19.7426019292 -109311.37535918567 402536.5432910125 402536.5432910125 536582.0474932177 5400.0 18.0
5719.0 20.8354453475 -113902.01624225502 391802.9417125984 391802.9417125984 529343.0922041868 5700.0 19.0
6020.0 21.922433943150004 -118384.29042410129 381550.74878561945 381550.74878561945 522305.36156520736 6000.0 20.0
6321.0 23.019855898099998 -122764.61852778711 371761.86830014165 371761.86830014165 515462.47550770437 6300.0 21.0
6622.0 24.106777847949996 -127050.08135483623 362410.4407437006 362410.4407437006 508808.0392136172 6600.0 22.0
6923.0 25.182523385750002 -131245.28713360723 353479.00831393467 353479.00831393467 502335.9962594638 6900.0 23.0
7224.0 26.305202468599997 -135356.98468604143 344951.8868521055 344951.8868521055 496040.63188316947 7200.0 24.0
7525.0 27.38487160385 -139391.36123949374 336806.6850486022 336806.6850486022 489916.2493126092 7500.0 25.0
7826.0 28.4861503356 -143352.28894802378 329026.6008903143 329026.6008903143 483957.3734451168 7800.0 26.0
8127.0 29.588666571750004 -147245.71750162478 321595.39536673017 321595.39536673017 478158.7313708887 8100.0 27.0
8428.0 30.666466600350002 -151076.11413056048 314495.23547848716 314495.23547848716 472515.1625470128 8400.0 28.0
8729.0 31.767584465500004 -154848.16997350025 307708.4639305628 307708.4639305628 467021.6059264644 8700.0 29.0
9030.0 32.84280587440001 -158566.11249386676 301221.8474247513 301221.8474247513 461673.22661995754 9000.0 30.0
9331.0 33.968350507349996 -162233.57470554422 295023.9561265994 295023.9561265994 456465.4369170401 9300.0 31.0
9632.0 35.049629789149996 -165855.08058312378 289098.323320854 289098.323320854 451393.70620200416 9600.0 32.0
9933.0 36.15474855845001 -169434.91837256585 283432.49692724936 283432.49692724936 446453.67063509964 9900.0 33.0
10234.0 37.2394227207 -172977.383718358 278017.110362485 278017.110362485 441641.1974844535 10200.0 34.0
10535.0 38.32727498905 -176485.5057211587 272839.72084271803 272839.72084271803 436952.2675777386 10500.0 35.0
10535.0 39.443914480450005 -176485.5057211587 272839.72084271803 272839.72084271803 432516.793341657 10800.0 36.0


==> DC_A20_300_ecyc450.0-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.767848715613 712151.6150046856 712151.6150046856 712151.6150046856 0.0 0.0
450.0 2.23101922375 -9996.395581340092 673642.4182392093 673642.4182392093 692897.0166219475 449.0 1.0
900.0 4.4620384475 -21460.47152181869 639970.0138340938 639970.0138340938 675254.6823593295 898.0 2.0
1350.0 6.5033275589 -32305.008270893584 608553.5701328291 608553.5701328291 658579.4043027045 1347.0 3.0
1800.0 8.777288964399999 -42584.81777011002 579231.2174096106 579231.2174096106 642709.7669240858 1796.0 4.0
2250.0 10.837565543050001 -52348.77747539166 551875.2273146941 551875.2273146941 627570.6769891871 2245.0 5.0
2700.0 12.896036221349998 -61641.40700541784 526346.2125407589 526346.2125407589 613110.0392108402 2694.0 6.0
3150.0 14.952136678650003 -70501.2857876132 502526.64366471936 502526.64366471936 599287.1147675752 3143.0 7.0
3600.0 17.008721742249996 -78969.36451036217 480296.7888171673 480296.7888171673 586065.9674397521 3592.0 8.0
4050.0 19.06504072465 -87079.08130715715 459538.743475665 459538.743475665 573413.2450433434 4041.0 9.0
4500.0 21.11595533315 -94860.97281440719 440170.5156410209 440170.5156410209 561300.2696431322 4490.0 10.0
4950.0 23.17073008345 -102347.70508334608 422092.23437120963 422092.23437120963 549699.6000371387 4939.0 11.0
5400.0 25.37224663235 -109566.64061167053 405224.1689783256 405224.1689783256 538586.1053403069 5388.0 12.0
5850.0 27.4303278245 -116541.20664002781 389477.2944210013 389477.2944210013 527935.475988928 5837.0 13.0
6300.0 29.48932124735 -123299.11590876209 374770.40585137747 374770.40585137747 517724.4713130912 6286.0 14.0
6750.0 31.545374922699995 -129859.77981825374 361044.8747048477 361044.8747048477 507931.99652507604 6735.0 15.0
7200.0 33.60772802855 -136244.92036106368 348234.76302186906 348234.76302186906 498538.0416131227 7184.0 16.0
7650.0 35.667899493250005 -142475.1851117977 336271.9967368638 336271.9967368638 489523.26134221937 7633.0 17.0
8100.0 37.722592405849994 -148567.89313077825 325089.5060896032 325089.5060896032 480868.85317102907 8082.0 18.0
8550.0 39.77665671005 -154537.62793403034 314637.6930840043 314637.6930840043 472557.2951666778 8531.0 19.0
9000.0 41.83128963805 -160402.47480421021 304862.40199823317 304862.40199823317 464571.82406341855 8980.0 20.0
9450.0 43.88755001705 -166175.2496980379 295714.5432188943 295714.5432188943 456896.49311594013 9429.0 21.0
9900.0 45.93926105134999 -171869.49154546962 287146.97050176456 287146.97050176456 449516.0790892368 9878.0 22.0
10350.0 47.9933928951 -177494.80576638033 279129.7672323879 279129.7672323879 442416.6494285348 10327.0 23.0
10800.0 50.0636790435 -183067.19646399262 271611.26979382656 271611.26979382656 435584.4342431465 10776.0 24.0
10800.0 52.123770806050004 -183067.19646399262 271611.26979382656 271611.26979382656 429277.7740720188 11076.0 25.0


==> DC_A20_300_ecyc600-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.767848698312 712151.6150046729 712151.6150046729 712151.6150046729 0.0 0.0
600.0 2.0652070766999997 -13939.450309218333 661937.496259575 661937.496259575 687044.555632124 599.0 1.0
1200.0 4.130414153399999 -28834.739554139254 618318.9211989717 618318.9211989717 664136.0108210732 1198.0 2.0
1800.0 6.198748941 -42678.68415385117 578501.1337327071 578501.1337327071 642727.2915489817 1797.0 3.0
2400.0 8.241623483349999 -55579.87716381725 542156.7553251135 542156.7553251135 622613.184304208 2396.0 4.0
3000.0 10.3081127759 -67641.81254023117 508975.33559444704 508975.33559444704 603673.5428525811 2995.0 5.0
3600.0 12.367297426150001 -78954.26596869408 478693.70504131645 478693.70504131645 585819.2803081147 3594.0 6.0
4200.0 14.422365689999998 -89602.41889087204 451056.8619755767 451056.8619755767 568973.9780165475 4193.0 7.0
4800.0 16.485263478200004 -99658.82896154994 425837.18997249875 425837.18997249875 553069.8904560977 4792.0 8.0
5400.0 18.543164047650002 -109190.05322605438 402844.27126554813 402844.27126554813 538047.3285370426 5391.0 9.0
6000.0 20.607037308250003 -118257.48126996406 381863.6827385906 381863.6827385906 523848.81528263795 5990.0 10.0
6600.0 22.660977551550005 -126916.11595795974 362724.99279335036 362724.99279335036 510421.83007519733 6589.0 11.0
7200.0 24.708293774699996 -135218.45029113867 345259.8915004428 345259.8915004428 497717.065569447 7188.0 12.0
7800.0 26.774421048599997 -143209.28358783017 329335.9880179212 329335.9880179212 485689.845744338 7787.0 13.0
8400.0 28.83073623245 -150928.54842877522 314798.0531192906 314798.0531192906 474297.05956933484 8386.0 14.0
9000.0 30.886349867399996 -158412.8572254263 301525.3193204744 301525.3193204744 463498.8258037811 8985.0 15.0
9600.0 32.945543220750004 -165698.48082796502 289396.4096614107 289396.4096614107 453257.50720717106 9584.0 16.0
10200.0 34.9926934424 -172817.4618289432 278313.03974550596 278313.03974550596 443538.3701259674 10183.0 17.0
10800.0 37.0488518372 -179798.51532341057 268167.5689209243 268167.5689209243 434308.32795728097 10782.0 18.0
10800.0 39.0982719652 -179798.51532341057 268167.5689209243 268167.5689209243 426001.2900054632 11082.0 19.0


==> DC_A20_300_full-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.767848688561 712151.6150044946 712151.6150044946 712151.6150044946 0.0 0.0
100.0 1.07931989395 -413771.7752138543 114573.82560608585 114573.82560608585 271441.1861333937 30000.0 100.0
200.0 2.1628762214000004 -566084.0798293344 18475.08751699725 18475.08751699725 160567.1884847629 60000.0 200.0
300.0 3.24891490855 -585064.5951099725 8333.301872865872 8333.301872865872 111217.62684344838 90000.0 300.0
400.0 4.37434371 -592184.0210402515 5533.491545999289 5533.491545999289 85156.2231151875 120000.0 400.0
500.0 5.6343968962 -596348.6888901351 4203.201637013201 4203.201637013201 69116.73042624575 150000.0 500.0
600.0 6.9011129275 -599225.6374045587 3441.004173036449 3441.004173036449 58246.29705278156 180000.0 600.0
700.0 7.9840901087999985 -601453.9794989855 2931.9388284290844 2931.9388284290844 50389.80430892838 210000.0 700.0
800.0 9.0797839709 -603260.6834770803 2553.9503500087717 2553.9503500087717 44440.05015830985 240000.0 800.0
900.0 10.163555324250002 -604775.8947043834 2264.9377638624965 2264.9377638624965 39774.36322425819 270000.0 900.0
1000.0 11.242278572500002 -606084.059250447 2018.0134015609506 2018.0134015609506 36014.52393275201 300000.0 1000.0
1100.0 12.482684203149999 -607194.7521614841 1818.2083709792562 1818.2083709792562 32917.20879790109 330000.0 1100.0
1200.0 13.72162657865 -608161.8867552637 1663.735021005997 1663.735021005997 30321.13442370101 360000.0 1200.0
1300.0 14.978796189849998 -609030.9929439656 1522.727199543442 1522.727199543442 28112.974663604433 390000.0 1300.0
1400.0 16.23971375235 -609801.1752077724 1396.9979054610144 1396.9979054610144 26210.334199949866 420000.0 1400.0
1500.0 17.513331644249998 -610492.3127095381 1298.2327020151072 1298.2327020151072 24553.83180644559 450000.0 1500.0
1600.0 18.7772028551 -611124.4346366136 1211.4208679547132 1211.4208679547132 23098.495012722866 480000.0 1600.0
1700.0 19.911897839149997 -611705.1089663327 1140.7166398356098 1140.7166398356098 21809.6027782288 510000.0 1700.0
1800.0 21.055409931450004 -612239.4469788995 1077.928924171754 1077.928924171754 20660.16971480631 540000.0 1800.0
1900.0 22.316458416299998 -612743.2947071283 1008.5575689254507 1008.5575689254507 19628.310773115187 570000.0 1900.0
2000.0 23.4641128507 -613212.0743317587 931.6800037072837 931.6800037072837 18695.814490210847 600000.0 2000.0
2100.0 24.806721844100004 -613627.7945350504 869.3228080699466 869.3228080699466 17848.772994883304 630000.0 2100.0
2200.0 25.941722652550006 -614016.3742056867 818.574277452534 818.574277452534 17076.115058928666 660000.0 2200.0
2300.0 27.06219812045 -614372.6084795541 770.3755607884293 770.3755607884293 16368.51774279457 690000.0 2300.0
2400.0 28.379877510300002 -614705.774440559 718.9362620949784 718.9362620949784 15717.781275723606 720000.0 2400.0
2500.0 29.643004320399996 -615010.9599193356 672.8434516520726 672.8434516520726 15117.1397652199 750000.0 2500.0
2600.0 31.0021091077 -615291.3975095246 636.6794788630465 636.6794788630465 14561.060276167493 780000.0 2600.0
2700.0 32.354038917249994 -615551.0863274818 602.0661661732372 602.0661661732372 14044.895218033565 810000.0 2700.0
2800.0 33.6873300643 -615791.8737923711 566.2636836157978 566.2636836157978 13564.330222862593 840000.0 2800.0
2900.0 34.825036011099996 -616015.056182616 534.5133991280968 534.5133991280968 13115.709160009885 870000.0 2900.0
3000.0 36.188589259500006 -616222.1545013299 501.778190522352 501.778190522352 12695.912328096903 900000.0 3000.0
3100.0 37.326060527550005 -616410.5404957873 473.54898519890367 473.54898519890367 12302.2091165554 930000.0 3100.0
3200.0 38.648364166099995 -616586.3415989357 449.27384097861096 449.27384097861096 11932.283100144241 960000.0 3200.0
3300.0 39.863825762299996 -616756.2624070679 424.00853559359257 424.00853559359257 11584.038731223229 990000.0 3300.0
3400.0 41.073960885050006 -616905.6323664153 408.19699708160795 408.19699708160795 11255.65229054184 1.02e6 3400.0
3500.0 42.39868006755 -617049.8150281371 392.564883829592 392.564883829592 10945.586707916835 1.05e6 3500.0
3600.0 43.63151643325 -617189.8622645572 374.64830216880455 374.64830216880455 10652.285686900217 1.08e6 3600.0
3700.0 44.783451136 -617322.7741322273 357.3965581588946 357.3965581588946 10374.3520967231 1.11e6 3700.0
3800.0 46.0354603834 -617445.7759121709 339.98045696663837 339.98045696663837 10110.576592605577 1.14e6 3800.0
3900.0 47.18985763485001 -617563.3600370616 322.64478071877755 322.64478071877755 9859.90548460136 1.17e6 3900.0
4000.0 48.36850389365001 -617673.9378284055 301.9572106677682 301.9572106677682 9621.261472009139 1.2e6 4000.0
4100.0 49.51526749445 -617771.8461775105 285.5431295336047 285.5431295336047 9393.807761665284 1.23e6 4100.0
4200.0 50.71035613619999 -617862.7095400409 270.682188262523 270.682188262523 9176.818637383078 1.26e6 4200.0
4300.0 51.94196101085 -617945.8390807437 258.33130773926524 258.33130773926524 8969.599053824528 1.29e6 4300.0
4400.0 53.145697621249994 -618025.9125619197 247.17854443386892 247.17854443386892 8771.531994004827 1.32e6 4400.0
4500.0 54.326922105250006 -618099.4048630095 238.21306225647194 238.21306225647194 8582.042948846454 1.35e6 4500.0
4600.0 55.45966327660001 -618170.1429195122 227.96264892445396 227.96264892445396 8400.586463029867 1.38e6 4600.0
4700.0 56.60075196959999 -618239.07945863 216.51652044633875 216.51652044633875 8226.607108009644 1.41e6 4700.0
4800.0 57.77195753165 -618300.0035692119 210.09441728669532 210.09441728669532 8059.691669643932 1.44e6 4800.0
4900.0 58.9700406075 -618357.9497580609 204.7474638538607 204.7474638538607 7899.471876296075 1.47e6 4900.0
5000.0 60.205064808450004 -618417.7908088879 196.84279334426702 196.84279334426702 7745.537830297596 1.5e6 5000.0
5100.0 61.44258708365 -618474.8002792863 187.13056789128527 187.13056789128527 7597.4490036100215 1.53e6 5100.0
5200.0 62.581130389550005 -618527.6075026726 180.14928639459015 180.14928639459015 7454.904078049285 1.56e6 5200.0
5300.0 63.77237559424999 -618580.4562691693 171.49148187780946 171.49148187780946 7317.591815620589 1.59e6 5300.0
5400.0 64.873430603 -618627.7762955785 163.3435260329687 163.3435260329687 7185.202723757613 1.62e6 5400.0
5500.0 66.01509936535 -618669.6486620505 155.61349318436768 155.61349318436768 7057.48599849341 1.65e6 5500.0
5600.0 67.17007748025001 -618707.5394005512 149.91793547184074 149.91793547184074 6934.204479484086 1.68e6 5600.0
5700.0 68.29992979555001 -618745.8247689445 144.4125680818181 144.4125680818181 6815.153440104493 1.71e6 5700.0
5800.0 69.4688233331 -618781.6804299789 139.67136417388002 139.67136417388002 6700.1200354902985 1.74e6 5800.0
5900.0 70.64543410139999 -618815.4822146522 134.32987760845543 134.32987760845543 6588.898348229175 1.77e6 5900.0
6000.0 71.8054469864 -618848.3736609844 129.6518587389018 129.6518587389018 6481.295383938786 1.8e6 6000.0
6100.0 73.0110535502 -618880.0645931608 125.86427735793248 125.86427735793248 6377.156232664636 1.83e6 6100.0
6200.0 74.14915116915 -618909.0058797228 122.16821493783604 122.16821493783604 6276.315331016663 1.86e6 6200.0
6300.0 75.31736830659999 -618936.935643672 118.02443160261073 118.02443160261073 6178.613020217249 1.89e6 6300.0
6400.0 76.4520450409 -618964.9642789327 112.74904336290474 112.74904336290474 6083.889408670427 1.92e6 6400.0
6500.0 77.575014633 -618990.4083759459 110.60305723530155 110.60305723530155 5992.018509782855 1.95e6 6500.0
6600.0 78.68029774155 -619015.4763154645 109.0756156287043 109.0756156287043 5902.90853672019 1.98e6 6600.0
6700.0 79.7853244816 -619039.6111946197 105.62194686472624 105.62194686472624 5816.421458120696 2.01e6 6700.0
6800.0 80.85309672174999 -619061.7776886581 102.42641278393569 102.42641278393569 5732.428032186095 2.04e6 6800.0
6900.0 81.9831715883 -619084.3965390171 99.74814793174855 99.74814793174855 5650.825763071495 2.07e6 6900.0
7000.0 83.08539357405002 -619106.1033921265 97.31870924083711 97.31870924083711 5571.517963803333 2.1e6 7000.0
7100.0 84.19261115699999 -619127.0769628903 96.03393692769347 96.03393692769347 5494.417226152178 2.13e6 7100.0
7200.0 85.37909371800001 -619148.6756699716 94.66748756722386 94.66748756722386 5419.441709332588 2.16e6 7200.0
7300.0 86.49782699434999 -619169.1555284386 91.98152685195723 91.98152685195723 5346.49210461037 2.19e6 7300.0
7400.0 87.6158240563 -619188.9578510508 89.1908287975495 89.1908287975495 5275.476225178805 2.22e6 7400.0
7500.0 88.69461463455 -619208.1633716358 86.33307631060049 86.33307631060049 5206.316244710013 2.25e6 7500.0
7600.0 89.77227742679999 -619225.8445222549 83.17215807245671 83.17215807245671 5138.934382553969 2.28e6 7600.0
7700.0 90.9865966596 -619242.3984278941 80.3436720626936 80.3436720626936 5073.2654280876 2.31e6 7700.0
7800.0 92.11366906319999 -619257.5807773619 78.94165698136703 78.94165698136703 5009.249592989443 2.34e6 7800.0
7900.0 93.2327173029 -619273.4712986238 76.85657609545618 76.85657609545618 4946.836721916217 2.37e6 7900.0
8000.0 94.35364391484998 -619288.114623734 74.29448506284874 74.29448506284874 4885.953311465616 2.4e6 8000.0
8100.0 95.51404228005 -619301.3345979076 72.40266807932831 72.40266807932831 4826.544080016986 2.43e6 8100.0
8200.0 96.6070446327 -619315.1658654117 71.21845243283632 71.21845243283632 4768.567931932022 2.46e6 8200.0
8300.0 97.71824774535 -619328.2931401236 69.25980703042075 69.25980703042075 4711.967959672254 2.49e6 8300.0
8400.0 98.813746059 -619340.7953173149 68.12364347478001 68.12364347478001 4656.696432790769 2.52e6 8400.0
8500.0 99.92407241755001 -619353.4924740329 67.90715789890257 67.87005184059433 4602.717203746787 2.55e6 8500.0
8600.0 100.9757105647 -619366.6519835141 67.00425172662828 67.00425172662828 4549.989051865871 2.58e6 8600.0
8700.0 102.1175097701 -619379.162311489 64.98845919551889 64.98845919551889 4498.455419811541 2.61e6 8700.0
8800.0 103.26277109705002 -619391.0379721296 63.248884776649405 63.248884776649405 4448.0699908210645 2.64e6 8800.0
8900.0 104.33784980535002 -619402.4716766616 61.471513563523374 61.471513563523374 4398.79734039169 2.67e6 8900.0
9000.0 105.49518076534999 -619412.8581099121 60.23733581446785 60.23733581446785 4350.602064602914 2.7e6 9000.0
9100.0 106.62002018585001 -619423.7151431537 59.21751513905609 59.21751513905609 4303.455401857745 2.73e6 9100.0
9200.0 107.68885385815 -619435.2631012563 57.29541943976428 57.29541943976428 4257.317486842296 2.76e6 9200.0
9300.0 108.80023349604998 -619445.199524184 55.085942720343226 55.085942720343226 4212.148953143138 2.79e6 9300.0
9400.0 109.88577943975 -619453.5396359451 53.46414222674649 53.46414222674649 4167.920725611631 2.82e6 9400.0
9500.0 110.98925200829999 -619462.3633630637 51.56032975783351 51.56032975783351 4124.605365686725 2.85e6 9500.0
9600.0 112.11541898245002 -619470.5921410876 49.44690366688453 49.44690366688453 4082.171349882708 2.88e6 9600.0
9700.0 113.22499335540002 -619477.7284565074 47.76387051205161 47.76387051205161 4040.5918495527244 2.91e6 9700.0
9800.0 114.29211777590001 -619484.4977987565 46.738353546513736 46.738353546513736 3999.84669559659 2.94e6 9800.0
9900.0 115.37686290799998 -619491.0960687888 46.13114699980808 46.13114699980808 3959.9174725572116 2.97e6 9900.0
10000.0 116.45012649510002 -619498.3483701677 45.583005688841155 45.583005688841155 3920.7805728302333 3.0e6 10000.0


==> DC_A20_300_stoc-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 3321.7678486773357 712151.6150046415 712151.6150046415 712151.6150046415 0.0 0.0
301.0 1.0843001835500001 -6057.6942325983755 685281.6751503749 685281.6751503749 698716.6450775082 300.0 1.0
602.0 2.1686003671000003 -13953.628346356101 661902.0314900089 661902.0314900089 686445.1072150083 600.0 2.0
903.0 3.2383703988500003 -21552.847396751178 639563.1466127172 639563.1466127172 674724.6170644356 900.0 3.0
1204.0 4.31078846195 -28872.393175267924 618218.215288865 618218.215288865 663423.3367093215 1200.0 4.0
1505.0 5.3616842576499995 -35926.08206537059 597828.9038547461 597828.9038547461 652490.9312335589 1500.0 5.0
1806.0 6.419957361700002 -42731.557867441996 578354.0565574996 578354.0565574996 641899.9491369791 1800.0 6.0
2107.0 7.4900148506 -49301.95234839369 559743.4030067832 559743.4030067832 631630.3808707045 2100.0 7.0
2408.0 8.55052038 -55648.07701562194 541963.1772695687 541963.1772695687 621667.3582483561 2400.0 8.0
2709.0 9.59560096425 -61784.74049780647 524975.1939853227 524975.1939853227 611998.1418220528 2700.0 9.0
3010.0 10.665248859399998 -67723.00564112268 508750.1226798167 508750.1226798167 602611.9582636676 3000.0 10.0
3311.0 11.7203524813 -73474.03688364332 493248.09820473957 493248.09820473957 593498.303258757 3300.0 11.0
3612.0 12.778559827099999 -79047.6894624976 478440.5494057365 478440.5494057365 584647.7068085247 3600.0 12.0
3913.0 13.8361746205 -84454.52694263462 464296.28620402224 464296.28620402224 576051.1767653459 3900.0 13.0
4214.0 14.890708388050001 -89704.46829389344 450784.9764940852 450784.9764940852 567700.0967472619 4200.0 14.0
4515.0 15.960134278699996 -94806.64935964579 437876.85756608157 437876.85756608157 559586.1442984381 4500.0 15.0
4816.0 17.02999448 -99769.1290466206 425550.42228396994 425550.42228396994 551701.6900622929 4800.0 16.0
5117.0 18.08046860605 -104600.02799602636 413783.7946466591 413783.7946466591 544039.5847614245 5100.0 17.0
5418.0 19.1378330927 -109307.9968448249 402545.05080566823 402545.05080566823 536592.5040269109 5400.0 18.0
5719.0 20.2044570334 -113899.24869292746 391808.0724851705 391808.0724851705 529353.2824498239 5700.0 19.0
6020.0 21.24306409055 -118381.34241331005 381556.46399201185 381556.46399201185 522315.33871373767 6000.0 20.0
6321.0 22.315717833849998 -122761.49764804568 371769.2198259476 371769.2198259476 515472.3333097472 6300.0 21.0
6622.0 23.366820392250006 -127046.37869892646 362415.3807891918 362415.3807891918 508817.68320015783 6600.0 22.0
6923.0 24.416955544849998 -131241.43520593006 353485.25683500984 353485.25683500984 502345.4987682767 6900.0 23.0
7224.0 25.493530833900003 -135353.85444404365 344956.0434320458 344956.0434320458 496049.92055482743 7200.0 24.0
7525.0 26.5394228398 -139388.26709220634 336811.27800012345 336811.27800012345 489925.35737964656 7500.0 25.0
7826.0 27.60046186715 -143349.8771082331 329030.94690718886 329030.94690718886 483966.30513992585 7800.0 26.0
8127.0 28.657909050500002 -147243.64979458155 321596.8394116472 321596.8394116472 478167.3956496302 8100.0 27.0
8428.0 29.704936561100006 -151074.53182417422 314494.7909041894 314494.7909041894 472523.5127273736 8400.0 28.0
8729.0 30.77228044475001 -154845.59678666908 307710.318894664 307710.318894664 467029.7395996166 8700.0 29.0
9030.0 31.832157174600006 -158563.7221192753 301224.07625819766 301224.07625819766 461681.1698144096 9000.0 30.0
9331.0 32.8751344275 -162231.79671812302 295023.8560663979 295023.8560663979 456473.1287597842 9300.0 31.0
9632.0 33.95434706190001 -165854.2171313251 289098.71369461983 289098.71369461983 451401.17678811256 9600.0 32.0
9933.0 35.010046359499995 -169434.61385949404 283435.1014819069 283435.1014819069 446460.9981026359 9900.0 33.0
10234.0 36.06895215624999 -172976.60280397063 278019.1471967752 278019.1471967752 441648.3737910399 10200.0 34.0
10535.0 37.12175267599999 -176483.8041498544 272840.5313683536 272840.5313683536 436959.2670570764 10500.0 35.0
10535.0 38.1911562417 -176483.8041498544 272840.5313683536 272840.5313683536 432523.6255519758 10800.0 36.0


==> DC_A20_500_custom10-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720204657531 2.5284593551109214e6 2.5284593551109214e6 2.5284593551109214e6 0.0 0.0
100.0 1.2396214989999998 -233556.33786035268 1.8597703786952216e6 1.8597703786952216e6 2.171366671717005e6 5900.0 10.0
200.0 2.397245430300001 -404489.6837054015 1.4233093174197255e6 1.4233093174197255e6 1.901500951927675e6 11800.0 20.0
300.0 3.5508095928000003 -540964.5787396013 1.1367142822674825e6 1.1367142822674825e6 1.6932124272768972e6 17700.0 30.0
400.0 4.667129462 -659031.0387643542 947274.8834217318 947274.8834217318 1.5305103807216415e6 23600.0 40.0
500.0 5.79064932115 -768885.0965617775 820138.0912458008 820138.0912458008 1.401658837028994e6 29500.0 50.0
600.0 6.91202514485 -878001.2663101644 731004.4816516637 731004.4816516637 1.2979091497523559e6 35400.0 60.0
700.0 8.035667927499999 -991721.2528280588 662354.5468374493 662354.5468374493 1.2125829880555756e6 41300.0 70.0
800.0 9.184259448749998 -1.1123025546863782e6 601843.5248824104 601843.5248824104 1.1405106054835971e6 47200.0 80.0
900.0 10.30329492955 -1.2395911505320272e6 540922.4111360507 540922.4111360507 1.0776646824808929e6 53100.0 90.0
1000.0 11.4224862827 -1.3695702090545152e6 475885.81642215245 475885.81642215245 1.0210151325906366e6 59000.0 100.0
1100.0 12.53872721755 -1.4956779680351182e6 407638.4783652365 407638.4783652365 968535.023504819 64900.0 110.0
1200.0 13.696995540199998 -1.610440450196496e6 340607.0682661506 340607.0682661506 919106.9075140636 70800.0 120.0
1300.0 14.814861205349995 -1.7085159383978255e6 279951.9009440848 279951.9009440848 872344.9344132025 76700.0 130.0
1400.0 15.93431342115 -1.7880860431302034e6 228900.31102474415 228900.31102474415 828280.8158514804 82600.0 140.0
1500.0 17.086233879050003 -1.8507344862879806e6 187925.11063645344 187925.11063645344 787041.6712759127 88500.0 150.0
1600.0 18.2046868503 -1.8996834655449293e6 155669.15897806926 155669.15897806926 748687.4231497246 94400.0 160.0
1700.0 19.359686430849994 -1.9377284147839095e6 130686.79283493171 130686.79283493171 713172.3569492027 100300.0 170.0
1800.0 20.5169183197 -1.9674353701778532e6 111417.37823646454 111417.37823646454 680382.9204495508 106200.0 180.0
1900.0 21.674939109649998 -1.990998472769395e6 96402.11564695521 96402.11564695521 650146.4333807651 112100.0 190.0
2000.0 22.83608766585 -2.010064561308334e6 84484.5814070731 84484.5814070731 622259.521194357 118000.0 200.0
2100.0 24.01697758015 -2.0257145383717385e6 74923.25362815589 74923.25362815589 596515.3723677342 123900.0 210.0
2200.0 25.206743816099998 -2.0387172306943145e6 67184.24206587247 67184.24206587247 572715.5836732186 129800.0 220.0
2300.0 26.327784548 -2.0497777821367881e6 60755.78164178375 60755.78164178375 550673.6424976491 135700.0 230.0
2400.0 27.450683169599994 -2.0592972225387054e6 55356.06182347991 55356.06182347991 530218.6656833319 141600.0 240.0
2500.0 28.572966576200002 -2.0675140718074474e6 50837.763452212654 50837.763452212654 511198.2772390597 147500.0 250.0
2600.0 29.721592201099998 -2.074707922879973e6 46983.995971226694 46983.995971226694 493476.89748691494 153400.0 260.0
2700.0 30.842432157 -2.0811103181417577e6 43632.98973669125 43632.98973669125 476931.6441554706 159300.0 270.0
2800.0 31.99038097215 -2.0867951932668923e6 40738.30618531183 40738.30618531183 461453.8811691416 165200.0 280.0
2900.0 33.123266789350005 -2.091897966582907e6 38212.90061490905 38212.90061490905 446947.6649364578 171100.0 290.0
3000.0 34.29164873919999 -2.0965287810185992e6 35975.243147041925 35975.243147041925 433326.80083411373 177000.0 300.0
3100.0 35.45896525915 -2.1007457796941865e6 33990.67985449417 33990.67985449417 420514.5663042343 182900.0 310.0
3200.0 36.59145270869999 -2.1045921103722546e6 32230.12173126269 32230.12173126269 408442.59633007395 188800.0 320.0
3300.0 37.76451430705 -2.108147239750144e6 30636.930303428817 30636.930303428817 397049.79992273025 194700.0 330.0
3400.0 38.94541143705 -2.1114274863065183e6 29203.410506998876 29203.410506998876 386281.057601899 200600.0 340.0
3500.0 40.0837360577 -2.1144561387049174e6 27915.977475400392 27915.977475400392 376087.3949872496 206500.0 350.0
3600.0 41.24641254575 -2.1172709256617012e6 26749.574851930804 26749.574851930804 366424.74660866166 212400.0 360.0
3700.0 42.38885547220001 -2.119903545938414e6 25683.605521330486 25683.605521330486 357253.06821580004 218300.0 370.0
3800.0 43.525778459950004 -2.1223852029417306e6 24696.473690422747 24696.473690422747 348536.0599175957 224200.0 380.0
3900.0 44.69707369205 -2.124716075155388e6 23792.669957472135 23792.669957472135 340240.83490856463 230100.0 390.0
4000.0 45.8668899932 -2.1268997738172743e6 22968.96706484895 22968.96706484895 332337.90429609746 236000.0 400.0
4100.0 47.048430885349994 -2.128968916453407e6 22208.61287539857 22208.61287539857 324800.39565937716 241900.0 410.0
4200.0 48.2013368613 -2.130943820585861e6 21493.0554852113 21493.0554852113 317603.5056408687 247800.0 420.0
4300.0 49.4093074279 -2.132813871635294e6 20830.33079416381 20830.33079416381 310724.6562417873 253700.0 430.0
4400.0 50.5982787529 -2.1345977918514293e6 20211.45915225322 20211.45915225322 304143.29529398226 259600.0 440.0
4500.0 51.793874467550005 -2.1362961575839743e6 19634.274683765234 19634.274683765234 297840.5809407585 265500.0 450.0
4600.0 52.95754331150001 -2.137920082472345e6 19091.220951914664 19091.220951914664 291799.1856436725 271400.0 460.0
4700.0 54.11446931764999 -2.139475563240059e6 18579.814999040434 18579.814999040434 286003.18883892515 277300.0 470.0
4800.0 55.28558244765001 -2.140955740485112e6 18106.895147688643 18106.895147688643 280437.99040068884 283200.0 480.0
4900.0 56.47681696754999 -2.142385288709046e6 17657.24336179875 17657.24336179875 275090.14112729026 289100.0 490.0
5000.0 57.656914845600014 -2.1437636352685024e6 17228.616755703733 17228.616755703733 269947.0157954885 295000.0 500.0
5100.0 58.837818004 -2.1450885513310535e6 16825.752199081202 16825.752199081202 264997.077720862 300900.0 510.0
5200.0 60.03742883355002 -2.1463614431954254e6 16447.325133126036 16447.325133126036 260229.68281408676 306800.0 520.0
5300.0 61.22557323005001 -2.1475935119070127e6 16085.742625021716 16085.742625021716 255634.9144072109 312700.0 530.0
5400.0 62.43039163110001 -2.148785515571927e6 15740.90823093635 15740.90823093635 251203.48901863227 318600.0 540.0
5500.0 63.622863392450014 -2.149940097751989e6 15413.786635701603 15413.786635701603 246926.8441745458 324500.0 550.0
5600.0 64.8240679363 -2.1510599872974996e6 15100.96812193315 15100.96812193315 242796.95734246535 330400.0 560.0
5700.0 66.02713730315 -2.152151615329925e6 14799.20870101524 14799.20870101524 238806.36757480603 336300.0 570.0
5800.0 67.22616936575 -2.153211496813365e6 14511.012525305152 14511.012525305152 234948.08246737585 342200.0 580.0
5900.0 68.43821185389999 -2.1542443359257462e6 14231.344513145314 14231.344513145314 231215.56246687882 348100.0 590.0
6000.0 69.6182074049 -2.1552480551414583e6 13961.43367039442 13961.43367039442 227602.69271895176 354000.0 600.0
6100.0 70.80628636195 -2.156223480973544e6 13701.897794383378 13701.897794383378 224103.76859377898 359900.0 610.0
6200.0 71.99629578785002 -2.157174970322988e6 13450.706118980848 13450.706118980848 220713.41203463633 365800.0 620.0
6300.0 73.18188803465 -2.1580933560971576e6 13212.491590156138 13212.491590156138 217426.64615414676 371700.0 630.0
6400.0 74.3601256518 -2.15898630215457e6 12984.647627072922 12984.647627072922 214238.80928053198 377600.0 640.0
6500.0 75.56497276735001 -2.159854822251861e6 12768.020509392303 12768.020509392303 211145.5063369367 383500.0 650.0
6600.0 76.82063842295 -2.1607003699997934e6 12560.13735099763 12560.13735099763 208142.59884103137 389400.0 660.0
6700.0 78.02420003955 -2.1615247065047603e6 12360.052404470853 12360.052404470853 205226.16436496528 395300.0 670.0
6800.0 79.21743255010001 -2.162331861212588e6 12165.650298782533 12165.650298782533 202392.484839485 401200.0 680.0
6900.0 80.40366428725 -2.163123332143807e6 11977.484891628743 11977.484891628743 199638.06218728216 407100.0 690.0
7000.0 81.64145242005 -2.1638944570694445e6 11795.031089335951 11795.031089335951 196959.57924052814 413000.0 700.0
7100.0 82.84653146895 -2.1646534233593885e6 11616.224447866907 11616.224447866907 194353.91047792902 418900.0 710.0
7200.0 84.06015590990002 -2.1653956790375477e6 11442.81294295452 11442.81294295452 191818.07416479118 424800.0 720.0
7300.0 85.26836434420002 -2.166122256168071e6 11274.614856878923 11274.614856878923 189349.2893249263 430700.0 730.0
7400.0 86.4439594172 -2.16683135302697e6 11114.922334791801 11114.922334791801 186944.9291093617 436600.0 740.0
7500.0 87.61610178685 -2.167529680576778e6 10960.0783373466 10960.0783373466 184602.51507374266 442500.0 750.0
7600.0 88.7887159232 -2.1682166388557544e6 10807.97412874718 10807.97412874718 182319.64359783538 448400.0 760.0
7700.0 89.98055318725 -2.168892002738962e6 10661.552079569901 10661.552079569901 180094.05332852362 454300.0 770.0
7800.0 91.1520251826 -2.1695537894135704e6 10520.312404649147 10520.312404649147 177923.6285287984 460200.0 780.0
7900.0 92.3220583292 -2.1702034952802365e6 10382.74877661398 10382.74877661398 175806.31732677738 466100.0 790.0
8000.0 93.50760530305001 -2.1708401955691744e6 10249.008129649597 10249.008129649597 173740.17825608025 472000.0 800.0
8100.0 94.68198274505001 -2.171460354366398e6 10120.637950617502 10120.637950617502 171723.3799927103 477900.0 810.0
8200.0 95.84631264610002 -2.172063618855692e6 9997.312285181326 9997.312285181326 169754.18625699033 483800.0 820.0
8300.0 97.02736017265 -2.1726563202624647e6 9877.611910194937 9877.611910194937 167830.9193892848 489700.0 830.0
8400.0 98.19782432020001 -2.1732361138603683e6 9763.056256938458 9763.056256938458 165952.0067471102 495600.0 840.0
8500.0 99.3786976523 -2.173807227692875e6 9650.854633413652 9650.854633413652 164115.9188197212 501500.0 850.0
8600.0 100.53990968104999 -2.17437033449043e6 9540.88894936029 9540.88894936029 162321.19672931303 507400.0 860.0
8700.0 101.71734631460001 -2.174924612344249e6 9433.046733295112 9433.046733295112 160566.43475743284 513300.0 870.0
8800.0 102.88809286389998 -2.1754680528265284e6 9329.317556834354 9329.317556834354 158850.30915693066 519200.0 880.0
8900.0 104.06031193775 -2.176005417848508e6 9227.796871626237 9227.796871626237 157171.5535643603 525100.0 890.0
9000.0 105.21641449855 -2.1765332688891697e6 9128.601651180132 9128.601651180132 155528.94945091868 531000.0 900.0
9100.0 106.36674840695 -2.1770502860124325e6 9034.144587206336 9034.144587206336 153921.34694305575 536900.0 910.0
9200.0 107.53778805405003 -2.1775582435767367e6 8942.391065115644 8942.391065115644 152347.6463407403 542800.0 920.0
9300.0 108.68542103875 -2.1780603293703874e6 8853.081988169559 8853.081988169559 150806.7799663502 548700.0 930.0
9400.0 109.83280754900002 -2.178553628626491e6 8766.928106237596 8766.928106237596 149297.7303814632 554600.0 940.0
9500.0 110.97779146535 -2.179041633599349e6 8683.902440509977 8683.902440509977 147819.53185937495 560500.0 950.0
9600.0 112.14696800559997 -2.17952017714529e6 8604.179291649321 8604.179291649321 146371.24939386852 566400.0 960.0
9700.0 113.31615004665002 -2.1799922167763566e6 8526.785970262888 8526.785970262888 144951.99558259756 572300.0 970.0
9800.0 114.48739427574996 -2.18045999864761e6 8450.728781592858 8450.728781592858 143560.8917294979 578200.0 980.0
9900.0 115.64922738545002 -2.1809201677491e6 8376.809079263468 8376.809079263468 142197.10720411726 584100.0 990.0
10000.0 116.79197465685002 -2.181373447737864e6 8305.365162435013 8305.365162435013 140859.84597663075 590000.0 1000.0


==> DC_A20_500_custom2-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720204133739 2.5284593551111845e6 2.5284593551111845e6 2.5284593551111845e6 0.0 0.0
100.0 1.9562805084500003 -1.171611436412884e6 573493.7490398457 573493.7490398457 1.1134717724576688e6 50000.0 50.0
200.0 3.8428413860999995 -1.931755363007728e6 134491.39632746877 134491.39632746877 718794.6983563193 100000.0 100.0
300.0 5.755821794349999 -2.0690211443076555e6 49899.64893852967 49899.64893852967 507062.4601418854 150000.0 150.0
400.0 7.778585590150001 -2.1099972496653064e6 29786.747395694052 29786.747395694052 390353.0159443251 200000.0 200.0
500.0 9.8073215101 -2.130855408956793e6 21546.79101092823 21546.79101092823 317592.4028334723 250000.0 250.0
600.0 11.775849351849999 -2.1443179439914483e6 17084.818469094207 17084.818469094207 268004.28117466526 300000.0 300.0
700.0 13.982605552700003 -2.154121545501343e6 14340.415270918962 14340.415270918962 232048.3881368912 350000.0 350.0
800.0 15.928283199750002 -2.16183529550089e6 12431.424179574185 12431.424179574185 204775.18564093637 400000.0 400.0
900.0 18.014652567400006 -2.1681896338721113e6 11003.387200587971 11003.387200587971 183366.8746739723 450000.0 450.0
1000.0 19.98367122195 -2.1735801280873837e6 9906.33735341885 9906.33735341885 166106.7556288844 500000.0 500.0
1100.0 22.10370634485 -2.178264164985301e6 8991.46705777764 8991.46705777764 151889.27113362122 550000.0 550.0
1200.0 24.19418163644999 -2.182380932586652e6 8234.582791516508 8234.582791516508 139967.86518098734 600000.0 600.0
1300.0 26.445723592 -2.186033391737998e6 7637.485212451398 7637.485212451398 129825.99299530518 650000.0 650.0
1400.0 28.472696412300003 -2.189347149309111e6 7114.170395336112 7114.170395336112 121091.11869030564 700000.0 700.0
1500.0 30.466059743099997 -2.192340912387599e6 6681.921437263767 6681.921437263767 113487.97506055706 750000.0 750.0
1600.0 32.658145253200004 -2.1951216965141194e6 6268.972115020852 6268.972115020852 106807.64646424168 800000.0 800.0
1700.0 34.69824915165 -2.197646156925779e6 5900.977445032475 5900.977445032475 100889.23240579866 850000.0 850.0
1800.0 36.73993535659999 -2.1999955533147464e6 5576.3449505397675 5576.3449505397675 95608.63374137331 900000.0 900.0
1900.0 38.836985562550005 -2.202182081071484e6 5294.762876544946 5294.762876544946 90867.44266469435 950000.0 950.0
2000.0 41.07010256705 -2.2042391130407806e6 5018.89541942925 5018.89541942925 86585.8625048845 1.0e6 1000.0
2100.0 43.09784575115001 -2.206135706300969e6 4778.173511300191 4778.173511300191 82699.52388515296 1.05e6 1050.0
2200.0 45.30394530295 -2.2079400928877844e6 4540.715238136519 4540.715238136519 79155.33355236598 1.1e6 1100.0
2300.0 47.387557771000004 -2.2096410917159794e6 4317.38365862979 4317.38365862979 75908.94905615333 1.15e6 1150.0
2400.0 49.5712527142 -2.2112332731519733e6 4115.835697077026 4115.835697077026 72924.1819493868 1.2e6 1200.0
2500.0 51.7668461074 -2.2127125383282546e6 3929.190915316272 3929.190915316272 70170.2230699209 1.25e6 1250.0
2600.0 53.86931711989998 -2.214102945643149e6 3762.119036389837 3762.119036389837 67621.03996024399 1.3e6 1300.0
2700.0 55.98619690300002 -2.2154155739476783e6 3630.0714746807853 3630.0714746807853 65255.047428479214 1.35e6 1350.0
2800.0 58.206473238399994 -2.2166817183983214e6 3506.269444565719 3506.269444565719 63053.50629887637 1.4e6 1400.0
2900.0 60.42294300659997 -2.217902907646721e6 3373.929803698617 3373.929803698617 60999.27006074724 1.45e6 1450.0
3000.0 62.507001416 -2.2190557401084686e6 3238.961322571405 3238.961322571405 59077.36006383546 1.5e6 1500.0
3100.0 64.5711674707 -2.220155178352806e6 3116.621848036833 3116.621848036833 57275.26060094932 1.55e6 1550.0
3200.0 66.70911041334999 -2.2212132270930363e6 2999.1642339472237 2999.1642339472237 55581.95666763627 1.6e6 1600.0
3300.0 68.81402735270001 -2.22221303969547e6 2885.277355486246 2885.277355486246 53987.75653769261 1.65e6 1650.0
3400.0 70.9576855464 -2.2231558483141223e6 2789.1387214479246 2789.1387214479246 52484.14414624811 1.7e6 1700.0
3500.0 73.03076869564998 -2.2240670078015486e6 2691.4744637734443 2691.4744637734443 51063.71764621167 1.75e6 1750.0
3600.0 75.26542773050001 -2.2249471636362714e6 2582.1064460547464 2582.1064460547464 49719.24989339561 1.8e6 1800.0
3700.0 77.38767668779998 -2.2257805622216286e6 2477.839789780362 2477.839789780362 48444.48436208744 1.85e6 1850.0
3800.0 79.46880048905 -2.226566060550929e6 2382.7448899889055 2382.7448899889055 47234.187481564244 1.9e6 1900.0
3900.0 81.55149455210001 -2.227310989838277e6 2301.12695626503 2301.12695626503 46083.631768517465 1.95e6 1950.0
4000.0 83.6179595861 -2.228024974579921e6 2230.8292502767426 2230.8292502767426 44988.72492365281 2.0e6 2000.0
4100.0 85.68299697079999 -2.22870891258311e6 2162.7463404904397 2162.7463404904397 43945.49207370804 2.05e6 2050.0
4200.0 87.80292122525 -2.229368227991446e6 2101.938445321404 2101.938445321404 42950.3876265538 2.1e6 2100.0
4300.0 89.84233055580002 -2.2300107000818285e6 2044.1676213146136 2044.1676213146136 42000.19238215557 2.15e6 2150.0
4400.0 91.90524664864999 -2.2306411924337125e6 1981.627622054386 1981.627622054386 41091.80123913766 2.2e6 2200.0
4500.0 93.98657176489999 -2.2312459627344217e6 1917.1155732058426 1917.1155732058426 40222.33583473164 2.25e6 2250.0
4600.0 96.06427129139999 -2.231817902780468e6 1856.4013586614074 1856.4013586614074 39389.29366235778 2.3e6 2300.0
4700.0 98.13141721040002 -2.232360579652662e6 1803.1086214714255 1803.1086214714255 38590.48178121243 2.35e6 2350.0
4800.0 100.20068031230001 -2.232887196097007e6 1745.5063507571954 1745.5063507571954 37823.79353236095 2.4e6 2400.0
4900.0 102.26343364459998 -2.2334021105618505e6 1689.8581247246261 1689.8581247246261 37087.21952387921 2.45e6 2450.0
5000.0 104.31219303719999 -2.2338899660349423e6 1643.7706009350197 1643.7706009350197 36379.06829677966 2.5e6 2500.0
5100.0 106.39639743810001 -2.2343610897260928e6 1603.9548676701152 1603.9548676701152 35697.84719797597 2.55e6 2550.0
5200.0 108.45136514580001 -2.2348210002861763e6 1566.269279370603 1566.269279370603 35042.07182502628 2.6e6 2600.0
5300.0 110.5463305273 -2.235272465368733e6 1526.4251616202607 1526.4251616202607 34410.31914429174 2.65e6 2650.0
5400.0 112.5540472429 -2.2357051540412297e6 1484.5968015954859 1484.5968015954859 33801.17897674872 2.7e6 2700.0
5500.0 114.55256836625003 -2.2361251383066704e6 1443.8853120929089 1443.8853120929089 33213.45430414918 2.75e6 2750.0
5600.0 116.57390843224998 -2.23653452712939e6 1401.0322429341022 1401.0322429341022 32645.949436728177 2.8e6 2800.0
5700.0 118.57247404425001 -2.2369225420511067e6 1362.503894610059 1362.503894610059 32097.63931414729 2.85e6 2850.0
5800.0 120.59486556579998 -2.2372989252448725e6 1328.6209935327938 1328.6209935327938 31567.5949274086 2.9e6 2900.0
5900.0 122.65460828655 -2.2376609505216274e6 1299.2418798715737 1299.2418798715737 31054.991753158978 2.95e6 2950.0
6000.0 124.6310646103 -2.2380170055167475e6 1266.6458457522583 1266.6458457522583 30558.952170259658 3.0e6 3000.0
6100.0 126.61272735115001 -2.238361183065417e6 1236.045219912075 1236.045219912075 30078.639421700795 3.05e6 3050.0
6200.0 128.62757181105002 -2.238694379520874e6 1206.0709950487794 1206.0709950487794 29613.346636633687 3.1e6 3100.0
6300.0 130.63946878550001 -2.2390215751442653e6 1171.6116584042534 1171.6116584042534 29162.31212778804 3.15e6 3150.0
6400.0 132.63990299760002 -2.239337265119653e6 1135.3714893493711 1135.3714893493711 28724.801170192484 3.2e6 3200.0
6500.0 134.60571895790002 -2.239637629036974e6 1103.3992906866845 1103.3992906866845 28300.230909251623 3.25e6 3250.0
6600.0 136.56100885379996 -2.2399301525399745e6 1072.504055970309 1072.504055970309 27888.039311039516 3.3e6 3300.0
6700.0 138.5151867175 -2.2402142116705575e6 1041.0635179602764 1041.0635179602764 27487.687686800702 3.35e6 3350.0
6800.0 140.50602482840003 -2.24048285601042e6 1009.0768711272789 1009.0768711272789 27098.642698385098 3.4e6 3400.0
6900.0 142.4833352007 -2.2407433250365937e6 977.9619404413661 977.9619404413661 26720.41481345024 3.45e6 3450.0
7000.0 144.42740639055003 -2.240993975077739e6 945.0570867114482 945.0570867114482 26352.52556528967 3.5e6 3500.0
7100.0 146.3562127151 -2.2412337276538555e6 917.0544323912316 917.0544323912316 25994.566045449534 3.55e6 3550.0
7200.0 148.32823833929996 -2.241461720774199e6 891.9025918530044 891.9025918530044 25646.18006024841 3.6e6 3600.0
7300.0 150.26419797965 -2.2416788665558468e6 872.3907481685735 872.3907481685735 25307.03466019761 3.65e6 3650.0
7400.0 152.24174818745 -2.2418942661302118e6 852.7427701419417 852.7427701419417 24976.79144233358 3.7e6 3700.0
7500.0 154.24849311955 -2.242102846271914e6 832.6063324315985 832.6063324315985 24655.08711263646 3.75e6 3750.0
7600.0 156.252417249 -2.2423022677976848e6 816.298219907738 816.298219907738 24341.602569077386 3.8e6 3800.0
7700.0 158.16764061645 -2.2424968388035907e6 802.410569921261 802.410569921261 24036.066426261285 3.85e6 3850.0
7800.0 160.11576444525 -2.2426923946801526e6 784.1272397700383 784.1272397700383 23738.159823385053 3.9e6 3900.0
7900.0 162.0666094125 -2.242885525877565e6 762.9809560384281 762.9809560384281 23447.541861803944 3.95e6 3950.0
8000.0 164.0523031358 -2.2430700488333227e6 741.023594200377 741.023594200377 23163.911101625465 4.0e6 4000.0
8100.0 165.97485571175 -2.243247904518954e6 721.3983758542855 721.3983758542855 22887.029592073915 4.05e6 4050.0
8200.0 167.94874334690002 -2.2434181435829476e6 704.5774268837043 704.5774268837043 22616.676592440912 4.1e6 4100.0
8300.0 169.87376047639998 -2.243583393764292e6 688.8810136565663 688.8810136565663 22352.64232389755 4.15e6 4150.0
8400.0 171.76282868965 -2.243740438285866e6 675.1500078664862 675.1500078664862 22094.716139347176 4.2e6 4200.0
8500.0 173.65556888750004 -2.2438926888261093e6 662.06406118977 662.06406118977 21842.704495829872 4.25e6 4250.0
8600.0 175.5989531636 -2.24404365005874e6 648.8795558290375 648.8795558290375 21596.397508457856 4.3e6 4300.0
8700.0 177.50809860740003 -2.2441920039593196e6 633.4844110816765 633.4844110816765 21355.589672813036 4.35e6 4350.0
8800.0 179.4505478225 -2.244335375914831e6 615.4102751188104 615.4102751188104 21120.058144747072 4.4e6 4400.0
8900.0 181.39685147875002 -2.2444736614509253e6 596.1750787691283 596.1750787691283 20889.614256650413 4.45e6 4450.0
9000.0 183.30792726295002 -2.244606928938479e6 575.0433583737506 575.0433583737506 20664.063305420546 4.5e6 4500.0
9100.0 185.1951256488 -2.2447316859097714e6 554.8095378909002 554.8095378909002 20443.23681733664 4.55e6 4550.0
9200.0 187.12689141470003 -2.2448492811304512e6 540.6854098089129 540.6854098089129 20227.021686443713 4.6e6 4600.0
9300.0 189.04714713195 -2.244964611683698e6 526.4875682911579 526.4875682911579 20015.30806876344 4.65e6 4650.0
9400.0 190.91296658289997 -2.24507585731268e6 514.1439553782101 514.1439553782101 19807.95297950645 4.7e6 4700.0
9500.0 192.81087847064998 -2.245181725701294e6 503.6118298079443 503.6118298079443 19604.846094199227 4.75e6 4750.0
9600.0 194.7007266986 -2.245286025101807e6 491.65190495717195 491.65190495717195 19405.85664300761 4.8e6 4800.0
9700.0 196.5736320461 -2.245387209512606e6 479.57642095962944 479.57642095962944 19210.83905842489 4.85e6 4850.0
9800.0 198.4405786182 -2.2454820730286427e6 470.9586302405568 470.9586302405568 19019.69425819695 4.9e6 4900.0
9900.0 200.3824593255 -2.2455755186022157e6 463.18093971882945 463.18093971882945 18832.332932499437 4.95e6 4950.0
10000.0 202.26504686275004 -2.245667867357991e6 454.6541485171156 454.6541485171156 18648.63525305455 5.0e6 5000.0


==> DC_A20_500_custom20-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720203844829 2.528459355111252e6 2.528459355111252e6 2.528459355111252e6 0.0 0.0
100.0 1.2454667757000002 -117812.19496770501 2.186082451453244e6 2.186082451453244e6 2.3513174189075246e6 2690.0 5.0
200.0 2.4212688218 -216106.09280810592 1.9073622640745707e6 1.9073622640745707e6 2.1982735432457845e6 5380.0 10.0
300.0 3.5406151377 -301703.25741166866 1.6771308206193736e6 1.6771308206193736e6 2.0630944497915145e6 8070.0 15.0
400.0 4.634549707300001 -377359.9161439523 1.486999829539567e6 1.486999829539567e6 1.943338757748715e6 10760.0 20.0
500.0 5.7251631242 -445233.29145071405 1.3301483735208525e6 1.3301483735208525e6 1.837025725986024e6 13450.0 25.0
600.0 6.835718400100001 -507081.42767510435 1.2006694594091482e6 1.2006694594091482e6 1.7424251530376982e6 16140.0 30.0
700.0 7.917174428550001 -564402.3842964717 1.0937227807909318e6 1.0937227807909318e6 1.6580425366635968e6 18830.0 35.0
800.0 9.03471046475 -618483.2391080539 1.0050328071457886e6 1.0050328071457886e6 1.5825731119922262e6 21520.0 40.0
900.0 10.11222802385 -670231.9622162192 931448.6232718474 931448.6232718474 1.5148799502610706e6 24210.0 45.0
1000.0 11.2100188457 -720559.3250590236 869981.615171303 869981.615171303 1.4539790358658796e6 26900.0 50.0
1100.0 12.30290265235 -770134.6485056572 818317.8982655269 818317.8982655269 1.3990067413101813e6 29590.0 55.0
1200.0 13.369714089350001 -819569.2193574084 774428.6020041772 774428.6020041772 1.3492062381480378e6 32280.0 60.0
1300.0 14.434783948799998 -869439.6172650041 736528.7449772484 736528.7449772484 1.3039087664068353e6 34970.0 65.0
1400.0 15.5242251127 -920240.2971417665 703049.0648639384 703049.0648639384 1.2625169544347478e6 37660.0 70.0
1500.0 16.6088154057 -972370.8179716772 672617.4991621538 672617.4991621538 1.2244950835805542e6 40350.0 75.0
1600.0 17.664318711 -1.0259535401787913e6 644163.8613778397 644163.8613778397 1.1893678711058125e6 43040.0 80.0
1700.0 18.742937114200004 -1.0810982513716451e6 616729.4635356029 616729.4635356029 1.156709992815324e6 45730.0 85.0
1800.0 19.790528315950002 -1.1377747166529729e6 589514.390084265 589514.390084265 1.1261444910888355e6 48420.0 90.0
1900.0 20.8651232447 -1.1958017839955776e6 561907.3495221297 561907.3495221297 1.097335132500262e6 51110.0 95.0
2000.0 21.910693276350003 -1.2548813228684915e6 533447.7975768428 533447.7975768428 1.0699870130338254e6 53800.0 100.0
2100.0 23.008208536300003 -1.3144108232452194e6 504037.4705573477 504037.4705573477 1.0438500194413734e6 56490.0 105.0
2200.0 24.128237220800003 -1.3738419597087367e6 473671.6037930345 473671.6037930345 1.0187164682446753e6 59180.0 110.0
2300.0 25.1943894861 -1.4323817360625812e6 442621.7466792967 442621.7466792967 994422.0781547871 61870.0 115.0
2400.0 26.252068712600003 -1.4893881186482543e6 411190.6308364815 411190.6308364815 970841.8082308001 64560.0 120.0
2500.0 27.297189026650006 -1.5441228413930945e6 379882.9122155403 379882.9122155403 947886.4036635502 67250.0 125.0
2600.0 28.343833819850005 -1.5958030703047193e6 349371.5475147089 349371.5475147089 925505.0203930769 69940.0 130.0
2700.0 29.423275745749997 -1.6439681634146417e6 320140.99451768864 320140.99451768864 903674.2331823542 72630.0 135.0
2800.0 30.464631292800004 -1.6883013531357925e6 292621.4805934949 292621.4805934949 882390.996122474 75320.0 140.0
2900.0 31.531860577150002 -1.7287892279623249e6 267019.1218946938 267019.1218946938 861662.0204959342 78010.0 145.0
3000.0 32.57983718795 -1.7655193198811281e6 243423.3039623343 243423.3039623343 841497.5899725404 80700.0 150.0
3100.0 33.635056849150004 -1.798538960555721e6 221970.6873188719 221970.6873188719 821909.9194763625 83390.0 155.0
3200.0 34.72012560980001 -1.8279782918079384e6 202712.53691817282 202712.53691817282 802914.3401781756 86080.0 160.0
3300.0 35.757609225100005 -1.8542375092982173e6 185462.86099359722 185462.86099359722 784519.497320352 88770.0 165.0
3400.0 36.79283514360001 -1.8776411101040542e6 170065.18147752222 170065.18147752222 766729.2006489306 91460.0 170.0
3500.0 37.8306912838 -1.8985364613764002e6 156310.34829095495 156310.34829095495 749540.4856522041 94150.0 175.0
3600.0 38.8685562386 -1.9171509588424128e6 144072.39698418818 144072.39698418818 732946.8083771818 96840.0 180.0
3700.0 39.928325578149995 -1.933783694778684e6 133183.1565311365 133183.1565311365 716938.6324079543 99530.0 185.0
3800.0 40.987605599700004 -1.948660758746196e6 123494.54436878084 123494.54436878084 701502.5032875177 102220.0 190.0
3900.0 42.03513086459999 -1.9619729797160972e6 114878.1202630675 114878.1202630675 686623.5645434349 104910.0 195.0
4000.0 43.09785993480001 -1.9739777507267897e6 107150.85682780226 107150.85682780226 672284.028167588 107600.0 200.0
4100.0 44.150251690000005 -1.9847912962125584e6 100243.07787306784 100243.07787306784 658465.2190121744 110290.0 205.0
4200.0 45.1986868835 -1.994575494429653e6 94050.89691520066 94050.89691520066 645147.7883810207 112980.0 210.0
4300.0 46.25868886239999 -2.0034583779573888e6 88480.49751315262 88480.49751315262 632312.4402135597 115670.0 215.0
4400.0 47.323162109950005 -2.011521401862779e6 83478.19018469779 83478.19018469779 619939.8081913971 118360.0 220.0
4500.0 48.44762848205 -2.018911304137376e6 78941.8549006028 78941.8549006028 608010.1972748216 121050.0 225.0
4600.0 49.524753866400005 -2.0256824128417182e6 74832.53208298283 74832.53208298283 596504.411123455 123740.0 230.0
4700.0 50.59552152579999 -2.0319184958315305e6 71089.91311766971 71089.91311766971 585403.939856063 126430.0 235.0
4800.0 51.67517822560001 -2.0376834844887096e6 67667.39629415481 67667.39629415481 574690.4441212862 129120.0 240.0
4900.0 52.73543625575 -2.043016267787166e6 64539.04954131405 64539.04954131405 564346.4718451451 131810.0 245.0
5000.0 53.791780377049996 -2.0479704495492075e6 61668.83121157954 61668.83121157954 554355.464823897 134500.0 250.0
5100.0 54.884412277950005 -2.0525692775464877e6 59039.28518517114 59039.28518517114 544701.511524615 137190.0 255.0
5200.0 55.93950147239999 -2.0568578555861365e6 56620.01048873861 56620.01048873861 535369.5321383408 139880.0 260.0
5300.0 57.000926422350005 -2.0608846674581184e6 54369.855336536144 54369.855336536144 526344.8457550731 142570.0 265.0
5400.0 58.0771208838 -2.0646685897214562e6 52284.3077592601 52284.3077592601 517613.4854867234 145260.0 270.0
5500.0 59.157616838349995 -2.0682222138791387e6 50351.078374008015 50351.078374008015 509162.4000739168 147950.0 275.0
5600.0 60.23882457375 -2.0715766799291684e6 48547.37340973152 48547.37340973152 500979.0792267685 150640.0 280.0
5700.0 61.30144436209999 -2.0747452473632165e6 46861.20709986057 46861.20709986057 493051.57848311734 153330.0 285.0
5800.0 62.40111519075 -2.0777383051080096e6 45289.63249176348 45289.63249176348 485368.73270610045 156020.0 290.0
5900.0 63.4702369587 -2.080574396502501e6 43817.61749284065 43817.61749284065 477919.9114047568 158710.0 295.0
6000.0 64.5407753968 -2.0832647645411913e6 42438.50459543658 42438.50459543658 470695.05508302344 161400.0 300.0
6100.0 65.61051818785 -2.0858206061998333e6 41144.457169855705 41144.457169855705 463684.6087977423 164090.0 305.0
6200.0 66.68386521400001 -2.0882556212931448e6 39926.455264481236 39926.455264481236 456879.5201166827 166780.0 310.0
6300.0 67.7916497433 -2.0905771624627418e6 38779.03046223194 38779.03046223194 450271.1901513153 169470.0 315.0
6400.0 68.86929154209999 -2.0927925260365023e6 37696.57459584471 37696.57459584471 443851.45874228684 172160.0 320.0
6500.0 69.96822806295 -2.0949085892485208e6 36675.329193865655 36675.329193865655 437612.6225967965 174850.0 325.0
6600.0 71.0455729516 -2.0969286611160028e6 35713.516887526675 35713.516887526675 431547.38151863316 177540.0 330.0
6700.0 72.14180240830001 -2.098872076718973e6 34797.1675957823 34797.1675957823 425648.7627662518 180230.0 335.0
6800.0 73.22601226665002 -2.100742360448269e6 33922.548156954945 33922.548156954945 419910.0508282683 182920.0 340.0
6900.0 74.30866472825001 -2.102547778219627e6 33085.61763052018 33085.61763052018 414324.88993426657 185610.0 345.0
7000.0 75.41045611259999 -2.104281243056004e6 32293.57112758967 32293.57112758967 408887.3149350609 188300.0 350.0
7100.0 76.49509138200001 -2.105949554599234e6 31539.223067456704 31539.223067456704 403591.6731133045 190990.0 355.0
7200.0 77.61801361479999 -2.1075602172789453e6 30818.258091440664 30818.258091440664 398432.5630320758 193680.0 360.0
7300.0 78.76311581484998 -2.109113373726997e6 30129.82549307958 30129.82549307958 393404.8305997236 196370.0 365.0
7400.0 79.88852307989998 -2.1106110514821378e6 29472.69680019155 29472.69680019155 388503.5937845039 199060.0 370.0
7500.0 80.9985127236 -2.112056612635157e6 28844.68745258436 28844.68745258436 383724.20336021873 201750.0 375.0
7600.0 82.11489448500001 -2.1134490738970735e6 28246.341784893935 28246.341784893935 379062.25048802147 204440.0 380.0
7700.0 83.21800500794998 -2.114797608047647e6 27672.76215241282 27672.76215241282 374513.5246137038 207130.0 385.0
7800.0 84.3210604535 -2.116101897013814e6 27121.95820863953 27121.95820863953 370073.9719076341 209820.0 390.0
7900.0 85.42534575580001 -2.1173647757221228e6 26593.74374119364 26593.74374119364 365739.74792114494 212510.0 395.0
8000.0 86.56812893834999 -2.1185864872453674e6 26087.77068118596 26087.77068118596 361507.19214086 215200.0 400.0
8100.0 87.68242510165001 -2.119770510174312e6 25604.577179682914 25604.577179682914 357372.8175919934 217890.0 405.0
8200.0 88.79465643674999 -2.1209188859572844e6 25142.051772829353 25142.051772829353 353333.31662781374 220580.0 410.0
8300.0 89.9119647192 -2.122031926483808e6 24698.50870184904 24698.50870184904 349385.4939575301 223270.0 415.0
8400.0 91.06739312714998 -2.1231152316475483e6 24270.16369038658 24270.16369038658 345526.2822599437 225960.0 420.0
8500.0 92.18137327875 -2.12417212941221e6 23854.937778124582 23854.937778124582 341752.73426184 228650.0 425.0
8600.0 93.32115096959998 -2.1252032262849873e6 23455.03113135051 23455.03113135051 338062.0266524329 231340.0 430.0
8700.0 94.44020120004998 -2.1262023959233626e6 23072.16644164842 23072.16644164842 334451.5012043408 234030.0 435.0
8800.0 95.59658048135 -2.127170215050732e6 22706.084444166794 22706.084444166794 330918.6175568126 236720.0 440.0
8900.0 96.72490450139998 -2.128113395250044e6 22354.36289750631 22354.36289750631 327460.94115815096 239410.0 445.0
9000.0 97.8485803371 -2.129032929946907e6 22014.91477048162 22014.91477048162 324076.11688006786 242100.0 450.0
9100.0 98.96594405079996 -2.129930700669129e6 21686.429778612594 21686.429778612594 320761.8739776579 244790.0 455.0
9200.0 100.0881008259 -2.1308110931100617e6 21366.814852595366 21366.814852595366 317516.01738103654 247480.0 460.0
9300.0 101.2147688173 -2.1316724591103573e6 21056.07300672283 21056.07300672283 314336.4424951453 250170.0 465.0
9400.0 102.36214963940002 -2.132512950311175e6 20755.70072273825 20755.70072273825 311221.14214168326 252860.0 470.0
9500.0 103.48821891849998 -2.133336136201191e6 20465.039396998458 20465.039396998458 308168.1935442816 255550.0 475.0
9600.0 104.62945273804999 -2.1341389564722916e6 20184.92669704971 20184.92669704971 305175.7639201235 258240.0 480.0
9700.0 105.76006999045 -2.1349240070951544e6 19913.996696483307 19913.996696483307 302242.07969811937 260930.0 485.0
9800.0 106.8892821204 -2.1356915603690585e6 19651.533835094182 19651.533835094182 299365.43750512274 263620.0 490.0
9900.0 108.0383349791 -2.136444754010769e6 19396.63670314972 19396.63670314972 296544.1910988241 266310.0 495.0
10000.0 109.17333788195 -2.137183608624393e6 19149.457204837898 19149.457204837898 293776.76359158393 269000.0 500.0


==> DC_A20_500_custom5-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720204223061 2.5284593551112553e6 2.5284593551112553e6 2.5284593551112553e6 0.0 0.0
100.0 1.43482202805 -779920.8497966917 812934.1963788277 812934.1963788277 1.402299457894468e6 30000.0 20.0
200.0 2.8987633287499994 -1.3898299165789755e6 465321.90746643406 465321.90746643406 1.0204712146796611e6 60000.0 40.0
300.0 4.3907662604999995 -1.8584013828840521e6 182979.2215424589 182979.2215424589 784838.7746399206 90000.0 60.0
400.0 5.8094600822 -2.0127510504118677e6 83020.05462997308 83020.05462997308 620763.3373199615 120000.0 80.0
500.0 7.2205333044 -2.0689632209512424e6 50363.99271895611 50363.99271895611 510385.6441783638 150000.0 100.0
600.0 8.6321510776 -2.0975854524100097e6 35894.43579751319 35894.43579751319 432961.793032556 180000.0 120.0
700.0 10.0465241261 -2.1155825520481253e6 27851.743700558127 27851.743700558127 375991.67202246306 210000.0 140.0
800.0 11.47437032075 -2.1281253729688036e6 22869.08695316135 22869.08695316135 332396.21051510406 240000.0 160.0
900.0 12.903696413100002 -2.1375678601358915e6 19520.51195922873 19520.51195922873 297989.8720571496 270000.0 180.0
1000.0 14.364682590250004 -2.1451136660421556e6 17075.499200244703 17075.499200244703 270147.69591291907 300000.0 200.0
1100.0 15.795353051800001 -2.1513335557046635e6 15248.368798443596 15248.368798443596 247155.01921432282 330000.0 220.0
1200.0 17.200981601749998 -2.1565988668404804e6 13814.71804811268 13814.71804811268 227844.82628786677 360000.0 240.0
1300.0 18.659770663299998 -2.16117695548332e6 12676.645581635412 12676.645581635412 211396.60526870048 390000.0 260.0
1400.0 20.0810315531 -2.16521774017601e6 11734.683557246208 11734.683557246208 197216.60364786835 420000.0 280.0
1500.0 21.50556033025 -2.1688422222475596e6 10943.9325304802 10943.9325304802 184863.9592717183 450000.0 300.0
1600.0 22.98241659245 -2.1721556276074382e6 10238.51558893477 10238.51558893477 174004.36649934063 480000.0 320.0
1700.0 24.3946231241 -2.175175486933173e6 9624.525988507707 9624.525988507707 164379.9633768128 510000.0 340.0
1800.0 25.82053200235 -2.1779580544772176e6 9091.995173648702 9091.995173648702 155790.4294781087 540000.0 360.0
1900.0 27.3460656912 -2.1805158675432797e6 8619.559369156128 8619.559369156128 148076.4746112621 570000.0 380.0
2000.0 28.77815870435 -2.182903106899012e6 8201.464023052082 8201.464023052082 141109.8937314018 600000.0 400.0
2100.0 30.3486790374 -2.185133930922406e6 7816.009400315799 7816.009400315799 134786.09978808032 630000.0 420.0
2200.0 31.89240554405 -2.187227928064267e6 7461.644596986999 7461.644596986999 129019.29574837653 660000.0 440.0
2300.0 33.34016518185 -2.189176594946105e6 7147.268289218443 7147.268289218443 123738.45400643651 690000.0 460.0
2400.0 34.7820959315 -2.191024772399147e6 6854.635661053957 6854.635661053957 118884.0884628233 720000.0 480.0
2500.0 36.2203358699 -2.1927858119731555e6 6586.932070761893 6586.932070761893 114406.12592408941 750000.0 500.0
2600.0 37.6785137455 -2.1944377945144763e6 6348.8023970067225 6348.8023970067225 110262.34387918144 780000.0 520.0
2700.0 39.13685712094999 -2.1960097870128113e6 6121.805546107097 6121.805546107097 106416.35934553125 810000.0 540.0
2800.0 40.59266492810001 -2.1975145298233004e6 5904.384046679691 5904.384046679691 102836.71558182492 840000.0 560.0
2900.0 42.082744325499995 -2.1989384625915494e6 5701.3959503794695 5701.3959503794695 99496.25255916252 870000.0 580.0
3000.0 43.57066966655 -2.2003146250224514e6 5511.42017255023 5511.42017255023 96371.5787950084 900000.0 600.0
3100.0 45.03671911914999 -2.2016223787322603e6 5339.913756091197 5339.913756091197 93442.38729905289 930000.0 620.0
3200.0 46.4954973199 -2.202885908322815e6 5177.258669016687 5177.258669016687 90690.80429553996 960000.0 640.0
3300.0 47.99466339760001 -2.2040927313233693e6 5021.948291848677 5021.948291848677 88100.91228153634 990000.0 660.0
3400.0 49.5740569087 -2.205257402868576e6 4876.002727478228 4876.002727478228 85658.68160263718 1.02e6 680.0
3500.0 51.0603384314 -2.2063665657826164e6 4737.554040727709 4737.554040727709 83351.82436740372 1.05e6 700.0
3600.0 52.6662266652 -2.2074363104169173e6 4607.247682800451 4607.247682800451 81169.19965993347 1.08e6 720.0
3700.0 54.149746414599996 -2.208477587807374e6 4481.717102607607 4481.717102607607 79100.98376475346 1.11e6 740.0
3800.0 55.6695325758 -2.209478732084091e6 4358.941148647439 4358.941148647439 77138.1824179282 1.14e6 760.0
3900.0 57.14906209960001 -2.2104381093317694e6 4246.666358259457 4246.666358259457 75272.90677433058 1.17e6 780.0
4000.0 58.6422126411 -2.211363666087694e6 4139.677046592847 4139.677046592847 73498.0474664304 1.2e6 800.0
4100.0 60.220508632299996 -2.212274499276868e6 4030.879300909579 4030.879300909579 71807.05234050818 1.23e6 820.0
4200.0 61.71496652055 -2.2131519772098865e6 3925.481090342642 3925.481090342642 70193.93156285283 1.26e6 840.0
4300.0 63.28140479619999 -2.213996194025149e6 3828.5459321176177 3828.5459321176177 68653.40222480852 1.29e6 860.0
4400.0 64.82697794379999 -2.2148141109269215e6 3734.4770783964304 3734.4770783964304 67180.67378252369 1.32e6 880.0
4500.0 66.3636559484 -2.2156096192305116e6 3642.459537197593 3642.459537197593 65771.22727623626 1.35e6 900.0
4600.0 67.85998926410001 -2.2163769105404136e6 3559.973014298909 3559.973014298909 64421.11200648678 1.38e6 920.0
4700.0 69.36649555840002 -2.2171205374305816e6 3481.8639665184883 3481.8639665184883 63126.698013654335 1.41e6 940.0
4800.0 70.85613359009999 -2.2178455216917456e6 3403.537472943176 3403.537472943176 61884.54606062924 1.44e6 960.0
4900.0 72.36434883255 -2.2185506358210365e6 3326.6627942075384 3326.6627942075384 60691.4402757979 1.47e6 980.0
5000.0 73.93604462245 -2.219241125413654e6 3253.542150196189 3253.542150196189 59544.53244457274 1.5e6 1000.0
5100.0 75.42618236415 -2.2199219923374793e6 3173.530883601554 3173.530883601554 58441.06391430448 1.53e6 1020.0
5200.0 76.93748137380001 -2.220583931015787e6 3085.42100318834 3085.42100318834 57378.36268679277 1.56e6 1040.0
5300.0 78.4375153597 -2.22121337525795e6 3003.853654252115 3003.853654252115 56354.10950921154 1.59e6 1060.0
5400.0 79.95518806494998 -2.2218242679523565e6 2924.0334800755345 2924.0334800755345 55366.2693853677 1.62e6 1080.0
5500.0 81.45228969020002 -2.222402579460663e6 2857.9662950361126 2857.9662950361126 54412.98711861563 1.65e6 1100.0
5600.0 82.94370273434998 -2.2229563096951456e6 2798.236334548905 2798.236334548905 53492.623162396565 1.68e6 1120.0
5700.0 84.43391761414998 -2.223503040566858e6 2742.1728798620493 2742.1728798620493 52603.51572214044 1.71e6 1140.0
5800.0 86.00347663260001 -2.2240398052671542e6 2684.1062423647045 2684.1062423647045 51744.0460071905 1.74e6 1160.0
5900.0 87.51379708190002 -2.2245660297154617e6 2625.9101520634676 2625.9101520634676 50912.71056752566 1.77e6 1180.0
6000.0 89.00526348675 -2.225079892020614e6 2567.3556834847977 2567.3556834847977 50108.08531761283 1.8e6 1200.0
6100.0 90.49557364379997 -2.2255833394777514e6 2513.0676931425633 2513.0676931425633 49328.88729147954 1.83e6 1220.0
6200.0 91.9821720276 -2.226066999610028e6 2464.885390049614 2464.885390049614 48573.984184529436 1.86e6 1240.0
6300.0 93.49738826695 -2.226537353129907e6 2419.6766467856824 2419.6766467856824 47842.301379224846 1.89e6 1260.0
6400.0 94.98914453025 -2.2269935728841783e6 2373.59011483084 2373.59011483084 47132.75061640693 1.92e6 1280.0
6500.0 96.47300596490001 -2.2274410398207633e6 2326.0708480917842 2326.0708480917842 46444.29594976621 1.95e6 1300.0
6600.0 97.95707673210002 -2.227886387788865e6 2275.2364383325444 2275.2364383325444 45775.94289371533 1.98e6 1320.0
6700.0 99.5445732678 -2.2283241603981247e6 2225.2887207750864 2225.2887207750864 45126.76667013425 2.01e6 1340.0
6800.0 101.03880104299999 -2.228749306180992e6 2175.710368504838 2175.710368504838 44495.94266259848 2.04e6 1360.0
6900.0 102.51288306654999 -2.2291524847051273e6 2130.6676899208114 2130.6676899208114 43882.70025523162 2.07e6 1380.0
7000.0 104.0830606125 -2.229544157442467e6 2089.1088856723195 2089.1088856723195 43286.35663361649 2.1e6 1400.0
7100.0 105.5873916573 -2.229932589137921e6 2047.0365586647767 2047.0365586647767 42706.212572871955 2.13e6 1420.0
7200.0 107.09856774635 -2.230311897134392e6 2003.6551095625214 2003.6551095625214 42141.5766578206 2.16e6 1440.0
7300.0 108.5664442838 -2.2306785577366436e6 1962.1255242366938 1962.1255242366938 41591.81810313518 2.19e6 1460.0
7400.0 110.02643583230001 -2.231036647404731e6 1922.3786991850825 1922.3786991850825 41056.35848423293 2.22e6 1480.0
7500.0 111.48555048220001 -2.231381381832895e6 1885.6841755814064 1885.6841755814064 40534.65863539869 2.25e6 1500.0
7600.0 112.93873624345001 -2.2317191364430003e6 1848.8969124201728 1848.8969124201728 40026.20442930824 2.28e6 1520.0
7700.0 114.42820147414997 -2.2320498456764193e6 1810.566715738411 1810.566715738411 39530.453194457834 2.31e6 1540.0
7800.0 115.87675038875 -2.2323723231707886e6 1773.26891637452 1773.26891637452 39046.921077748746 2.34e6 1560.0
7900.0 117.3203587499 -2.232685756694588e6 1738.1823160497345 1738.1823160497345 38575.1638987461 2.37e6 1580.0
8000.0 118.7760026982 -2.2329910294222943e6 1706.316526368583 1706.316526368583 38114.78093515774 2.4e6 1600.0
8100.0 120.2394307754 -2.2332905247545224e6 1676.4775381698298 1676.4775381698298 37665.3780525669 2.43e6 1620.0
8200.0 121.6867925206 -2.233585463561197e6 1649.0059166294363 1649.0059166294363 37226.58004809117 2.46e6 1640.0
8300.0 123.15536903005003 -2.2338725847448e6 1622.3324710834015 1622.3324710834015 36798.020885402315 2.49e6 1660.0
8400.0 124.59943929159999 -2.2341495224078204e6 1598.9610276806477 1598.9610276806477 36379.362013940656 2.52e6 1680.0
8500.0 126.0386676197 -2.234424211909684e6 1575.0269583162597 1575.0269583162597 35970.27655974386 2.55e6 1700.0
8600.0 127.46949845714998 -2.23469669865108e6 1549.1783004282292 1549.1783004282292 35570.40601113403 2.58e6 1720.0
8700.0 128.95611715319995 -2.2349606058505904e6 1523.875666854857 1523.875666854857 35179.429599100506 2.61e6 1740.0
8800.0 130.4395664884 -2.235219605523521e6 1498.625039465971 1498.625039465971 34797.048830758555 2.64e6 1760.0
8900.0 131.88780760855 -2.2354753877718616e6 1471.9497996536606 1471.9497996536606 34422.96315322393 2.67e6 1780.0
9000.0 133.30975016029998 -2.2357244926563622e6 1446.1303084044716 1446.1303084044716 34056.891225659805 2.7e6 1800.0
9100.0 134.7288375071 -2.2359658761753635e6 1423.419525849105 1423.419525849105 33698.59224622179 2.73e6 1820.0
9200.0 136.14776486005002 -2.236201170444625e6 1402.4698846189522 1402.4698846189522 33347.84358561977 2.76e6 1840.0
9300.0 137.55270089389998 -2.2364346680014515e6 1381.3243476148725 1381.3243476148725 33004.41106148904 2.79e6 1860.0
9400.0 138.99463403295 -2.2366634486827995e6 1360.9508108849363 1360.9508108849363 32668.058794302066 2.82e6 1880.0
9500.0 140.41673250905 -2.2368869717970327e6 1341.5748102589496 1341.5748102589496 32338.57492424924 2.85e6 1900.0
9600.0 141.81551365374997 -2.237107315149996e6 1323.7002587241036 1323.7002587241036 32015.756833728854 2.88e6 1920.0
9700.0 143.22213365709996 -2.237327173030746e6 1306.685887936732 1306.685887936732 31699.414051976364 2.91e6 1940.0
9800.0 144.7453216065 -2.2375441261616284e6 1289.0936654184738 1289.0936654184738 31389.349205039023 2.94e6 1960.0
9900.0 146.17539031075003 -2.237755866688156e6 1271.3602072793035 1271.3602072793035 31085.366779863965 2.97e6 1980.0
10000.0 147.5779732747 -2.2379630141306277e6 1251.9381755919399 1251.9381755919399 30787.278466584612 3.0e6 2000.0


==> DC_A20_500_cyclic-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.472020422302 2.5284593551110905e6 2.5284593551110905e6 2.5284593551110905e6 0.0 0.0
501.0 4.69833961955 -25803.222985711396 2.4563964202019265e6 2.4563964202019265e6 2.4924278876565085e6 500.0 1.0
1002.0 9.3966792391 -47719.85871389261 2.39156457638066e6 2.39156457638066e6 2.458806783897892e6 1000.0 2.0
1503.0 14.315883843449999 -69000.71190895635 2.3289635218128255e6 2.3289635218128255e6 2.4263459683766253e6 1500.0 3.0
2004.0 18.884077591950003 -89674.51320272835 2.2685162305429108e6 2.2685162305429108e6 2.3947800208098823e6 2000.0 4.0
2505.0 23.483404836349997 -109766.13517600037 2.2101531869522855e6 2.2101531869522855e6 2.364008881833616e6 2500.0 5.0
3006.0 28.064746016850002 -129299.77620881105 2.153805631171843e6 2.153805631171843e6 2.3339798460247917e6 3000.0 6.0
3507.0 32.70569318145 -148297.15391784083 2.0994074135947074e6 2.0994074135947074e6 2.304658291971031e6 3500.0 7.0
4008.0 37.30178177530001 -166784.2324480432 2.0468845192898207e6 2.0468845192898207e6 2.276016761673119e6 4000.0 8.0
4509.0 41.90863435375 -184782.24347419315 1.9961798148550638e6 1.9961798148550638e6 2.2480330669913134e6 4500.0 9.0
5010.0 46.4845124513 -202311.8700212486 1.9472243159556896e6 1.9472243159556896e6 2.220686816897166e6 5000.0 10.0
5511.0 51.08657917129999 -219393.9592344948 1.8999600285411738e6 1.8999600285411738e6 2.193959584534167e6 5500.0 11.0
6012.0 55.690475345749995 -236047.89804352453 1.854331412010469e6 1.854331412010469e6 2.167834340493882e6 6000.0 12.0
6513.0 60.29552925280001 -252293.1978481599 1.8102768862208738e6 1.8102768862208738e6 2.142294522331524e6 6500.0 13.0
7014.0 64.94057513925 -268146.00957306504 1.7677490113149516e6 1.7677490113149516e6 2.1173248215970863e6 7000.0 14.0
7515.0 69.55270915435 -283624.41615422524 1.7267023300778703e6 1.7267023300778703e6 2.0929109158771352e6 7500.0 15.0
8016.0 74.16391087505001 -298743.45613510633 1.6870850771211782e6 1.6870850771211782e6 2.0690388077150201e6 8000.0 16.0
8517.0 78.75935544844998 -313522.01592351863 1.648842238237127e6 1.648842238237127e6 2.0456945538551372e6 8500.0 17.0
9018.0 83.3758576063 -327975.2750072149 1.6119225785954504e6 1.6119225785954504e6 2.0228644498941011e6 9000.0 18.0
9519.0 87.97671020105001 -342117.3331451019 1.5762924919145638e6 1.5762924919145638e6 2.0005358519951242e6 9500.0 19.0
10020.0 92.63694046610001 -355962.5586058256 1.5418997225721558e6 1.5418997225721558e6 1.9786960363083163e6 10000.0 20.0
10521.0 97.23744963264997 -369523.23103517265 1.5087016854202512e6 1.5087016854202512e6 1.957332656722495e6 10500.0 21.0
10521.0 101.89843161559997 -369523.23103517265 1.5087016854202512e6 1.5087016854202512e6 1.9378269623180497e6 11000.0 22.0


==> DC_A20_500_ecyc1000-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720205460947 2.528459355111051e6 2.528459355111051e6 2.528459355111051e6 0.0 0.0
1000.0 9.47301220695 -47681.23982793295 2.391658852976675e6 2.391658852976675e6 2.460059104043863e6 999.0 1.0
2000.0 18.9460244139 -89591.7792231115 2.2687350152647635e6 2.2687350152647635e6 2.396284407784163e6 1998.0 2.0
3000.0 28.140157845999994 -129178.07443894511 2.1541327104028864e6 2.1541327104028864e6 2.335746483438844e6 2997.0 3.0
4000.0 37.34319774955 -166630.86332208995 2.0472978888382353e6 2.0472978888382353e6 2.278056764518722e6 3996.0 4.0
5000.0 46.558281496750006 -202130.14199397835 1.9477129539953289e6 1.9477129539953289e6 2.2229994627648233e6 4995.0 5.0
6000.0 55.79389811315 -235838.472172221 1.8548866603601347e6 1.8548866603601347e6 2.1704119195641535e6 5994.0 6.0
7000.0 65.03169238345 -267913.5969590896 1.7683600231310714e6 1.7683600231310714e6 2.1201554325100183e6 6993.0 7.0
8000.0 74.23938782765 -298490.02601881046 1.6877406576057016e6 1.6877406576057016e6 2.0721093464095385e6 7992.0 8.0
9000.0 83.48980875420001 -327702.7287768257 1.6126113080740152e6 1.6126113080740152e6 2.0261595425759864e6 8991.0 9.0
10000.0 92.70676617454998 -355671.89672693383 1.5426159144602448e6 1.5426159144602448e6 1.9822010309291007e6 9990.0 10.0
11000.0 102.08297991399999 -382505.1409142598 1.477395341237856e6 1.477395341237856e6 1.9401338901214972e6 10989.0 11.0
11000.0 111.39082789385002 -382505.1409142598 1.477395341237856e6 1.477395341237856e6 1.904538617130448e6 11489.0 12.0


==> DC_A20_500_ecyc750.0-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720204857399 2.5284593551110392e6 2.5284593551110392e6 2.5284593551110392e6 0.0 0.0
750.0 7.163731285349999 -36827.8514627604 2.423772631348286e6 2.423772631348286e6 2.4761159932296625e6 749.0 1.0
1500.0 14.327462570699998 -68967.08092859409 2.329227183676786e6 2.329227183676786e6 2.427153056712037e6 1498.0 2.0
2250.0 21.31490654895 -99747.16890328992 2.239608798602799e6 2.239608798602799e6 2.3802669921847275e6 2247.0 3.0
3000.0 28.319793715300005 -129255.38810520817 2.1546702810835047e6 2.1546702810835047e6 2.335147649964483e6 2996.0 4.0
3750.0 35.34426570075 -157575.0024228363 2.0741693258137119e6 2.0741693258137119e6 2.2916512626060215e6 3745.0 5.0
4500.0 42.3810477313 -184786.24447920476 1.997870428153852e6 1.997870428153852e6 2.249682571969997e6 4494.0 6.0
5250.0 49.49622841360001 -210964.1076362337 1.925538127470002e6 1.925538127470002e6 2.2091645164074977e6 5243.0 7.0
6000.0 56.51812174410001 -236179.52080486328 1.85698442178126e6 1.85698442178126e6 2.17003339478236e6 5992.0 8.0
6750.0 63.639595476400004 -260496.83839187358 1.7919933311232075e6 1.7919933311232075e6 2.132229388416445e6 6741.0 9.0
7500.0 70.65373672095001 -283979.4819610758 1.7303948877505162e6 1.7303948877505162e6 2.095698979264997e6 7490.0 10.0
8250.0 77.79153897855 -306683.4645609052 1.6720157079501338e6 1.6720157079501338e6 2.0603920399887583e6 8239.0 11.0
9000.0 84.84631338634999 -328664.3679082282 1.6166792766587727e6 1.6166792766587727e6 2.026260288963375e6 8988.0 12.0
9750.0 91.88768582274999 -349972.5177053022 1.5642384942686562e6 1.5642384942686562e6 1.9932587321994663e6 9737.0 13.0
10500.0 98.93055089695 -370656.9558511733 1.5145273873287372e6 1.5145273873287372e6 1.9613433092080844e6 10486.0 14.0
11250.0 106.0217125634 -390763.2253919109 1.4674090627259573e6 1.4674090627259573e6 1.9304724188029515e6 11235.0 15.0
11250.0 113.19335347634998 -390763.2253919109 1.4674090627259573e6 1.4674090627259573e6 1.903233397857246e6 11735.0 16.0


==> DC_A20_500_full-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720204270477 2.52845935511128e6 2.52845935511128e6 2.52845935511128e6 0.0 0.0
100.0 2.5670738854500006 -1.1712954770194306e6 573559.6622050719 573559.6622050719 1.1084250155738348e6 50000.0 100.0
200.0 5.160214099049998 -1.9373558962138495e6 131179.127482328 131179.127482328 713768.5892621202 100000.0 200.0
300.0 7.753067181050001 -2.071376642170006e6 48775.63902928777 48775.63902928777 502487.5361402913 150000.0 300.0
400.0 10.39150618445 -2.111475839494356e6 29177.545076427406 29177.545076427406 386453.54504803906 200000.0 400.0
500.0 13.007850872749998 -2.1319155332658812e6 21085.552779030826 21085.552779030826 314228.3311185934 250000.0 500.0
600.0 15.943650755850001 -2.1450869354026807e6 16741.320886451027 16741.320886451027 265055.6477937573 300000.0 600.0
700.0 18.667094587500003 -2.1547001318361145e6 14031.041548833815 14031.041548833815 229424.19708780674 350000.0 700.0
800.0 21.299022528000002 -2.162190108744083e6 12191.120294374801 12191.120294374801 202410.8894310877 400000.0 800.0
900.0 24.2512885024 -2.1683722866863785e6 10852.202540378663 10852.202540378663 181220.4619632404 450000.0 900.0
1000.0 26.90347514015 -2.173632994434436e6 9815.408483713923 9815.408483713923 164146.4768691203 500000.0 1000.0
1100.0 29.596738331599994 -2.178279201762009e6 8939.69312000898 8939.69312000898 150088.00263792323 550000.0 1100.0
1200.0 32.6145253739 -2.1823505642453777e6 8222.763538421414 8222.763538421414 138304.28892620586 600000.0 1200.0
1300.0 35.736280818800005 -2.1859682777909185e6 7648.22925130226 7648.22925130226 128282.64813006374 650000.0 1300.0
1400.0 38.53214308369998 -2.1892985757098114e6 7114.923636823145 7114.923636823145 119652.72121584145 700000.0 1400.0
1500.0 41.557903333649996 -2.1923060114497216e6 6639.186564346992 6639.186564346992 112138.8408785908 750000.0 1500.0
1600.0 44.35129759435 -2.1950580170509354e6 6210.254655621251 6210.254655621251 105535.46704756636 800000.0 1600.0
1700.0 47.67635855845 -2.1975696604036232e6 5838.460664227951 5838.460664227951 99684.8619159787 850000.0 1700.0
1800.0 50.878939407749996 -2.1998725670078457e6 5523.263558956388 5523.263558956388 94465.01392654644 900000.0 1800.0
1900.0 53.75860482104999 -2.20201746230306e6 5248.950374437964 5248.950374437964 89778.7785045448 950000.0 1900.0
2000.0 56.59852683940001 -2.2040324807552313e6 5005.607768143355 5005.607768143355 85548.25565793463 1.0e6 2000.0
2100.0 59.835730042950004 -2.2059393295586472e6 4768.311021144913 4768.311021144913 81709.08300807458 1.05e6 2100.0
2200.0 63.0271167685 -2.20775610634246e6 4522.288175573794 4522.288175573794 78207.73414790217 1.1e6 2200.0
2300.0 65.9315897528 -2.2094460415085005e6 4294.327257051263 4294.327257051263 75000.31190431335 1.15e6 2300.0
2400.0 69.18676087374999 -2.211013163784759e6 4091.176704573233 4091.176704573233 72051.12417159397 1.2e6 2400.0
2500.0 72.47058128569999 -2.2124781399235902e6 3910.115869633475 3910.115869633475 69330.0332164537 1.25e6 2500.0
2600.0 75.83406381685 -2.2138572549446872e6 3754.7264250436538 3754.7264250436538 66811.76919864323 1.3e6 2600.0
2700.0 78.82519335225001 -2.2151702717251857e6 3611.0004427804183 3611.0004427804183 64474.422937220756 1.35e6 2700.0
2800.0 81.77403358160001 -2.216416561302589e6 3477.272877694785 3477.272877694785 62299.104676787574 1.4e6 2800.0
2900.0 85.06926615349998 -2.2176092232612194e6 3346.6481820453237 3346.6481820453237 60269.18388850367 1.45e6 2900.0
3000.0 88.06576770679997 -2.2187401138248136e6 3229.2842457174647 3229.2842457174647 58370.366166741995 1.5e6 3000.0
3100.0 91.34900624190001 -2.2198159330274058e6 3123.2008992362635 3123.2008992362635 56590.452982017414 1.55e6 3100.0
3200.0 94.6843219758 -2.2208621664464525e6 3014.6862669938955 3014.6862669938955 54918.390513794024 1.6e6 3200.0
3300.0 97.98817695140002 -2.221863428370283e6 2910.840275774027 2910.840275774027 53344.44228755357 1.65e6 3300.0
3400.0 100.94077669975 -2.2228305602687467e6 2808.7827882766924 2808.7827882766924 51860.024857459495 1.7e6 3400.0
3500.0 103.93775249760002 -2.2237379644819805e6 2716.2947815310854 2716.2947815310854 50457.60532213245 1.75e6 3500.0
3600.0 106.94436993064998 -2.224618166766336e6 2627.8124467238094 2627.8124467238094 49130.600498856926 1.8e6 3600.0
3700.0 110.20331666030002 -2.2254709287576936e6 2536.2300459872054 2536.2300459872054 47872.86111102332 1.85e6 3700.0
3800.0 113.49063392940002 -2.2262765744635668e6 2448.012193348708 2448.012193348708 46678.8982782779 1.9e6 3800.0
3900.0 116.39691831305 -2.227048538617663e6 2372.290148780482 2372.290148780482 45544.08702518313 1.95e6 3900.0
4000.0 119.44410478820002 -2.2277938713933667e6 2295.2859573365026 2295.2859573365026 44464.08034444289 2.0e6 4000.0
4100.0 122.32556681279998 -2.2285110977307484e6 2216.6248558396965 2216.6248558396965 43434.85648722927 2.05e6 4100.0
4200.0 125.26213210784996 -2.2292046504067853e6 2135.635124911968 2135.635124911968 42452.72124645866 2.1e6 4200.0
4300.0 128.1283250037 -2.229868908798827e6 2065.229855731286 2065.229855731286 41514.49749587068 2.15e6 4300.0
4400.0 131.12526541199998 -2.230502000503775e6 1999.7811136998534 1999.7811136998534 40617.37081116031 2.2e6 4400.0
4500.0 134.02735687795 -2.231113203612658e6 1933.3165034107103 1933.3165034107103 39758.63807735893 2.25e6 4500.0
4600.0 136.90133447295003 -2.231692015421478e6 1869.68766233301 1869.68766233301 38935.83241641153 2.3e6 4600.0
4700.0 139.76696079470003 -2.2322526888242317e6 1807.047084234639 1807.047084234639 38146.68958221829 2.35e6 4700.0
4800.0 142.66991033894996 -2.2327905324440463e6 1749.4902912999707 1749.4902912999707 37389.14183423804 2.4e6 4800.0
4900.0 145.5482298064 -2.2333005641639177e6 1700.88103934547 1700.88103934547 36661.43453712301 2.45e6 4900.0
5000.0 148.37370073795 -2.233798422879251e6 1650.8746482106544 1650.8746482106544 35961.87579990332 2.5e6 5000.0
5100.0 151.21431823210003 -2.2342710236556483e6 1602.4666202716298 1602.4666202716298 35288.74700784874 2.55e6 5100.0
5200.0 154.08484826979998 -2.234728979499062e6 1555.9068974833651 1555.9068974833651 34640.614416511526 2.6e6 5200.0
5300.0 156.99045860664998 -2.235172501501678e6 1509.1336690159842 1509.1336690159842 34016.052100918416 2.65e6 5300.0
5400.0 159.79238592175003 -2.2355970220420724e6 1459.6110263293986 1459.6110263293986 33413.725943000245 2.7e6 5400.0
5500.0 162.49641883395 -2.236009649137422e6 1406.6727729749343 1406.6727729749343 32832.35739009632 2.75e6 5500.0
5600.0 165.36872540125003 -2.236396470317142e6 1367.9049971618813 1367.9049971618813 32270.90911432485 2.8e6 5600.0
5700.0 168.19648706515005 -2.2367682338124337e6 1334.8482091086996 1334.8482091086996 31728.55655426457 2.85e6 5700.0
5800.0 170.92915300045 -2.237130058668035e6 1301.365180808362 1301.365180808362 31204.323344857923 2.9e6 5800.0
5900.0 173.72807793479998 -2.2374860304788947e6 1268.2443848930761 1268.2443848930761 30697.2935587165 2.95e6 5900.0
6000.0 176.44711758014995 -2.237835104951221e6 1229.1504460972387 1229.1504460972387 30206.574838944936 3.0e6 6000.0
6100.0 179.19560904135 -2.2381710413318602e6 1187.0735274813544 1187.0735274813544 29731.2601184389 3.05e6 6100.0
6200.0 181.8799578808 -2.2384865420997497e6 1149.7807964943008 1149.7807964943008 29270.63264575192 3.1e6 6200.0
6300.0 184.67701018395 -2.23879165265737e6 1116.857983861807 1116.857983861807 28824.07712105257 3.15e6 6300.0
6400.0 187.49504477600001 -2.239084201273983e6 1084.8109198896013 1084.8109198896013 28390.96880681035 3.2e6 6400.0
6500.0 190.1116424911 -2.239366040826984e6 1053.7679016723384 1053.7679016723384 27970.700757869454 3.25e6 6500.0
6600.0 192.79068832355 -2.2396415247822986e6 1017.4850900278792 1017.4850900278792 27562.650373646855 3.3e6 6600.0
6700.0 195.54541376535 -2.2399026135740485e6 988.4287931992861 988.4287931992861 27166.284377714823 3.35e6 6700.0
6800.0 198.22321244830002 -2.240152928309798e6 966.4861703327786 966.4861703327786 26781.205111712065 3.4e6 6800.0
6900.0 200.82368947815004 -2.240392619156425e6 947.0895153135959 947.0895153135959 26406.996900238802 3.45e6 6900.0
7000.0 203.45791542754998 -2.2406313462263504e6 924.1764160731851 924.1764160731851 26043.173571406467 3.5e6 7000.0
7100.0 206.09279496334997 -2.240865796790853e6 898.042528322884 898.042528322884 25689.2483611148 3.55e6 7100.0
7200.0 208.81866329319996 -2.2410871630417896e6 874.2365877268767 874.2365877268767 25344.800161326188 3.6e6 7200.0
7300.0 211.43321422725003 -2.241299113641356e6 855.2348524854154 855.2348524854154 25009.50162676948 3.65e6 7300.0
7400.0 214.07722782144998 -2.241509366947364e6 833.3081539807142 833.3081539807142 24682.985549139205 3.7e6 7400.0
7500.0 216.7609850241 -2.2417115386239905e6 810.2372519561347 810.2372519561347 24364.879244782056 3.75e6 7500.0
7600.0 219.44489563790003 -2.2419037913370524e6 790.1654482263438 790.1654482263438 24054.851651028122 3.8e6 7600.0
7700.0 222.14013753495004 -2.2420913589573656e6 775.0419260063443 775.0419260063443 23752.65073050123 3.85e6 7700.0
7800.0 224.79518667139996 -2.2422723669203958e6 759.8066494037397 759.8066494037397 23458.002331220407 3.9e6 7800.0
7900.0 227.4713821541 -2.2424523415306034e6 744.7013809592091 744.7013809592091 23170.627474429573 3.95e6 7900.0
8000.0 230.07470696695 -2.2426263168150038e6 727.4105662180242 727.4105662180242 22890.228416304868 4.0e6 8000.0
8100.0 232.77014242795 -2.2427964100538767e6 709.7031258772951 709.7031258772951 22616.538427879663 4.05e6 8100.0
8200.0 235.44633152720007 -2.2429638772990904e6 690.5727360926643 690.5727360926643 22349.29760486742 4.1e6 8200.0
8300.0 238.12093699455005 -2.2431246156506557e6 671.0672667924958 671.0672667924958 22088.2592086629 4.15e6 8300.0
8400.0 240.79919465400008 -2.243279393748468e6 653.2703211265863 653.2703211265863 21833.21545379674 4.2e6 8400.0
8500.0 243.38593981570003 -2.243426001111289e6 637.7446428337511 637.7446428337511 21583.976084134538 4.25e6 8500.0
8600.0 246.04149526375 -2.243566537319811e6 622.4931380883224 622.4931380883224 21340.351643721395 4.3e6 8600.0
8700.0 248.6840232571 -2.2437016073859935e6 611.0295822520966 611.0295822520966 21102.17293434092 4.35e6 8700.0
8800.0 251.3488151616 -2.243837657688662e6 598.6015203735134 598.6015203735134 20869.276498519623 4.4e6 8800.0
8900.0 254.1436723118 -2.243971178443308e6 586.4529464324725 586.4529464324725 20641.471170189074 4.45e6 8900.0
9000.0 256.78021026510004 -2.2441004263535864e6 574.9116102705452 574.9116102705452 20418.59910151925 4.5e6 9000.0
9100.0 259.36228373085 -2.2442283141283607e6 562.1265403045088 562.1265403045088 20200.490354084315 4.55e6 9100.0
9200.0 262.01113997479996 -2.244349964803909e6 550.2485923417405 550.2485923417405 19986.986895796006 4.6e6 9200.0
9300.0 264.62056236125 -2.244468713044857e6 539.0292262734486 539.0292262734486 19777.9518742796 4.65e6 9300.0
9400.0 267.33437501375 -2.244584099538968e6 527.4975848862781 527.4975848862781 19573.242515571204 4.7e6 9400.0
9500.0 270.02832084025 -2.244696975645392e6 516.3384660233279 516.3384660233279 19372.724184487142 4.75e6 9500.0
9600.0 272.60866401124997 -2.2448082980114394e6 504.2108275910661 504.2108275910661 19176.259699372218 4.8e6 9600.0
9700.0 275.18750142655 -2.244913348695337e6 494.7264334600919 494.7264334600919 18983.731598099992 4.85e6 9700.0
9800.0 277.76374394490006 -2.2450156936375713e6 486.46819772369884 486.46819772369884 18795.044778315954 4.9e6 9800.0
9900.0 280.4609705311 -2.2451156426512203e6 477.5783703514309 477.5783703514309 18610.0828150081 4.95e6 9900.0
10000.0 283.01682657040004 -2.2452129526361567e6 468.3406273400022 468.3406273400022 18428.730367697834 5.0e6 10000.0


==> DC_A20_500_stoc-12-11T04-48.txt <==
iter time primal d dmin davg lmo1 lmo2
0.0 0.0 -763.4720204888628 2.528459355111175e6 2.528459355111175e6 2.528459355111175e6 0.0 0.0
501.0 4.80654762655 -25799.578677953028 2.456407003802943e6 2.456407003802943e6 2.492433179457059e6 500.0 1.0
1002.0 9.6130952531 -47715.14294720176 2.3915769030612214e6 2.3915769030612214e6 2.4588144206584464e6 1000.0 2.0
1503.0 14.230443423600002 -68994.91316296179 2.328976825999755e6 2.328976825999755e6 2.4263550219937735e6 1500.0 3.0
2004.0 18.841385963949996 -89669.06592552869 2.2685292925020326e6 2.2685292925020326e6 2.3947898760954253e6 2000.0 4.0
2505.0 23.469060795900003 -109761.82632378451 2.2101631123730224e6 2.2101631123730224e6 2.3640187488083583e6 2500.0 5.0
3006.0 28.0995772821 -129294.91576535473 2.153815265719484e6 2.153815265719484e6 2.333989679795662e6 3000.0 6.0
3507.0 32.780916072550006 -148293.08270145179 2.0994108298440715e6 2.0994108298440715e6 2.304667323551713e6 3500.0 7.0
4008.0 37.435654584100014 -166779.40225846626 2.046892070011941e6 2.046892070011941e6 2.2760256287139603e6 4000.0 8.0
4509.0 42.078903708 -184778.613294857 1.996182085543412e6 1.996182085543412e6 2.2480412743969057e6 4500.0 9.0
5010.0 46.700998053150016 -202309.57970540313 1.9472281447174377e6 1.9472281447174377e6 2.2206946262442265e6 5000.0 10.0
5511.0 51.34265400805001 -219390.87232368527 1.899965322293201e6 1.899965322293201e6 2.1939671842483077e6 5500.0 11.0
6012.0 56.02027882925 -236045.33729998433 1.8543338809881057e6 1.8543338809881057e6 2.1678415455359844e6 6000.0 12.0
6513.0 60.69552284360001 -252291.2020220527 1.8102809725347261e6 1.8102809725347261e6 2.142301504607323e6 6500.0 13.0
7014.0 65.38623454760003 -268144.29715124646 1.7677526534595292e6 1.7677526534595292e6 2.1173315811974704e6 7000.0 14.0
7515.0 70.0052114485 -283622.7979160455 1.726705631695962e6 1.726705631695962e6 2.0929174593536262e6 7500.0 15.0
8016.0 74.63049427615002 -298743.1898010016 1.6870839010752242e6 1.6870839010752242e6 2.0690448971019555e6 8000.0 16.0
8517.0 79.25663889665 -313522.3579274091 1.648836161392516e6 1.648836161392516e6 2.0456999673403199e6 8500.0 17.0
9018.0 83.87793490355001 -327975.39675988443 1.611917550654683e6 1.611917550654683e6 2.0228693138305494e6 9000.0 18.0
9519.0 88.53291696385 -342117.3801847783 1.5762854709196924e6 1.5762854709196924e6 2.0005401216850064e6 9500.0 19.0
10020.0 93.20446316195 -355962.59958339867 1.5418922820199907e6 1.5418922820199907e6 1.9786997483676246e6 10000.0 20.0
10521.0 97.84741003155 -369523.0365299742 1.5086953539106096e6 1.5086953539106096e6 1.9573359122559421e6 10500.0 21.0
10521.0 102.5092543488 -369523.0365299742 1.5086953539106096e6 1.5086953539106096e6 1.9378298010235364e6 11000.0 22.0


==> progress_10_150_Adaptive_perm_20.txt <==
iter primal dual eff_pass train_error time
63.0 0.809526289264191 0.002579903753047 1.006389776357828 0.335742740575009 0.194559450000000
126.0 0.647712419733108 0.005678095512733 2.012779552715656 0.233376730431443 0.393958600000000
188.0 0.604535682721182 0.008558161044338 3.003194888178912 0.213249930536273 0.585617750000000
251.0 0.538928822616553 0.011241029526235 4.009584664536741 0.181111391714427 0.779723350000000
313.0 0.500385128045839 0.013678606243172 5.000000000000000 0.162139816608667 0.972462300000000
376.0 0.472816194100701 0.016029211492509 6.006389776357825 0.152097405833428 1.167450750000000
439.0 0.437107746876815 0.018248600619619 7.012779552715655 0.134954382456380 1.362388400000000
501.0 0.439212270808776 0.020321041983862 8.003194888178912 0.138050813004887 1.556556150000000
564.0 0.405722894916612 0.022345308573323 9.009584664536741 0.122263804042958 1.751311100000000
626.0 0.402905190136600 0.024277121745857 10.000000000000000 0.122189612614932 1.944958600000000
689.0 0.389767276450441 0.026143529899699 11.006389776357825 0.115205410492951 2.140139900000000
752.0 0.381724209997162 0.027961281094328 12.012779552715649 0.111578883044538 2.335871400000000
814.0 0.364807686435392 0.029720263035440 13.003194888178914 0.104364145793858 2.530320100000000
877.0 0.352041628792886 0.031416059859704 14.009584664536741 0.098719482505425 2.725990700000000
939.0 0.352751912671884 0.033040142546175 15.000000000000000 0.099733286105091 2.920312000000000
1002.0 0.340802763262639 0.034629038939982 16.006389776357825 0.094704548867888 3.116646150000000
1065.0 0.334074674846829 0.036167481813705 17.012779552715649 0.092064923229061 3.313057300000001
1127.0 0.334038971036541 0.037676030412164 18.003194888178918 0.091436753032201 3.508423650000000
1190.0 0.323865691245520 0.039129717021191 19.009584664536746 0.087329956385468 3.705413350000001
1252.0 0.323911648638436 0.040573224878462 20.000000000000000 0.087123454287991 3.900245750000000
1315.0 0.317917919505675 0.041985051110071 21.006389776357825 0.083993972392535 4.097179050000000
1378.0 0.318167628706253 0.043340425731556 22.012779552715649 0.084402037437181 4.293884449999999
1440.0 0.306514147601079 0.044678897291552 23.003194888178925 0.079692286104028 4.489098600000000
1503.0 0.303542461192548 0.045973684569329 24.009584664536749 0.077618648878633 4.686195400000001
1565.0 0.297954972790628 0.047242515084934 25.000000000000000 0.076630432267413 4.881053650000000
1628.0 0.296171396849856 0.048491524086011 26.006389776357828 0.075098218253170 5.078026550000001
1691.0 0.289090914660518 0.049720298369123 27.012779552715649 0.072969981075013 5.275085150000000
1753.0 0.291180070537118 0.050929238189992 28.003194888178921 0.072702019980375 5.470468799999999
1816.0 0.283073414371391 0.052108850987152 29.009584664536749 0.069946865346226 5.667594100000000
1878.0 0.284069763738993 0.053246887505124 30.000000000000000 0.070050347460491 5.862892550000000
1941.0 0.282526061313897 0.054389707394247 31.006389776357832 0.068782805541991 6.059648750000000
2004.0 0.281821675681190 0.055504743663082 32.012779552715649 0.068705582667244 6.256443500000000
2066.0 0.278129681085626 0.056584268933915 33.003194888178896 0.067748048454918 6.451547749999999
2129.0 0.272244308279244 0.057646960186747 34.009584664536746 0.065912084897708 6.648998950000001
2191.0 0.274772385539999 0.058660384191753 35.000000000000000 0.066423089468217 6.844316900000000
2254.0 0.271811935669323 0.059688205536078 36.006389776357835 0.065563231363950 7.041430950000001
2317.0 0.267115713880045 0.060733234140152 37.012779552715649 0.063325696756208 7.238806800000002
2379.0 0.269191733213039 0.061730173258559 38.003194888178896 0.064198851379363 7.434881350000000
2442.0 0.260680621380025 0.062700154989753 39.009584664536746 0.061363155171063 7.632505200000002
2504.0 0.266741584017768 0.063655085853610 40.000000000000000 0.062313702892776 7.828449500000000
2567.0 0.258959266459711 0.064622828871255 41.006389776357842 0.059773982673344 8.026176799999998
2630.0 0.261871918177398 0.065564545094373 42.012779552715649 0.060583167941395 8.223496300000001
2692.0 0.256376395865815 0.066475669699400 43.003194888178896 0.058287058167250 8.419283699999998
2755.0 0.256533893462104 0.067399965834777 44.009584664536753 0.058234965247745 8.616517999999999
2817.0 0.257046202365960 0.068283183180130 45.000000000000000 0.058235096683579 8.811718149999997
2880.0 0.256828672104830 0.069174364226756 46.006389776357850 0.058430036195611 9.008559299999998
2943.0 0.249477621074989 0.070056288281593 47.012779552715649 0.055381025834301 9.206147200000000
3005.0 0.249113574749941 0.070911503255962 48.003194888178896 0.054468210614377 9.401161649999999
3068.0 0.248166439156208 0.071766520911854 49.009584664536753 0.054550993468725 9.597207149999999
3130.0 0.248922293778222 0.072572893840075 50.000000000000000 0.054760473374691 9.791374749999999
3193.0 0.244454679065150 0.073399667627556 51.006389776357850 0.053004591477036 9.987664500000001
3256.0 0.245120572920756 0.074208063197849 52.012779552715656 0.052656265459780 10.183840849999999
3318.0 0.241091375733973 0.074987695951868 53.003194888178896 0.051528753240015 10.378558900000000
3381.0 0.243920313116832 0.075767116430390 54.009584664536746 0.052109492610691 10.574925799999999
3443.0 0.240820568589502 0.076528711707120 55.000000000000000 0.051784316145338 10.770597100000000
3506.0 0.240279192598271 0.077269191447462 56.006389776357842 0.051102956104953 10.968041200000000
3569.0 0.238931345686218 0.078010488887091 57.012779552715664 0.050621390058291 11.165519750000000
3631.0 0.242382964597479 0.078752984422140 58.003194888178903 0.050425784944555 11.360960600000002
3694.0 0.234980364890050 0.079497378570584 59.009584664536746 0.048135490264084 11.557742699999999
3756.0 0.238690595268190 0.080212387297787 60.000000000000000 0.048475036012975 11.753311050000001
3819.0 0.235145792924145 0.080915260030338 61.006389776357835 0.047942955385048 11.950414700000001
3882.0 0.234342111326972 0.081610316638982 62.012779552715664 0.047979631745606 12.146831250000002
3944.0 0.233139699531323 0.082294086603365 63.003194888178903 0.047624627990043 12.342177650000000
4007.0 0.231459066488852 0.082975607985424 64.009584664536746 0.046949437454629 12.539085699999999
4069.0 0.231509967629037 0.083641707753810 65.000000000000000 0.045912916068667 12.734660149999998
4132.0 0.231489253759309 0.084311780964727 66.006389776357793 0.046047858779488 12.932014400000000
4195.0 0.228772366020281 0.084957415511520 67.012779552715671 0.044757462319363 13.129340300000001
4257.0 0.230253238977178 0.085586338496460 68.003194888178911 0.045845974667860 13.325901150000002
4320.0 0.230026300421759 0.086217812141870 69.009584664536746 0.045116680444156 13.523496549999999
4382.0 0.230273891291709 0.086832835451563 70.000000000000000 0.045426799194770 13.719598600000001
4445.0 0.224921957571745 0.087449081098930 71.006389776357793 0.043457844072860 13.917010700000001
4508.0 0.225804262774729 0.088066140950322 72.012779552715671 0.043466077984848 14.114997900000001
4570.0 0.227727575374342 0.088668324768291 73.003194888178911 0.044074634763532 14.311053500000003
4633.0 0.223512078721036 0.089265506167779 74.009584664536746 0.042434062653711 14.509172849999999
4695.0 0.224918808104590 0.089841207423566 75.000000000000000 0.042828313858665 14.704865399999997
4758.0 0.223350785080269 0.090427808801829 76.006389776357793 0.042851635185900 14.901548750000000
4821.0 0.221260206592563 0.090987053141865 77.012779552715685 0.042622136250331 15.099342699999999
4883.0 0.221172790492891 0.091535474674068 78.003194888178925 0.041451145145235 15.295225900000000
4946.0 0.220543674373808 0.092078349440436 79.009584664536746 0.041294708575060 15.492705050000001
5008.0 0.222257532284326 0.092623738576491 80.000000000000000 0.041787934066289 15.687770449999997
5071.0 0.221328563327392 0.093169620602771 81.006389776357793 0.041296845016893 15.884931000000000
5134.0 0.217758942096913 0.093719990500357 82.012779552715685 0.040214058438899 16.082154500000001
5196.0 0.221005954238046 0.094234890660018 83.003194888178925 0.040816937987465 16.277994900000003
5259.0 0.217907864808120 0.094759284413062 84.009584664536746 0.040118742634717 16.475532749999999
5321.0 0.220727701598056 0.095267865259796 85.000000000000000 0.040282917074051 16.671625650000003
5384.0 0.218257041042534 0.095780692950475 86.006389776357793 0.040437745827123 16.869884850000002
5447.0 0.215705411701540 0.096281460447848 87.012779552715699 0.038709728104696 17.067141749999998
5509.0 0.215572844759252 0.096766675395701 88.003194888178939 0.039262285903660 17.263470449999996
5572.0 0.213566148622299 0.097255198990583 89.009584664536746 0.038953971348141 17.461805599999998
5634.0 0.215527252393783 0.097739909194807 90.000000000000000 0.039124854999456 17.658359999999998
5697.0 0.217504047766242 0.098215910388920 91.006389776357793 0.038765400600464 17.856501549999997
5760.0 0.215789104935004 0.098705966837308 92.012779552715699 0.038526123548088 18.054055050000002
5822.0 0.215477302775026 0.099174177220017 93.003194888178939 0.038005012603655 18.250387199999999
5885.0 0.214561466953238 0.099642895698714 94.009584664536746 0.038196716090087 18.448500599999999
5947.0 0.212233058563555 0.100087007285014 95.000000000000000 0.037330710645407 18.644919850000001
6010.0 0.212753232377685 0.100538105507542 96.006389776357793 0.037666050447600 18.842338200000004
6073.0 0.210533668176505 0.100985151734960 97.012779552715699 0.036886245632252 19.040275700000002
6135.0 0.211180954251012 0.101417322898947 98.003194888178939 0.037130667743687 19.236578249999997
6198.0 0.209719199949036 0.101856256461315 99.009584664536746 0.036735056521398 19.434368150000001
6260.0 0.210939506115647 0.102287547462502 100.000000000000000 0.036455582489928 19.630571050000000
6323.0 0.208849770388466 0.102701385896285 101.006389776357793 0.035944664582843 19.828568650000001
6386.0 0.208762928418259 0.103106804791982 102.012779552715699 0.035917631800220 20.026920150000002
6448.0 0.208766486645117 0.103535024274335 103.003194888178953 0.035805263692644 20.223743050000003
6511.0 0.208586417095253 0.103949520158794 104.009584664536732 0.035953468788932 20.421230799999996
6573.0 0.208541775507230 0.104348388655163 105.000000000000000 0.035377529375133 20.618098650000000
6636.0 0.207978990706126 0.104755438762346 106.006389776357793 0.035138987964467 20.816082500000000
6699.0 0.206819131512139 0.105153842203581 107.012779552715713 0.035139012788773 21.013738549999996
6761.0 0.208167794622412 0.105546536058941 108.003194888178925 0.035109511539224 21.210861100000002
6824.0 0.206434857505210 0.105939462717371 109.009584664536732 0.035070846352795 21.409492250000003
6886.0 0.206743786006925 0.106324494094290 110.000000000000000 0.035186752810555 21.606817550000006
6949.0 0.205721870464335 0.106709890871457 111.006389776357793 0.034251727151088 21.805414050000000
7012.0 0.207179363406958 0.107086504604872 112.012779552715685 0.034949443306073 22.003627650000002
7074.0 0.205774830951699 0.107454502804083 113.003194888178925 0.034485364431451 22.201092950000003
7137.0 0.205320442766021 0.107822718587143 114.009584664536732 0.034452295796146 22.399409900000002
7199.0 0.205321458804409 0.108178043897037 115.000000000000000 0.034746219346858 22.597160450000001
7262.0 0.203950822805891 0.108537887511898 116.006389776357807 0.034034415841524 22.796263449999998
7325.0 0.202738424298783 0.108899827093180 117.012779552715685 0.034109992332836 22.995047050000000
7387.0 0.204333855051783 0.109252118684795 118.003194888178925 0.033912406150825 23.192107950000000
7450.0 0.203110300722492 0.109600357645514 119.009584664536732 0.033373573533318 23.390187399999999
7512.0 0.205499144619232 0.109939096337932 120.000000000000000 0.033546223256686 23.586447700000001
7575.0 0.202263277972709 0.110281743853825 121.006389776357807 0.033579917819135 23.783977650000001
7638.0 0.202918476143632 0.110625799581825 122.012779552715671 0.033178880491181 23.981770449999999
7700.0 0.201645574058416 0.110958912908208 123.003194888178911 0.032864953204410 24.177994699999996
7763.0 0.202311743016836 0.111285317265953 124.009584664536732 0.033044256728362 24.376284200000001
7825.0 0.202662398994538 0.111611888797114 125.000000000000000 0.033562506006595 24.572712400000000
7888.0 0.201311117117878 0.111937629477667 126.006389776357807 0.032721568899684 24.770594650000003
7951.0 0.201515853641433 0.112262803497865 127.012779552715671 0.032510175970639 24.968256199999999
8013.0 0.201695093962474 0.112582844638691 128.003194888178911 0.033134037377248 25.164314800000000
8076.0 0.201150851339428 0.112903581104896 129.009584664536732 0.032471749274864 25.362286199999996
8138.0 0.199541790790005 0.113216068690785 130.000000000000000 0.032057491230814 25.559050599999999
8201.0 0.199331008408707 0.113523572152658 131.006389776357821 0.031799354355265 25.756888700000001
8264.0 0.203503976509264 0.113834544348770 132.012779552715585 0.032912188095894 25.954816350000005
8326.0 0.201843086458101 0.114131953581476 133.003194888178911 0.032734178760537 26.151312999999995
8389.0 0.199553844215566 0.114430700618720 134.009584664536732 0.031951877772565 26.348867750000004
8451.0 0.198635820037147 0.114722763755905 135.000000000000000 0.031677956628036 26.544865550000004
8514.0 0.199594736516510 0.115012134875183 136.006389776357821 0.031896732571653 26.743125800000001
8577.0 0.198086330271863 0.115306092032321 137.012779552715585 0.031899842480913 26.942384200000003
8639.0 0.198914822907612 0.115594208323632 138.003194888178911 0.032359761732765 27.149246349999991
8702.0 0.199213144109382 0.115876869823269 139.009584664536732 0.031739540633311 27.346856949999996
8764.0 0.199005181891207 0.116158300207855 140.000000000000000 0.031616519352142 27.542181099999993
8827.0 0.198646526272957 0.116438846391466 141.006389776357821 0.031283256147473 27.739559700000001
8890.0 0.197610208384533 0.116716175191617 142.012779552715585 0.031211461594848 27.937082350000004
8952.0 0.198499498124458 0.116985692573502 143.003194888178911 0.031294118554502 28.132800950000000
9015.0 0.198045224859949 0.117252964609105 144.009584664536732 0.031370306787639 28.329634599999999
9077.0 0.196845373333970 0.117520898860603 145.000000000000000 0.031301429312611 28.525043750000002
9140.0 0.195791175368325 0.117783390116262 146.006389776357821 0.031159481714594 28.722168300000011
9203.0 0.197595637317326 0.118041075059135 147.012779552715585 0.031229233138179 28.919520650000010
9265.0 0.194914574066558 0.118291803018903 148.003194888178882 0.030898777296541 29.116202249999997
9328.0 0.195794533122095 0.118545616494168 149.009584664536732 0.031158578952109 29.314339400000001
9390.0 0.194721826251280 0.118797182958466 150.000000000000000 0.030697526869651 29.511005000000001


==> progress_1_150_Adaptive_perm_20.txt <==
iter primal dual eff_pass train_error time
626.0 0.695726664502664 0.004840969722732 1.000000000000000 0.259596949908452 0.227675600000000
1252.0 0.579902937126012 0.008741936724482 2.000000000000000 0.197858744246524 0.460447150000000
1878.0 0.527082009682303 0.012111400900747 3.000000000000000 0.172290246583378 0.673347800000000
2504.0 0.483421034238567 0.015109474093642 4.000000000000000 0.153915120422709 0.882389250000000
3130.0 0.458381338630045 0.017888499742509 5.000000000000000 0.144565606119121 1.090554450000000
3756.0 0.431020770820226 0.020465553978502 6.000000000000000 0.131591444143361 1.299276750000000
4382.0 0.403347491692459 0.022887622839181 7.000000000000000 0.120830546804988 1.508229000000000
5008.0 0.394991763811207 0.025173164964220 8.000000000000000 0.116624671033617 1.717551500000000
5634.0 0.378424449400353 0.027348584877847 9.000000000000000 0.109294971092096 1.926590750000000
6260.0 0.367606015673246 0.029410660698978 10.000000000000000 0.105458073165741 2.135235200000000
6886.0 0.358803307185199 0.031378429336304 11.000000000000000 0.102053465703626 2.344055950000000
7512.0 0.350291561097355 0.033262036290929 12.000000000000000 0.097904091825817 2.552742400000000
8138.0 0.342152174885424 0.035087013373207 13.000000000000000 0.094241516603737 2.762073499999999
8764.0 0.331813618085197 0.036842194307776 14.000000000000000 0.090642291458985 2.973159399999999
9390.0 0.327722663689071 0.038542495923240 15.000000000000000 0.088536373991646 3.184655499999999
10016.0 0.324102530140630 0.040202024199578 16.000000000000000 0.087093016364183 3.396614850000000
10642.0 0.316917420268785 0.041805817559570 17.000000000000000 0.084075663199066 3.608103749999999
11268.0 0.312335788463206 0.043379496355209 18.000000000000000 0.082073224964599 3.819042900000000
11894.0 0.306397864142443 0.044895455634771 19.000000000000000 0.080641189215471 4.029818000000001
12520.0 0.303545603760377 0.046376282107400 20.000000000000000 0.079157211265838 4.240100450000000
13146.0 0.297102041769571 0.047803273177369 21.000000000000000 0.076215220704039 4.451329900000000
13772.0 0.295127013019804 0.049206594716459 22.000000000000000 0.075493588325058 4.662177049999999
14398.0 0.288746971632119 0.050573977899315 23.000000000000000 0.072916644280462 4.873204950000000
15024.0 0.288108253241875 0.051899300133744 24.000000000000000 0.072311113185714 5.084684450000001
15650.0 0.283491537636232 0.053206676622533 25.000000000000000 0.069815692383584 5.296171749999999
16276.0 0.282369556789633 0.054475584417684 26.000000000000000 0.070614843534173 5.507459800000001
16902.0 0.278752294786743 0.055717083956485 27.000000000000000 0.067629783909736 5.718368699999999
17528.0 0.277853051595543 0.056933844589509 28.000000000000000 0.067257678645458 5.929336450000000
18154.0 0.274009903471525 0.058120512051399 29.000000000000000 0.065791623401448 6.140689549999999
18780.0 0.271095098220620 0.059276874688241 30.000000000000000 0.065268757467240 6.352086799999999
19406.0 0.267256086095689 0.060400609580194 31.000000000000000 0.063440129492446 6.562407500000001
20032.0 0.265477974894153 0.061526201162903 32.000000000000000 0.062404639201764 6.773417749999998
20658.0 0.263898802670020 0.062628053918883 33.000000000000000 0.062772919306466 6.984719500000000
21284.0 0.258728789690399 0.063706306799636 34.000000000000000 0.060252934410283 7.195765750000000
21910.0 0.258643561519690 0.064760781692738 35.000000000000000 0.060191091966252 7.406126749999999
22536.0 0.256941483873791 0.065786073696221 36.000000000000000 0.059562362557570 7.616575699999999
23162.0 0.257251455768697 0.066808814014696 37.000000000000000 0.058740863103882 7.827606799999998
23788.0 0.255053114097253 0.067815989789187 38.000000000000000 0.058340252222041 8.038709749999999
24414.0 0.251491792602775 0.068804599969217 39.000000000000000 0.056994984736598 8.249531300000001
25040.0 0.249899105563262 0.069759687957131 40.000000000000000 0.055870563807864 8.460352550000000
25666.0 0.252874639786805 0.070694317140500 41.000000000000000 0.056439430954207 8.671555050000000
26292.0 0.249492255435159 0.071613378452071 42.000000000000000 0.054864756072823 8.883087399999999
26918.0 0.246186147499344 0.072528001989033 43.000000000000000 0.054397569062106 9.093698450000002
27544.0 0.243795055267506 0.073419811360678 44.000000000000000 0.053042235985527 9.304386750000001
28170.0 0.247654740786935 0.074314574555224 45.000000000000000 0.054549960821926 9.515547000000000
28796.0 0.245306381989517 0.075170482474669 46.000000000000000 0.053517972088260 9.726804899999999
29422.0 0.240385814363869 0.076017487278159 47.000000000000000 0.051564494477833 9.937663650000001
30048.0 0.239660969244771 0.076852085064430 48.000000000000000 0.050683519976651 10.148298250000000
30674.0 0.239154657911720 0.077676601526674 49.000000000000000 0.049933391954159 10.359508300000000
31300.0 0.240312456335181 0.078480910020685 50.000000000000000 0.050980107928990 10.570338399999999
31926.0 0.236226020973982 0.079277997964549 51.000000000000000 0.049044256905679 10.781286949999998
32552.0 0.234367353309733 0.080057194152125 52.000000000000000 0.048559103525158 10.992687400000001
33178.0 0.232343172947518 0.080829956990591 53.000000000000000 0.048288588186751 11.203948550000002
33804.0 0.233266272949140 0.081587233392101 54.000000000000000 0.047972361548639 11.416355200000000
34430.0 0.231772501106733 0.082328781232391 55.000000000000000 0.047169705294705 11.628290599999998
35056.0 0.230731068964496 0.083064669360296 56.000000000000000 0.047221083407186 11.839803300000002
35682.0 0.232568258451342 0.083789903561424 57.000000000000000 0.047231830336862 12.051145100000001
36308.0 0.227067731894203 0.084499393086566 58.000000000000000 0.045773325228197 12.262906799999996
36934.0 0.227429340324998 0.085200226606715 59.000000000000000 0.045772404955712 12.473686300000001
37560.0 0.227280148652857 0.085883875046486 60.000000000000000 0.045475334037634 12.683796199999998
38186.0 0.226699332085990 0.086570061772709 61.000000000000000 0.045137271762671 12.894703699999999
38812.0 0.226809534006632 0.087243490546996 62.000000000000000 0.044583990955796 13.106221150000001
39438.0 0.226056380703653 0.087903820697382 63.000000000000000 0.044670279578427 13.317734550000003
40064.0 0.224676827445055 0.088552852190748 64.000000000000000 0.043108680456923 13.528962549999999
40690.0 0.224586392227163 0.089196316791992 65.000000000000000 0.043565210304428 13.740625799999998
41316.0 0.222445024276695 0.089828226604265 66.000000000000000 0.042715551443587 13.951937100000000
41942.0 0.221044761254842 0.090450591379784 67.000000000000000 0.042287321526539 14.163509850000001
42568.0 0.222257356585135 0.091063581329783 68.000000000000000 0.043288039835564 14.382624850000003
43194.0 0.219360911684225 0.091669019154888 69.000000000000000 0.041994273919194 14.593549750000003
43820.0 0.220176060450615 0.092259515678022 70.000000000000000 0.042101718834946 14.804551749999998
44446.0 0.218892185341770 0.092848506478606 71.000000000000000 0.041128576783529 15.015432249999998
45072.0 0.218136846315410 0.093433976667083 72.000000000000000 0.040835109157793 15.226705550000000
45698.0 0.216431252390538 0.094001507124868 73.000000000000000 0.040656040578165 15.437405000000004
46324.0 0.217807148015476 0.094564853747372 74.000000000000000 0.041362686612287 15.649504800000006
46950.0 0.215739475431523 0.095122124741701 75.000000000000000 0.040221429927900 15.860943150000001
47576.0 0.215257891156568 0.095671411626933 76.000000000000000 0.039838557785842 16.071980700000005
48202.0 0.216811888318705 0.096218289772726 77.000000000000000 0.040584270849846 16.282668500000000
48828.0 0.217217222807323 0.096760793992514 78.000000000000000 0.039732594792499 16.493530249999999
49454.0 0.214244122126326 0.097283810365599 79.000000000000000 0.039621456153006 16.704439250000000
50080.0 0.213343790235288 0.097800837460494 80.000000000000000 0.039296557187931 16.915146150000002
50706.0 0.213472989578317 0.098310940169219 81.000000000000000 0.039272020577931 17.125768349999998
51332.0 0.211795718580201 0.098820294651227 82.000000000000000 0.038980405909320 17.336097599999999
51958.0 0.211989951469340 0.099321857373103 83.000000000000000 0.038117519683015 17.546738300000001
52584.0 0.211292937718219 0.099804728379743 84.000000000000000 0.038502466206140 17.757668799999998
53210.0 0.210681075411208 0.100293662927695 85.000000000000000 0.037695853800087 17.968365899999998
53836.0 0.211024475435442 0.100785141824054 86.000000000000000 0.037822101354450 18.179190550000001
54462.0 0.210021965917709 0.101255777872481 87.000000000000000 0.038077650517746 18.389843849999998
55088.0 0.208224050389992 0.101720232711870 88.000000000000000 0.037037510102606 18.600005100000001
55714.0 0.208196089255559 0.102186161249393 89.000000000000000 0.037076284338665 18.810090000000002
56340.0 0.208615607043941 0.102637991478556 90.000000000000000 0.037067897712866 19.020826300000003
56966.0 0.208861808811273 0.103087043358299 91.000000000000000 0.037245233467278 19.230873249999998
57592.0 0.206502742200357 0.103526524735356 92.000000000000000 0.036114987249173 19.441633849999995
58218.0 0.207332809502113 0.103967675466704 93.000000000000000 0.036550091504165 19.652135399999995
58844.0 0.206338310108467 0.104403131378607 94.000000000000000 0.036405513859587 19.863146100000002
59470.0 0.206833408960705 0.104831804859038 95.000000000000000 0.036066898578879 20.073642400000001
60096.0 0.204384649108139 0.105256854476108 96.000000000000000 0.035864424889984 20.283847849999997
60722.0 0.206123758416983 0.105670824161139 97.000000000000000 0.035989604777544 20.494045999999997
61348.0 0.205209021433651 0.106081200067138 98.000000000000000 0.035811861416893 20.705013800000000
61974.0 0.204335249937058 0.106484391254793 99.000000000000000 0.035539375205909 20.915845649999994
62600.0 0.204111217365228 0.106886037226893 100.000000000000000 0.034797258119942 21.127803799999999
63226.0 0.204707926731431 0.107283604007742 101.000000000000000 0.035278907062054 21.340357699999998
63852.0 0.204278624753611 0.107674148076392 102.000000000000000 0.034652498282690 21.550115650000002
64478.0 0.202380615112026 0.108058220239927 103.000000000000000 0.035073635540888 21.760924199999998
65104.0 0.203695670821244 0.108434058084749 104.000000000000000 0.034845169030473 21.971635450000001
65730.0 0.201678641548303 0.108812015178022 105.000000000000000 0.034199227733573 22.182503000000001
66356.0 0.203252224003744 0.109183100503796 106.000000000000000 0.034888001153976 22.392742150000000
66982.0 0.201991101788687 0.109554485902664 107.000000000000000 0.034399886810031 22.603080900000002
67608.0 0.201068618939787 0.109919652583093 108.000000000000000 0.033646006771007 22.813948350000008
68234.0 0.201196000112086 0.110282323733051 109.000000000000000 0.034010576971839 23.024461250000002
68860.0 0.200291779076276 0.110637531331144 110.000000000000000 0.033818673782731 23.239453399999999
69486.0 0.200412899663846 0.110994165757228 111.000000000000000 0.033472296916786 23.455762950000000
70112.0 0.200335916824745 0.111341132786104 112.000000000000000 0.033435581768249 23.665807699999995
70738.0 0.199971625150373 0.111687937751066 113.000000000000000 0.033256381531142 23.875743149999998
71364.0 0.200457328911749 0.112024556075415 114.000000000000000 0.033728716703956 24.086128750000000
71990.0 0.199723768595628 0.112364432685268 115.000000000000000 0.033587568803224 24.297009050000003
72616.0 0.198721124681653 0.112696416144241 116.000000000000000 0.032807074448448 24.507502899999999
73242.0 0.199228723957958 0.113021873618094 117.000000000000000 0.033153069197398 24.717513349999997
73868.0 0.198728840927963 0.113347274404125 118.000000000000000 0.032732687307368 24.928203950000000
74494.0 0.198655043162474 0.113670621760552 119.000000000000000 0.032473181770306 25.138562199999999
75120.0 0.197813794499323 0.113989217548904 120.000000000000000 0.032730993048485 25.348880449999999
75746.0 0.198111573181653 0.114301666223051 121.000000000000000 0.032613121924224 25.559140699999997
76372.0 0.196759647736608 0.114609482725986 122.000000000000000 0.032569500520778 25.769489700000001
76998.0 0.198226486409356 0.114914320070836 123.000000000000000 0.032355596568855 25.979627749999999
77624.0 0.196029400843762 0.115216336214792 124.000000000000000 0.032317221959794 26.190334350000001
78250.0 0.195186220042581 0.115510593491064 125.000000000000000 0.032137018554750 26.401763599999999
78876.0 0.196002330006643 0.115810153590093 126.000000000000000 0.032087302562542 26.613059350000004
79502.0 0.196324258492785 0.116105759616308 127.000000000000000 0.031549292471816 26.823939050000000
80128.0 0.196337780364399 0.116398167419921 128.000000000000000 0.031739008683897 27.033927849999998
80754.0 0.196548306055372 0.116682833425111 129.000000000000000 0.031852412098019 27.244186899999995
81380.0 0.195410831526559 0.116971478052025 130.000000000000000 0.031521573031158 27.454083399999995
82006.0 0.194909078185373 0.117247074284927 131.000000000000000 0.031631476661429 27.663878550000003
82632.0 0.194220517976565 0.117526252414824 132.000000000000000 0.031135479713754 27.874631500000000
83258.0 0.194548441677721 0.117808281676803 133.000000000000000 0.031305478777523 28.085267400000010
83884.0 0.195363838599224 0.118077263217087 134.000000000000000 0.031151031254865 28.295956499999999
84510.0 0.193582543440736 0.118345360590172 135.000000000000000 0.031181921335675 28.506143550000001
85136.0 0.194270216455506 0.118609755894172 136.000000000000000 0.031150093472378 28.716614650000004
85762.0 0.193286761811957 0.118871318396270 137.000000000000000 0.030840224073052 28.927312050000001
86388.0 0.193876831336974 0.119130275357437 138.000000000000000 0.031089197676658 29.138250649999996
87014.0 0.193057264862217 0.119391465729495 139.000000000000000 0.030750528979363 29.349237300000006
87640.0 0.194185944101598 0.119647941626049 140.000000000000000 0.030884658915809 29.560455650000002
88266.0 0.193041026019607 0.119900918821354 141.000000000000000 0.030380742792883 29.770867799999998
88892.0 0.193116497120202 0.120153174346450 142.000000000000000 0.030822616990748 29.981586549999992
89518.0 0.192672513915017 0.120399387818939 143.000000000000000 0.031110936897678 30.192060249999997
90144.0 0.193247331811467 0.120647086829010 144.000000000000000 0.030766003831100 30.402317050000001
90770.0 0.192284823318627 0.120890909414072 145.000000000000000 0.030683945979473 30.612672699999997
91396.0 0.191542231940411 0.121131580403512 146.000000000000000 0.030552018091954 30.822551199999999
92022.0 0.192098095319543 0.121369004076889 147.000000000000000 0.030687135681145 31.032587000000007
92648.0 0.191498987418297 0.121603864119847 148.000000000000000 0.030569378704363 31.242491300000001
93274.0 0.191645637186489 0.121836030683671 149.000000000000000 0.030455774479337 31.452870600000001
93900.0 0.191074213052682 0.122063658167396 150.000000000000000 0.030247774057678 31.663530999999999


==> progress_1_150_Optimal_perm_20.txt <==
iter primal dual eff_pass train_error time
626.0 0.668782781020957 0.008797055946441 1.000000000000000 0.249239774469407 0.197169700000000
1252.0 0.535724287723779 0.014844666608020 2.000000000000000 0.185129263485893 0.386576000000000
1878.0 0.489579470235769 0.019931857025299 3.000000000000000 0.163858026070486 0.575929550000000
2504.0 0.448438942171550 0.024454167151143 4.000000000000000 0.145992949409483 0.765659000000000
3130.0 0.424996496365337 0.028537024414083 5.000000000000000 0.133435824470170 0.955941250000000
3756.0 0.400067770636824 0.032355813966490 6.000000000000000 0.122750183566877 1.146146550000000
4382.0 0.372742792460154 0.035915187915604 7.000000000000000 0.110116676011245 1.336771750000000
5008.0 0.373728715574586 0.039295739782391 8.000000000000000 0.109962151577567 1.528153050000000
5634.0 0.359704008503546 0.042480040729393 9.000000000000000 0.103294690754755 1.719641550000000
6260.0 0.345907167323882 0.045507953163295 10.000000000000000 0.096655836176603 1.910689950000000
6886.0 0.333575933045553 0.048401682952773 11.000000000000000 0.091930834518694 2.166512650000000
7512.0 0.333029536626894 0.051173904280667 12.000000000000000 0.090679912029752 2.358267100000000
8138.0 0.320814053291458 0.053813085730771 13.000000000000000 0.085498365452439 2.549297100000000
8764.0 0.314117918904024 0.056383235008454 14.000000000000000 0.081846537603327 2.740866050000000
9390.0 0.310759927745835 0.058856895862155 15.000000000000000 0.079828597698007 2.932774650000000
10016.0 0.306348684782260 0.061221771789886 16.000000000000000 0.077761556866988 3.124251200000000
10642.0 0.301690351897302 0.063510911778442 17.000000000000000 0.076579490353452 3.316804250000000
11268.0 0.298512429275602 0.065734977921775 18.000000000000000 0.073297259848778 3.509322200000001
11894.0 0.294970627189375 0.067865830676818 19.000000000000000 0.071365126043640 3.701513800000000
12520.0 0.293540835860896 0.069925865290910 20.000000000000000 0.070264424074328 3.893693000000000
13146.0 0.283455983928029 0.071926599659501 21.000000000000000 0.064878249412994 4.150009450000000
13772.0 0.282818398854477 0.073852075861406 22.000000000000000 0.064933201338952 4.342270849999999
14398.0 0.278468062172071 0.075723495399169 23.000000000000000 0.062787628372692 4.534620699999999
15024.0 0.277349868729649 0.077535724229412 24.000000000000000 0.062311324413960 4.726708050000001
15650.0 0.272101054182394 0.079276936620871 25.000000000000000 0.060786104647926 4.919095249999999
16276.0 0.272933291136470 0.080983362005900 26.000000000000000 0.060248970943859 5.111794850000001
16902.0 0.272332906012388 0.082655400854569 27.000000000000000 0.058338311049972 5.303933100000000
17528.0 0.265428181898961 0.084268945083107 28.000000000000000 0.056448434419680 5.497042350000000
18154.0 0.262146963375898 0.085792748737209 29.000000000000000 0.053939431175853 5.690182900000000
18780.0 0.261489650066981 0.087286274003454 30.000000000000000 0.053890450382064 5.883419400000001
19406.0 0.260282035096577 0.088747483494111 31.000000000000000 0.053305288295304 6.140211000000001
20032.0 0.260769129959484 0.090162148391928 32.000000000000000 0.054311166513643 6.332507950000000
20658.0 0.256479622759942 0.091540759130324 33.000000000000000 0.050228226246597 6.525063649999998
21284.0 0.249018887700187 0.092882743004637 34.000000000000000 0.048045333482634 6.717477650000002
21910.0 0.251142992981547 0.094169879533662 35.000000000000000 0.049220902234081 6.910021549999999
22536.0 0.249993482823993 0.095407940347835 36.000000000000000 0.049249114836176 7.102228500000001
23162.0 0.247081538020144 0.096636011932992 37.000000000000000 0.046723164127317 7.294667899999999
23788.0 0.247429688989090 0.097824389007094 38.000000000000000 0.047414470956803 7.487257700000001
24414.0 0.242403693614184 0.098975236998592 39.000000000000000 0.045342711734485 7.679482300000002
25040.0 0.241915538502719 0.100080355792797 40.000000000000000 0.044968664189910 7.872580349999997
25666.0 0.242918168306869 0.101171286808951 41.000000000000000 0.044102680466498 8.130055350000001
26292.0 0.243601986478564 0.102246667903682 42.000000000000000 0.044451479697087 8.322357550000001
26918.0 0.240467732146285 0.103268614581487 43.000000000000000 0.043706810140516 8.514751950000001
27544.0 0.239187169396731 0.104263046035248 44.000000000000000 0.042849694013831 8.707221599999999
28170.0 0.240422368000618 0.105242150203044 45.000000000000000 0.042804926259399 8.899639350000003
28796.0 0.237606594486956 0.106177696665920 46.000000000000000 0.042919165277392 9.091720800000001
29422.0 0.236138178744716 0.107106247941702 47.000000000000000 0.041277758228637 9.284805900000000
30048.0 0.232561986839853 0.107997632666513 48.000000000000000 0.040211482252217 9.477921400000000
30674.0 0.231647181887929 0.108891033286951 49.000000000000000 0.039452055310681 9.670589300000000
31300.0 0.229841095020065 0.109746906776673 50.000000000000000 0.038124571559076 9.864126899999999
31926.0 0.227592593939961 0.110584638821849 51.000000000000000 0.037902696345188 10.121404949999999
32552.0 0.228772011933015 0.111398790797556 52.000000000000000 0.038042332401358 10.314176800000002
33178.0 0.228086533056193 0.112189371354798 53.000000000000000 0.038648870875309 10.507107999999999
33804.0 0.228341776928973 0.112966661624054 54.000000000000000 0.037734886696548 10.699868699999998
34430.0 0.225992217975196 0.113728984493466 55.000000000000000 0.037260256826950 10.893028550000000
35056.0 0.223927228850199 0.114461689906965 56.000000000000000 0.035986010351026 11.087024700000001
35682.0 0.224951529334377 0.115184427588922 57.000000000000000 0.036202647636354 11.279707800000001
36308.0 0.221832173408617 0.115884286243214 58.000000000000000 0.035908651385888 11.472820850000000
36934.0 0.221798409446406 0.116577191482776 59.000000000000000 0.035791593257648 11.666191250000002
37560.0 0.222204045480264 0.117252509247770 60.000000000000000 0.035414078067832 11.859196099999998
38186.0 0.224030451377367 0.117900760487683 61.000000000000000 0.036190628904287 12.116412700000001
38812.0 0.220016645152765 0.118539489194156 62.000000000000000 0.034604078252241 12.309944700000003
39438.0 0.219380351358180 0.119165451237213 63.000000000000000 0.034881576534931 12.502836499999999
40064.0 0.217482588235790 0.119779998385148 64.000000000000000 0.033745040015008 12.695840850000002
40690.0 0.218026811006727 0.120375604866861 65.000000000000000 0.033979793280911 12.889425199999996
41316.0 0.217990538467614 0.120959195926194 66.000000000000000 0.034190983404242 13.082464900000000
41942.0 0.216600599285236 0.121529057638261 67.000000000000000 0.033359302882066 13.275214800000001
42568.0 0.216413181031400 0.122086321913498 68.000000000000000 0.033564828187432 13.468120450000004
43194.0 0.214936531880699 0.122625793134000 69.000000000000000 0.032497041253032 13.660989850000002
43820.0 0.214897317164292 0.123163393506874 70.000000000000000 0.032975830080463 13.853388849999998
44446.0 0.215218544943797 0.123686074014840 71.000000000000000 0.032715243799509 14.111091699999998
45072.0 0.215913854645412 0.124205122621980 72.000000000000000 0.033067161140244 14.303958499999998
45698.0 0.213146389102938 0.124707789960369 73.000000000000000 0.032387164663522 14.496691600000000
46324.0 0.212648272963161 0.125194978866313 74.000000000000000 0.032793883211215 14.689772550000001
46950.0 0.213101861797279 0.125673475064175 75.000000000000000 0.032157434108313 14.882354500000005
47576.0 0.210779972927320 0.126139784758874 76.000000000000000 0.031901286501925 15.075135400000002
48202.0 0.211935498012845 0.126590880927660 77.000000000000000 0.031926364148808 15.268296650000002
48828.0 0.209869824921628 0.127045265226653 78.000000000000000 0.031506902087972 15.461218199999999
49454.0 0.208516580363077 0.127482371275167 79.000000000000000 0.031418313005773 15.653410200000000
50080.0 0.211247293106793 0.127920369134206 80.000000000000000 0.031449812168662 15.846553599999998
50706.0 0.207343478850691 0.128343951872302 81.000000000000000 0.030985297317166 16.103028599999998
51332.0 0.207390611061777 0.128755827971697 82.000000000000000 0.030984575639128 16.295344800000002
51958.0 0.209341108890595 0.129158708418802 83.000000000000000 0.030876232172159 16.488343350000001
52584.0 0.206775217659555 0.129555545926839 84.000000000000000 0.031096315381459 16.680875149999999
53210.0 0.206617402201281 0.129946231697920 85.000000000000000 0.030627948551271 16.873228749999999
53836.0 0.206228964838203 0.130324284928488 86.000000000000000 0.030502586692683 17.066131050000003
54462.0 0.205417198332168 0.130701271227070 87.000000000000000 0.030446490853839 17.258849750000000
55088.0 0.204293523883645 0.131066343696727 88.000000000000000 0.030388337700638 17.451622650000001
55714.0 0.204928084330225 0.131427653364958 89.000000000000000 0.029976295669187 17.644434850000000
56340.0 0.205975380350358 0.131780774753327 90.000000000000000 0.029952184397073 17.837009900000005
56966.0 0.205216141316011 0.132127840303856 91.000000000000000 0.030112802754576 18.094011900000002
57592.0 0.203686534567128 0.132471118986369 92.000000000000000 0.030095364566211 18.287077199999995
58218.0 0.202643348507883 0.132804908230039 93.000000000000000 0.029876325529281 18.479678649999997
58844.0 0.201770437769412 0.133133347640994 94.000000000000000 0.029930240375528 18.671954050000004
59470.0 0.203168292390064 0.133456756554717 95.000000000000000 0.029724005360986 18.865199050000005
60096.0 0.202715068813873 0.133772610533959 96.000000000000000 0.029598990156099 19.058525899999999
60722.0 0.201955489913109 0.134081299598359 97.000000000000000 0.029554178959131 19.251832900000000
61348.0 0.201673748631905 0.134387178432740 98.000000000000000 0.028978758417656 19.445663700000004
61974.0 0.202190373724084 0.134691246168830 99.000000000000000 0.029908813009851 19.638859549999999
62600.0 0.199059974444983 0.134982463198155 100.000000000000000 0.029278810912197 19.831832250000001
63226.0 0.201034404216720 0.135272408444956 101.000000000000000 0.029363233500614 20.092172700000003
63852.0 0.199808396666524 0.135557567898556 102.000000000000000 0.029602317278036 20.284761050000004
64478.0 0.199087747725035 0.135835027467992 103.000000000000000 0.029284350057114 20.477263950000001
65104.0 0.199693895485292 0.136109595955266 104.000000000000000 0.029073671491802 20.670487949999998
65730.0 0.199847952898465 0.136380560587162 105.000000000000000 0.029365420699287 20.863826600000003
66356.0 0.198463065277823 0.136646185586405 106.000000000000000 0.029077424394916 21.056823450000000
66982.0 0.198273407157999 0.136907021229496 107.000000000000000 0.028765212645005 21.251135199999997
67608.0 0.197561563921156 0.137162377995066 108.000000000000000 0.028854698061966 21.444399550000000
68234.0 0.199086971936354 0.137416421376891 109.000000000000000 0.028852511749876 21.637315500000000
68860.0 0.197278068301815 0.137659631314517 110.000000000000000 0.028574009855959 21.831573100000007
69486.0 0.198411179171873 0.137902443677118 111.000000000000000 0.028632452035008 22.088635800000002
70112.0 0.197498638702235 0.138140523219624 112.000000000000000 0.028827299120829 22.281441000000001
70738.0 0.196194401388961 0.138374231380821 113.000000000000000 0.028539846513089 22.474515200000003
71364.0 0.196833829288630 0.138606257858064 114.000000000000000 0.028969862007003 22.667360799999997
71990.0 0.198216162974069 0.138834703569243 115.000000000000000 0.028943755038004 22.860267600000004
72616.0 0.196452385271479 0.139059836712490 116.000000000000000 0.028540664163667 23.053600450000001
73242.0 0.195848947388552 0.139278167058495 117.000000000000000 0.028569603984939 23.246456999999999
73868.0 0.195527441746074 0.139494885597116 118.000000000000000 0.028355794897328 23.439309800000004
74494.0 0.194708277822030 0.139706819206927 119.000000000000000 0.028377938178258 23.632752450000002
75120.0 0.196231656030700 0.139912614167933 120.000000000000000 0.028261621232867 23.825225100000001
75746.0 0.194015774477524 0.140116628883304 121.000000000000000 0.028052963188746 24.082344700000000
76372.0 0.194897106256181 0.140319339338783 122.000000000000000 0.027873364211224 24.275917650000004
76998.0 0.193558882978851 0.140519234816097 123.000000000000000 0.028268424422578 24.468250300000001
77624.0 0.194240260585031 0.140715827817023 124.000000000000000 0.028041535807111 24.660519250000000
78250.0 0.193274427841313 0.140910067193268 125.000000000000000 0.028123000756787 24.853539300000001
78876.0 0.192735367161681 0.141100901154246 126.000000000000000 0.027890180462065 25.046393199999994
79502.0 0.192950296309734 0.141289967440754 127.000000000000000 0.028383626047364 25.238945900000001
80128.0 0.192865541732730 0.141475741802116 128.000000000000000 0.027757442903210 25.432718649999998
80754.0 0.193395958199682 0.141659600847855 129.000000000000000 0.028026534833643 25.626221450000003
81380.0 0.192573007834468 0.141840745722467 130.000000000000000 0.028229130205967 25.818904400000001
82006.0 0.191858692877339 0.142016735967312 131.000000000000000 0.027819427865354 26.075714950000002
82632.0 0.192147077604656 0.142189963180214 132.000000000000000 0.027912646902264 26.268455000000007
83258.0 0.192603072241576 0.142362237295928 133.000000000000000 0.027562609337769 26.461116500000003
83884.0 0.192411012106520 0.142530961766563 134.000000000000000 0.027953828431065 26.654073699999991
84510.0 0.191915184048014 0.142702207858512 135.000000000000000 0.028118765996162 26.846444500000000
85136.0 0.192115352791496 0.142865204282605 136.000000000000000 0.027633935109973 27.039019900000000
85762.0 0.191505651840554 0.143028193378627 137.000000000000000 0.027743174690060 27.231712799999997
86388.0 0.191354437566810 0.143189274435082 138.000000000000000 0.027819950284008 27.423811699999998
87014.0 0.190357620477178 0.143348272096537 139.000000000000000 0.027731303352310 27.616542149999997
87640.0 0.190077451528923 0.143504029753990 140.000000000000000 0.027630638575127 27.810014349999999
88266.0 0.190174416966083 0.143656657733307 141.000000000000000 0.027388555489594 28.067312850000000
88892.0 0.189965881017463 0.143808811989966 142.000000000000000 0.027458196312030 28.260196900000004
89518.0 0.189879639950083 0.143957922287240 143.000000000000000 0.027451983807814 28.452991400000002
90144.0 0.190510700994862 0.144104945744176 144.000000000000000 0.027656462946000 28.645260350000001
90770.0 0.189193222358354 0.144250250349075 145.000000000000000 0.027543485091408 28.837634650000005
91396.0 0.189657612941845 0.144392702894185 146.000000000000000 0.027335740448760 29.030359250000004
92022.0 0.190557826431895 0.144535002086158 147.000000000000000 0.027538488091603 29.222733399999999
92648.0 0.189127708576848 0.144676054804124 148.000000000000000 0.027595888314738 29.415492200000006
93274.0 0.189434572569045 0.144814060171111 149.000000000000000 0.027718033209247 29.608101700000002
93900.0 0.189182914448041 0.144951838744051 150.000000000000000 0.027160286687044 29.800611500000002


==> progress_1_150_Optimal_uniform_20.txt <==
iter primal dual eff_pass train_error time
626.0 0.686426547765587 0.007935247716840 1.000000000000000 0.258090956789040 0.199979500000000
1252.0 0.574862351200099 0.013405579978618 2.000000000000000 0.203265218762423 0.389839850000000
1878.0 0.500934401545961 0.017867259957115 3.000000000000000 0.168669212399245 0.580063300000000
2504.0 0.467523316491786 0.022002835493699 4.000000000000000 0.153751810622817 0.770556900000000
3130.0 0.442516487566581 0.025788486602028 5.000000000000000 0.140893995071312 0.961676150000000
3756.0 0.411158453455903 0.029251156917669 6.000000000000000 0.126516998266200 1.153501650000000
4382.0 0.411502909644159 0.032616475749335 7.000000000000000 0.126879777570672 1.345679450000000
5008.0 0.383516395300521 0.035816552425795 8.000000000000000 0.113313246701825 1.537355500000000
5634.0 0.372187535885395 0.038745669647271 9.000000000000000 0.108775811958720 1.729250500000000
6260.0 0.360312583785539 0.041616468316126 10.000000000000000 0.102520131182272 1.921323850000000
6886.0 0.354445480672407 0.044393701882240 11.000000000000000 0.101105766127731 2.179131150000000
7512.0 0.345747115377052 0.047069973012828 12.000000000000000 0.094521887856553 2.371738399999999
8138.0 0.339778955938622 0.049610101337465 13.000000000000000 0.091621383807886 2.570457300000000
8764.0 0.330783862248138 0.052053748339166 14.000000000000000 0.088364805455461 2.764598500000000
9390.0 0.326781974613537 0.054389377471304 15.000000000000000 0.084934077503966 2.957062800000000
10016.0 0.321067536745333 0.056668794844534 16.000000000000000 0.084214574252514 3.149219600000000
10642.0 0.317393898679638 0.058894914774166 17.000000000000000 0.082345436999990 3.341547250000000
11268.0 0.315567734507970 0.061033568623204 18.000000000000000 0.080722319923598 3.534114850000000
11894.0 0.310877624116693 0.063117243774306 19.000000000000000 0.078954210947023 3.726938750000000
12520.0 0.304459819442753 0.065160804847588 20.000000000000000 0.074623008337066 3.919452700000000
13146.0 0.294635312819551 0.067106980751342 21.000000000000000 0.071241031776176 4.176513000000001
13772.0 0.294437952100762 0.069024658510833 22.000000000000000 0.069615715088958 4.369440350000000
14398.0 0.291655654674369 0.070873692980194 23.000000000000000 0.068331265379987 4.562402100000001
15024.0 0.289852696609642 0.072686427187690 24.000000000000000 0.067651374628212 4.754582850000000
15650.0 0.283985984249786 0.074410947996695 25.000000000000000 0.064880184822278 4.947874799999999
16276.0 0.280807526258172 0.076081946622180 26.000000000000000 0.063845732719535 5.140750349999999
16902.0 0.281025110645490 0.077764765664922 27.000000000000000 0.063595201390729 5.333398699999998
17528.0 0.274787039146957 0.079359620355038 28.000000000000000 0.060511069291021 5.526503150000001
18154.0 0.272625326349883 0.080894937636348 29.000000000000000 0.058769782312115 5.719471700000000
18780.0 0.269520148048787 0.082407083409580 30.000000000000000 0.058750571623974 5.912424800000000
19406.0 0.271435185147214 0.083883460918601 31.000000000000000 0.059337373444802 6.170351550000000
20032.0 0.268374330398625 0.085333354076285 32.000000000000000 0.057068442074432 6.364182749999999
20658.0 0.266173977368206 0.086718825885251 33.000000000000000 0.055841967758901 6.558126150000000
21284.0 0.261635205048926 0.088095317573887 34.000000000000000 0.053852997818653 6.752096350000000
21910.0 0.263618348457996 0.089440146517354 35.000000000000000 0.053284737537932 6.945865600000000
22536.0 0.259050841667716 0.090732767423033 36.000000000000000 0.052448421519907 7.139093650000001
23162.0 0.258508750823837 0.091979114443079 37.000000000000000 0.051774093185834 7.332286850000000
23788.0 0.256640274383815 0.093192817212214 38.000000000000000 0.050902844493100 7.525985000000000
24414.0 0.256214710081439 0.094408531123712 39.000000000000000 0.050343053290338 7.719581700000002
25040.0 0.252670177501554 0.095558488651270 40.000000000000000 0.049319052885347 7.912612699999999
25666.0 0.247923065184710 0.096679823236496 41.000000000000000 0.047708483387397 8.170528100000000
26292.0 0.251292116428621 0.097780297751620 42.000000000000000 0.047786608802983 8.363661949999999
26918.0 0.243952991456355 0.098849250079851 43.000000000000000 0.045242253752637 8.557098300000002
27544.0 0.246019817379111 0.099914981354798 44.000000000000000 0.045240946265307 8.750129150000001
28170.0 0.246929391837589 0.100941820726635 45.000000000000000 0.045582842565670 8.943179400000000
28796.0 0.242449253148402 0.101936708898716 46.000000000000000 0.044049966274407 9.135854299999997
29422.0 0.241482331990211 0.102902487010039 47.000000000000000 0.043567141280799 9.328881899999999
30048.0 0.241397729112126 0.103846662087694 48.000000000000000 0.043635936082022 9.521665299999999
30674.0 0.236172538634634 0.104777232939868 49.000000000000000 0.041919715889364 9.725847699999999
31300.0 0.237589150167362 0.105677077081632 50.000000000000000 0.041256775040721 9.919284800000002
31926.0 0.238293180503250 0.106545325896396 51.000000000000000 0.042202713642410 10.177552049999999
32552.0 0.236283725948678 0.107405597816868 52.000000000000000 0.041497042627234 10.370412150000002
33178.0 0.235485080991388 0.108264886085068 53.000000000000000 0.040331891440118 10.564022799999998
33804.0 0.234743119974088 0.109091054026440 54.000000000000000 0.040194824034680 10.757669199999999
34430.0 0.233674276479543 0.109875583023541 55.000000000000000 0.039997670948150 10.950784899999999
35056.0 0.231977293568705 0.110669068419052 56.000000000000000 0.038709737192165 11.143818000000000
35682.0 0.230041395163231 0.111437590823389 57.000000000000000 0.038416400558972 11.336881800000004
36308.0 0.231355553040471 0.112192874079471 58.000000000000000 0.038099576142707 11.530195450000001
36934.0 0.226637811350333 0.112934381861600 59.000000000000000 0.037496505757288 11.724074550000001
37560.0 0.227509227082368 0.113645578436251 60.000000000000000 0.036911797600695 11.917688249999999
38186.0 0.225950765264015 0.114349291433135 61.000000000000000 0.037018253312183 12.176448850000000
38812.0 0.227443337586201 0.115051027860439 62.000000000000000 0.037412806398429 12.370362200000001
39438.0 0.223518337128659 0.115725254715611 63.000000000000000 0.035061140270805 12.564306250000003
40064.0 0.224916441083954 0.116397022481915 64.000000000000000 0.035426310909538 12.758017249999998
40690.0 0.223728439559789 0.117040139495905 65.000000000000000 0.035026083252920 12.951254500000001
41316.0 0.221942661110759 0.117667746465293 66.000000000000000 0.035203125326927 13.144319450000001
41942.0 0.220137150988756 0.118285765697329 67.000000000000000 0.034458995034075 13.337467150000000
42568.0 0.218014443509704 0.118878604507687 68.000000000000000 0.033604143682019 13.530946550000001
43194.0 0.218445498907426 0.119454872714976 69.000000000000000 0.033692307204687 13.724669250000000
43820.0 0.217794446556795 0.120032149536912 70.000000000000000 0.034323783245508 13.917458199999999
44446.0 0.218503614303521 0.120582540678278 71.000000000000000 0.033440193326375 14.174875700000001
45072.0 0.217629512424556 0.121123506087061 72.000000000000000 0.033848753748913 14.367916700000000
45698.0 0.217435626061567 0.121667820592708 73.000000000000000 0.033955638566262 14.561871050000002
46324.0 0.214569486391135 0.122204401898793 74.000000000000000 0.032607200219021 14.756150899999998
46950.0 0.215006055957574 0.122709914377412 75.000000000000000 0.032868640500430 14.950944450000000
47576.0 0.214220848736807 0.123219300894799 76.000000000000000 0.032568444379547 15.144883500000001
48202.0 0.216409686999206 0.123716486546801 77.000000000000000 0.033960839258363 15.338593300000003
48828.0 0.214649575526945 0.124205566556784 78.000000000000000 0.032631224162774 15.531631250000004
49454.0 0.213296426951948 0.124687632665288 79.000000000000000 0.032104327825174 15.725167899999997
50080.0 0.213540528156643 0.125152006951310 80.000000000000000 0.032462550096336 15.918696900000000
50706.0 0.212472626657620 0.125622856485090 81.000000000000000 0.031243980327447 16.177071399999999
51332.0 0.213495431341367 0.126076381192809 82.000000000000000 0.032379966944663 16.370624050000004
51958.0 0.211638082028817 0.126521332254502 83.000000000000000 0.031770692699207 16.564202200000000
52584.0 0.209537166864431 0.126964152621939 84.000000000000000 0.031367455982073 16.757824399999997
53210.0 0.210469191971081 0.127392547002176 85.000000000000000 0.031206420265925 16.951393349999996
53836.0 0.210333294832295 0.127808109919181 86.000000000000000 0.031008290165638 17.144718500000000
54462.0 0.209212293010675 0.128212102776475 87.000000000000000 0.030884711889105 17.337916900000000
55088.0 0.209769491958386 0.128606714277277 88.000000000000000 0.030845843453671 17.531154399999998
55714.0 0.210356639392267 0.129000461275247 89.000000000000000 0.030106358852365 17.724489950000002
56340.0 0.207869501971548 0.129389380103496 90.000000000000000 0.029957193587385 17.918095999999998
56966.0 0.207750674329232 0.129769453289461 91.000000000000000 0.030721068955893 18.176825850000000
57592.0 0.207220391875368 0.130148464036976 92.000000000000000 0.030015496794650 18.370752400000001
58218.0 0.207153330616674 0.130517489191996 93.000000000000000 0.030183513016979 18.564397050000000
58844.0 0.206720917484235 0.130875141181400 94.000000000000000 0.030372142722382 18.757627599999999
59470.0 0.205721605240200 0.131222793463712 95.000000000000000 0.030424295707842 18.951148949999997
60096.0 0.207688193244532 0.131571099037826 96.000000000000000 0.030404111773920 19.145790800000004
60722.0 0.204598557690503 0.131910403482664 97.000000000000000 0.030004545507740 19.340440699999998
61348.0 0.204778484516172 0.132242064142246 98.000000000000000 0.030123025714080 19.534490399999996
61974.0 0.204689659688263 0.132573332861777 99.000000000000000 0.030238200298104 19.728251050000001
62600.0 0.202914566036145 0.132892083478412 100.000000000000000 0.029645015749249 19.921932000000002
63226.0 0.203747025190576 0.133211382230460 101.000000000000000 0.029160290809652 20.181354500000001
63852.0 0.203063357757773 0.133525824620574 102.000000000000000 0.029351055183723 20.375693950000002
64478.0 0.202388473166037 0.133832886095931 103.000000000000000 0.028930783894841 20.572079250000002
65104.0 0.202109459004579 0.134139667090531 104.000000000000000 0.029282384282384 20.767557750000002
65730.0 0.201149093817457 0.134435198455942 105.000000000000000 0.029168626678611 20.968575600000001
66356.0 0.200864898787191 0.134726622760090 106.000000000000000 0.029566216087782 21.161912300000001
66982.0 0.201920095596430 0.135006342581088 107.000000000000000 0.029263074961957 21.355408499999999
67608.0 0.200607167448340 0.135287488314245 108.000000000000000 0.029407544886778 21.548812550000001
68234.0 0.201324168131898 0.135568294250641 109.000000000000000 0.029801268575230 21.742851549999997
68860.0 0.200075944246807 0.135841300121529 110.000000000000000 0.029232645239035 21.937627050000003
69486.0 0.199133344994163 0.136104576312686 111.000000000000000 0.028782763429329 22.195531350000003
70112.0 0.198898671708699 0.136367607750914 112.000000000000000 0.028617809462458 22.389103650000003
70738.0 0.199114253459219 0.136630207124228 113.000000000000000 0.029169320207659 22.582670950000001
71364.0 0.198544519644116 0.136881533067420 114.000000000000000 0.028924735186716 22.776624649999999
71990.0 0.198988125865017 0.137129085192902 115.000000000000000 0.028461811085613 22.970116350000001
72616.0 0.200133469274741 0.137377808593490 116.000000000000000 0.028575411099373 23.164116349999997
73242.0 0.198716261330036 0.137621104487232 117.000000000000000 0.028196646271726 23.359163600000002
73868.0 0.197826818139284 0.137857890836377 118.000000000000000 0.028232476167780 23.553460449999999
74494.0 0.197004040861266 0.138088497981857 119.000000000000000 0.028502934764916 23.747170499999999
75120.0 0.196832013888740 0.138320822326097 120.000000000000000 0.028372590978422 23.940687799999999
75746.0 0.196350820861080 0.138542142977208 121.000000000000000 0.028447117091286 24.199012400000001
76372.0 0.196388411155911 0.138771213848785 122.000000000000000 0.028361350000727 24.392136050000005
76998.0 0.196266148557886 0.138991148506192 123.000000000000000 0.028565871029929 24.656359449999993
77624.0 0.196375643062153 0.139208108637231 124.000000000000000 0.028381184177909 24.849723200000000
78250.0 0.196055387796469 0.139421885247698 125.000000000000000 0.028152097281490 25.042940949999995
78876.0 0.196683675123856 0.139638517305691 126.000000000000000 0.027977946130901 25.236876049999999
79502.0 0.195339055283615 0.139848608305340 127.000000000000000 0.028578297811525 25.430438200000005
80128.0 0.195198555393353 0.140053710170678 128.000000000000000 0.028116529370523 25.623678650000006
80754.0 0.193639957147441 0.140254083325060 129.000000000000000 0.027927221429618 25.817431600000003
81380.0 0.194230987664328 0.140450383540168 130.000000000000000 0.028152107033896 26.010640799999997
82006.0 0.194759851078407 0.140644492150365 131.000000000000000 0.028007780735417 26.269009800000003
82632.0 0.193955299767892 0.140835586149397 132.000000000000000 0.027933166407607 26.462436149999995
83258.0 0.194945487562612 0.141022313060593 133.000000000000000 0.028154187621041 26.655682999999993
83884.0 0.193253930052099 0.141210084959842 134.000000000000000 0.027921816380283 26.849494600000003
84510.0 0.193976378987957 0.141395392218755 135.000000000000000 0.027901319704435 27.042950300000001
85136.0 0.194643130285519 0.141579614728892 136.000000000000000 0.027973813770539 27.236325949999998
85762.0 0.193373791688665 0.141759317607205 137.000000000000000 0.027933659569043 27.430058550000002
86388.0 0.193318854620897 0.141936010213824 138.000000000000000 0.027777927831842 27.623932150000002
87014.0 0.192711097470941 0.142110736434932 139.000000000000000 0.027555992108708 27.818005949999996
87640.0 0.191537411015519 0.142281386214085 140.000000000000000 0.027754906612734 28.011925200000000
88266.0 0.191867221081744 0.142448260305797 141.000000000000000 0.027420231747308 28.270112250000000
88892.0 0.192183448558752 0.142616355849553 142.000000000000000 0.027577340568555 28.463799399999992
89518.0 0.191849387805878 0.142778612261752 143.000000000000000 0.027620301468145 28.657280900000000
90144.0 0.191101008854690 0.142939193440913 144.000000000000000 0.027326717478475 28.850802200000011
90770.0 0.192215236779951 0.143100838975245 145.000000000000000 0.027552669641328 29.045112150000001
91396.0 0.191779443984560 0.143261855571238 146.000000000000000 0.027382920593783 29.239218599999997
92022.0 0.191467978551004 0.143417208371997 147.000000000000000 0.027696757449154 29.433588750000002
92648.0 0.191692846586479 0.143570618436906 148.000000000000000 0.027332202763513 29.627765300000000
93274.0 0.190060660398899 0.143719393228718 149.000000000000000 0.027695796172234 29.821797950000001
93900.0 0.190169469492156 0.143869701134069 150.000000000000000 0.027524271078584 30.015742300000007


==> progress_5_150_Adaptive_perm_20.txt <==
iter primal dual eff_pass train_error time
126.0 0.737176549039592 0.003756568364718 1.006389776357828 0.288314711335878 0.232241000000000
251.0 0.609681604913453 0.007388464718871 2.004792332268371 0.215624304032851 0.445023550000000
376.0 0.569924678175641 0.010542063163190 3.003194888178912 0.197166260035669 0.638565250000000
501.0 0.510195542727809 0.013442166575535 4.001597444089456 0.168763929760336 0.833294400000000
626.0 0.474842989531149 0.016101158052316 5.000000000000000 0.151790790191350 1.028323150000000
752.0 0.443475081396544 0.018593186224827 6.006389776357825 0.139308313491620 1.224765050000000
877.0 0.420837646391584 0.020923147620139 7.004792332268370 0.128523173888589 1.420353350000000
1002.0 0.409156368832303 0.023134371895536 8.003194888178912 0.123431636698410 1.616619300000000
1127.0 0.391314050276549 0.025225331652311 9.001597444089459 0.115341189029288 1.812582250000000
1252.0 0.383777243364692 0.027193125524006 10.000000000000000 0.112208665713059 2.008731700000000
1378.0 0.366896525865723 0.029088789527395 11.006389776357825 0.104788478073223 2.205488100000000
1503.0 0.357981781153341 0.030900825982008 12.004792332268375 0.101503263332337 2.401418100000000
1628.0 0.351369549621610 0.032686291440454 13.003194888178914 0.097697405319211 2.597558200000000
1753.0 0.343117439155416 0.034405751111857 14.001597444089461 0.095407585625238 2.794050399999999
1878.0 0.337044107676390 0.036043700841973 15.000000000000000 0.092056364384639 2.990931050000001
2004.0 0.329361990043697 0.037685724795788 16.006389776357825 0.089712364756295 3.188671300000000
2129.0 0.323359498004720 0.039253568368678 17.004792332268373 0.087169291482391 3.385249200000000
2254.0 0.317478487973713 0.040791922882974 18.003194888178918 0.084192394843354 3.581721300000001
2379.0 0.315637733203201 0.042276802210910 19.001597444089448 0.083819798190805 3.778100300000000
2504.0 0.310409193413589 0.043698644790989 20.000000000000000 0.080217155714360 3.974656450000000
2630.0 0.305412894632427 0.045103683900995 21.006389776357825 0.078627947310056 4.171696849999999
2755.0 0.300134376101654 0.046472401439539 22.004792332268376 0.077159095563648 4.368565899999998
2880.0 0.295778563332548 0.047827600793844 23.003194888178925 0.075674412559397 4.565556799999999
3005.0 0.292649329366375 0.049122409003099 24.001597444089448 0.074124127336987 4.762997499999999
3130.0 0.289866645159720 0.050405234350329 25.000000000000000 0.072113739561823 4.960830550000001
3256.0 0.288517274058069 0.051676326210617 26.006389776357828 0.071886990361431 5.159001899999999
3381.0 0.282453795290302 0.052898328939119 27.004792332268373 0.068928025515486 5.355909200000000
3506.0 0.288071710366159 0.054102557970138 28.003194888178921 0.072253687694982 5.552882949999999
3631.0 0.276243389216402 0.055271421317274 29.001597444089452 0.067033488565038 5.749955500000001
3756.0 0.276620830374373 0.056445522399952 30.000000000000000 0.066724579112758 5.946661550000000
3882.0 0.275012941055012 0.057589711460247 31.006389776357832 0.066062478079251 6.144483900000000
4007.0 0.272891882370725 0.058693064178020 32.004792332268373 0.065582502339691 6.341840400000000
4132.0 0.267521226185518 0.059784948307669 33.003194888178896 0.063480678666382 6.539466700000001
4257.0 0.264416762579062 0.060828438982500 34.001597444089455 0.061541943147375 6.736427500000000
4382.0 0.261721043423013 0.061874919663171 35.000000000000000 0.060567998960571 6.932658750000002
4508.0 0.263053152006533 0.062894302355395 36.006389776357835 0.061260511542061 7.130205699999998
4633.0 0.260323611929034 0.063914473082799 37.004792332268373 0.059818654676882 7.327295650000001
4758.0 0.259435011653149 0.064907054397119 38.003194888178896 0.059703922275807 7.523982999999999
4883.0 0.256572882273357 0.065881357051608 39.001597444089462 0.059009080864113 7.720804550000000
5008.0 0.254979993765758 0.066830712581915 40.000000000000000 0.057930050735562 7.917826149999999
5134.0 0.252723126899219 0.067783530462616 41.006389776357842 0.057075956524838 8.115964500000000
5259.0 0.250492739683892 0.068715311868799 42.004792332268373 0.056262184744613 8.313416900000002
5384.0 0.252972658038196 0.069635783815246 43.003194888178896 0.055758134526106 8.510668300000001
5509.0 0.246355829694871 0.070527804161883 44.001597444089469 0.054357720731523 8.707808900000000
5634.0 0.250091017957940 0.071408212256294 45.000000000000000 0.054586775046040 8.905414949999999
5760.0 0.246901901270801 0.072282339471779 46.006389776357850 0.053561913104645 9.104027499999999
5885.0 0.245635170439352 0.073145523474726 47.004792332268373 0.052981468965894 9.301274050000000
6010.0 0.244188819590284 0.073982890534951 48.003194888178896 0.052516790983245 9.498676200000002
6135.0 0.242731928836892 0.074803055604582 49.001597444089469 0.051666788350095 9.696044100000002
6260.0 0.242049633421953 0.075605812592111 50.000000000000000 0.052503631662977 9.893714100000000
6386.0 0.238177032655515 0.076411916169136 51.006389776357850 0.050462336297001 10.092418600000002
6511.0 0.238176891457088 0.077212931234765 52.004792332268366 0.049715764799631 10.289993249999998
6636.0 0.235820712820991 0.077999582025447 53.003194888178896 0.049580010201017 10.487645150000001
6761.0 0.237648883761987 0.078766832365611 54.001597444089462 0.049446607483748 10.685317200000002
6886.0 0.240183767650028 0.079527096631027 55.000000000000000 0.049805325132801 10.882817299999997
7012.0 0.234385427817763 0.080285758978737 56.006389776357842 0.047843627130768 11.081511450000002
7137.0 0.235143737147863 0.081007260429303 57.004792332268366 0.048554363634236 11.279441450000002
7262.0 0.231865364385470 0.081722855108875 58.003194888178903 0.047547766619252 11.476797850000001
7387.0 0.231783916847795 0.082441752738300 59.001597444089462 0.046626962627362 11.674408000000003
7512.0 0.230464588829849 0.083149082761262 60.000000000000000 0.046469537961151 11.872087600000004
7638.0 0.231252980254204 0.083843146233610 61.006389776357835 0.045748738526294 12.070794149999999
7763.0 0.229398509332170 0.084520331684961 62.004792332268366 0.045051375009442 12.268483700000001
7888.0 0.231406297431628 0.085195461292798 63.003194888178903 0.046084681869426 12.466052199999998
8013.0 0.228365340237924 0.085869257971165 64.001597444089455 0.045062189097732 12.663679600000000
8138.0 0.228777311914015 0.086526853929307 65.000000000000000 0.044574422515716 12.860790800000000
8264.0 0.225575568057416 0.087195692064271 66.006389776357793 0.043924006637665 13.059056999999996
8389.0 0.225221002047968 0.087833894415754 67.004792332268366 0.043552007098333 13.256641500000001
8514.0 0.227829140840392 0.088457115265500 68.003194888178911 0.044178546426949 13.453922949999997
8639.0 0.224758301271860 0.089090120413293 69.001597444089455 0.042885298496321 13.651169299999998
8764.0 0.220830187477225 0.089705426670060 70.000000000000000 0.042173207073367 13.848979750000002
8890.0 0.224016556433047 0.090318548120174 71.006389776357793 0.042810351256837 14.047728749999999
9015.0 0.221356053849598 0.090928790964959 72.004792332268366 0.041736746347369 14.245554799999999
9140.0 0.220974318126484 0.091505692255536 73.003194888178911 0.041699190053823 14.443260999999998
9265.0 0.220424708171996 0.092094378065681 74.001597444089441 0.041187410388688 14.640761050000000
9390.0 0.219971083265158 0.092665536062376 75.000000000000000 0.041578555674003 14.838322800000000
9516.0 0.218830448309193 0.093245976701182 76.006389776357793 0.040871589140359 15.036976200000002
9641.0 0.217125810692140 0.093787356818462 77.004792332268366 0.040876862975505 15.234992549999996
9766.0 0.218106566597744 0.094350879358280 78.003194888178925 0.040562879169109 15.432789850000001
9891.0 0.217234006196014 0.094889940374328 79.001597444089441 0.040215696843093 15.637754049999998
10016.0 0.215741125637540 0.095427818827587 80.000000000000000 0.039662533508380 15.835046000000000
10142.0 0.216690794754077 0.095971417763952 81.006389776357793 0.040082832502960 16.033829949999994
10267.0 0.216137820045577 0.096503030412716 82.004792332268366 0.039526186894398 16.231057950000000
10392.0 0.216334999234302 0.097013505936099 83.003194888178925 0.039856998698852 16.428072950000001
10517.0 0.215167943954073 0.097529541253612 84.001597444089441 0.039253410549337 16.626012749999997
10642.0 0.213353637110930 0.098029909453653 85.000000000000000 0.038694678147554 16.824179100000002
10768.0 0.213327946281431 0.098529907068094 86.006389776357793 0.038456229606389 17.022605100000000
10893.0 0.213272957150030 0.099025184526182 87.004792332268366 0.038208740141647 17.220101450000001
11018.0 0.211594237778330 0.099507717041299 88.003194888178939 0.037779480237547 17.417806750000000
11143.0 0.212916612595336 0.099993613013109 89.001597444089441 0.037658359345660 17.615140899999993
11268.0 0.213575876325120 0.100460500681104 90.000000000000000 0.037631198451885 17.813030450000003
11394.0 0.211169962900793 0.100931681131878 91.006389776357793 0.036709735507659 18.011562700000006
11519.0 0.210980660955177 0.101387620608150 92.004792332268366 0.036823992257299 18.209362100000000
11644.0 0.209684507292683 0.101853404772730 93.003194888178939 0.036748189022550 18.407431300000006
11769.0 0.210520760298678 0.102305459804463 94.001597444089427 0.036955035557272 18.605056699999999
11894.0 0.208631701769905 0.102755747526911 95.000000000000000 0.036331788330590 18.802640650000001
12020.0 0.208649285905288 0.103205436085288 96.006389776357793 0.036361541369529 19.001607600000003
12145.0 0.208811263363724 0.103642532931090 97.004792332268366 0.036244225910759 19.199898499999996
12270.0 0.209969933837821 0.104075559216612 98.003194888178939 0.036538624226324 19.397790750000006
12395.0 0.206150885274672 0.104495876324111 99.001597444089427 0.035280801466904 19.595640650000000
12520.0 0.207308260624802 0.104901077726144 100.000000000000000 0.035295064803851 19.793428700000000
12646.0 0.205989444382771 0.105321694273377 101.006389776357793 0.034736960767312 19.991998850000002
12771.0 0.207729945194339 0.105728051970516 102.004792332268366 0.035355733856133 20.189627850000001
12896.0 0.205487163127281 0.106131370305282 103.003194888178953 0.035190520563923 20.387519000000005
13021.0 0.206177630144774 0.106526403802080 104.001597444089427 0.034870573382954 20.584772550000000
13146.0 0.205337118239267 0.106913327937427 105.000000000000000 0.034705793186224 20.781595999999997
13272.0 0.204859079013389 0.107302616582340 106.006389776357793 0.034907059128305 20.979874500000001
13397.0 0.203189043738657 0.107686742705583 107.004792332268352 0.034196757715128 21.178967849999999
13522.0 0.203024329970730 0.108066076972678 108.003194888178925 0.033856758036071 21.379965100000000
13647.0 0.205241839335886 0.108442503714906 109.001597444089427 0.034529397652401 21.577551550000003
13772.0 0.202931289055223 0.108811002595035 110.000000000000000 0.034269947526737 21.774706650000002
13898.0 0.202958764349416 0.109179388425592 111.006389776357793 0.034309960539992 21.972900350000003
14023.0 0.203014343063970 0.109543454512703 112.004792332268352 0.034056899126787 22.170067849999999
14148.0 0.202169381502236 0.109906101069231 113.003194888178925 0.032931819910654 22.367930800000000
14273.0 0.203795603063524 0.110264197761309 114.001597444089427 0.033806383756464 22.565616099999996
14398.0 0.203231882091884 0.110614856253518 115.000000000000000 0.034019257499689 22.762959649999999
14524.0 0.200893564469935 0.110969837621385 116.006389776357807 0.033408379426750 22.961109399999994
14649.0 0.201931150985307 0.111313563007735 117.004792332268337 0.033252672735500 23.158697199999999
14774.0 0.200885411178691 0.111651846362388 118.003194888178925 0.033112585630557 23.355703899999998
14899.0 0.201046271958170 0.111992601554502 119.001597444089427 0.032903544361212 23.553002999999997
15024.0 0.200733710864233 0.112321731236761 120.000000000000000 0.032656578201706 23.750717399999999
15150.0 0.200366262479069 0.112653537810774 121.006389776357807 0.032526035377473 23.949401700000003
15275.0 0.199039532624017 0.112968924514813 122.004792332268337 0.032541261542859 24.147207900000002
15400.0 0.199281274161225 0.113280889533192 123.003194888178911 0.032389327259535 24.345776500000007
15525.0 0.199609467639295 0.113605455841366 124.001597444089427 0.032451668406141 24.543291150000002
15650.0 0.198591815736590 0.113918360073733 125.000000000000000 0.032139553736998 24.740504800000004
15776.0 0.198702983910288 0.114228147771101 126.006389776357807 0.032597631114005 24.938697150000003
15901.0 0.197858867402908 0.114528671566198 127.004792332268337 0.032394775529760 25.136197900000003
16026.0 0.198267008478759 0.114825363273558 128.003194888178911 0.031973090806957 25.333797000000001
16151.0 0.197145168190332 0.115121122368505 129.001597444089441 0.031655042685394 25.531602349999996
16276.0 0.196138710413870 0.115412840084966 130.000000000000000 0.031894899340986 25.728814100000005
16402.0 0.197967112795418 0.115709228274098 131.006389776357821 0.031937515138394 25.926921250000003
16527.0 0.196426371319721 0.115995466870015 132.004792332268323 0.031313878480412 26.124787000000005
16652.0 0.197382590397186 0.116283176824103 133.003194888178911 0.031650203940539 26.322732000000002
16777.0 0.197368656794579 0.116558377126196 134.001597444089441 0.031820262183681 26.520755299999998
16902.0 0.196450048740039 0.116842714983992 135.000000000000000 0.031320708489239 26.718380350000000
17028.0 0.196475182429838 0.117124793572318 136.006389776357821 0.031324882075681 26.916884200000005
17153.0 0.195888800229212 0.117398384566637 137.004792332268323 0.031370596035133 27.114372699999997
17278.0 0.195647796189870 0.117668136078406 138.003194888178911 0.031319496752803 27.311856149999993
17403.0 0.195035759182501 0.117940487485457 139.001597444089441 0.030930096483211 27.509330450000000
17528.0 0.196138002460437 0.118213907488295 140.000000000000000 0.031422935867824 27.706528449999997
17654.0 0.195626461364509 0.118476686957333 141.006389776357821 0.031033468882910 27.905279250000000
17779.0 0.194848483177888 0.118743132433950 142.004792332268323 0.030859583928673 28.102861350000001
17904.0 0.194562548858003 0.118999311892584 143.003194888178911 0.030777731542508 28.300136050000003
18029.0 0.194559337890498 0.119253754257735 144.001597444089441 0.030498980962240 28.497259399999997
18154.0 0.196194525974135 0.119511260150987 145.000000000000000 0.030865912575178 28.694802949999996
18280.0 0.194670683134351 0.119764923158281 146.006389776357821 0.030689335070325 28.893138199999999
18405.0 0.194176611974079 0.120018651562160 147.004792332268323 0.030541611609902 29.090183800000005
18530.0 0.192818285092701 0.120260836019063 148.003194888178882 0.030404910584623 29.287684900000006
18655.0 0.194101544076691 0.120506005510735 149.001597444089441 0.030674938302734 29.485275449999996
18780.0 0.192307295685055 0.120749330182908 150.000000000000000 0.030432081452449 29.682060850000006

